Evaluating the Potential of In-Memory Processing to Accelerate Homomorphic Encryption

The widespread adoption of cloud-based solutions introduces privacy and security concerns. Techniques such as homomorphic encryption (HE) mitigate this problem by allowing computation over encrypted data without the need for decryption. However, the high computational and memory overhead associated with the underlying cryptographic operations has hindered the practicality of HE-based solutions. While a significant amount of research has focused on reducing computational overhead by utilizing hardware accelerators like GPUs and FPGAs, there has been relatively little emphasis on addressing HE memory overhead. Processing in-memory (PIM) presents a promising solution to this problem by bringing computation closer to data, thereby reducing the overhead resulting from processor-memory data movements. In this work, we evaluate the potential of a PIM architecture from UPMEM for accelerating HE operations. Firstly, we focus on PIM-based acceleration for polynomial operations, which underpin HE algorithms. Subsequently, we conduct a case study analysis by integrating PIM into two popular and open-source HE libraries, OpenFHE and HElib. Our study concludes with key findings and takeaways gained from the practical application of HE operations using PIM, providing valuable insights for those interested in adopting this technology.

==> plots/generic/backup_data/data/big_n/cpu_poly_add.csv <==
power, n, time
22, 4194304, 0.019988
24, 16777216, 0.110349
26, 67108864, 0.329801
28, 268435456, 1.404989
30, 1073741824, 4.886385


==> plots/generic/backup_data/data/big_n/cpu_poly_multi_cw.csv <==
power, n, time
22, 4194304, 0.026776
24, 16777216, 0.238993
26, 67108864, 0.856259
28, 268435456, 3.617987
30, 1073741824, 10.658604


==> plots/generic/backup_data/data/big_n/dpu_poly_add.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu

==> plots/generic/backup_data/data/big_n/dpu_poly_multi_cw.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu

==> plots/generic/backup_data/data/vary_dpu/dpu_poly_add.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 1048576, 0.001495, 0.008042, 0.010890, 0.009465
2, 128, 1048576, 0.000751, 0.004328, 0.010063, 0.009132
3, 256, 1048576, 0.000380, 0.002729, 0.014872, 0.011523
4, 512, 1048576, 0.000194, 0.002784, 0.020248, 0.014814
5, 1024, 1048576, 0.000101, 0.004817, 0.029547, 0.016763


==> plots/generic/backup_data/data/vary_dpu/dpu_poly_multi_coeffwise.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 1048576, 0.003138, 0.016758, 0.010630, 0.010036
2, 128, 1048576, 0.001564, 0.008981, 0.009989, 0.009193
3, 256, 1048576, 0.000784, 0.005370, 0.014664, 0.010950
4, 512, 1048576, 0.000396, 0.004311, 0.021753, 0.014258
5, 1024, 1048576, 0.000202, 0.006665, 0.026673, 0.016153


==> plots/generic/backup_data/data/vary_dpu/dpu_poly_multi_naive.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 1048576, 0.014234, 1.095292, 0.011036, 0.020423
2, 128, 1048576, 0.006542, 0.547931, 0.009949, 0.018808
3, 256, 1048576, 0.003101, 0.275386, 0.014805, 0.021832
4, 512, 1048576, 0.001538, 0.140562, 0.019167, 0.024451
5, 1024, 262144, 0.000897, 0.144821, 0.015924, 0.010845

==> plots/generic/backup_data/data/vary_dpu/tasklet_multi.csv <==

T, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
2, 1024, 262144, 0.000740, 0.192749, 0.020243, 0.011380
4, 1024, 262144, 0.001571, 0.098755, 0.018452, 0.011633
8, 1024, 262144, 0.001703, 0.100439, 0.021408, 0.011799
16, 1024, 262144, 0.000945, 0.143152, 0.020307, 0.011263



==> plots/generic/backup_data/data/vary_n/cpu_poly_add.csv <==
power, n, time
10, 1024, 0.000002
12, 4096, 0.000004
14, 16384, 0.000011
16, 65536, 0.000078
18, 262144, 0.000504
20, 1048576, 0.003376



==> plots/generic/backup_data/data/vary_n/cpu_poly_multi_coeffwise.csv <==
power, n, time
10, 1024, 0.000002
12, 4096, 0.000003
14, 16384, 0.000014
16, 65536, 0.000082
18, 262144, 0.000573
20, 1048576, 0.003884

==> plots/generic/backup_data/data/vary_n/cpu_poly_multi_naive.csv <==
power, n, time
10, 1024, 0.000086
12, 4096, 0.004600
14, 16384, 0.087300
16, 65536, 0.730853
18, 262144, 10.654143



==> plots/generic/backup_data/data/vary_n/dpu_poly_add.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.000107, 0.004016, 0.008787, 0.003329
12, 1024, 4096, 0.000102, 0.003661, 0.007687, 0.003084
14, 1024, 16384, 0.000102, 0.003742, 0.009406, 0.003299
16, 1024, 65536, 0.000104, 0.003823, 0.010280, 0.003671
18, 1024, 262144, 0.000102, 0.003684, 0.013913, 0.007938
20, 1024, 1048576, 0.000101, 0.003838, 0.022278, 0.014847





==> plots/generic/backup_data/data/vary_n/dpu_poly_multi_coeffwise.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.000206, 0.005050, 0.008477, 0.003300
12, 1024, 4096, 0.000212, 0.005021, 0.007686, 0.003175
14, 1024, 16384, 0.000207, 0.004907, 0.007907, 0.003341
16, 1024, 65536, 0.000200, 0.004887, 0.009706, 0.003854
18, 1024, 262144, 0.000200, 0.004819, 0.015138, 0.005519
20, 1024, 1048576, 0.000200, 0.004806, 0.020564, 0.013870


==> plots/generic/backup_data/data/vary_n/dpu_poly_multi_naive.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.001998, 0.151489, 0.009062, 0.003424
12, 1024, 4096, 0.000286, 0.158183, 0.007700, 0.003156
14, 1024, 16384, 0.002079, 0.150354, 0.008062, 0.003541
16, 1024, 65536, 0.000883, 0.134862, 0.008758, 0.004202
18, 1024, 262144, 0.000761, 0.133730, 0.014230, 0.008112



==> plots/generic/data/big_n/cpu_poly_add.csv <==
power, n, time
22, 4194304, 0.019988
24, 16777216, 0.110349
26, 67108864, 0.329801
28, 268435456, 1.404989
30, 1073741824, 4.886385


==> plots/generic/data/big_n/cpu_poly_multi_cw.csv <==
power, n, time
22, 4194304, 0.026776
24, 16777216, 0.238993
26, 67108864, 0.856259
28, 268435456, 3.617987
30, 1073741824, 10.658604


==> plots/generic/data/big_n/dpu_poly_add.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu

==> plots/generic/data/big_n/dpu_poly_multi_cw.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu

==> plots/generic/data/vary_dpu/dpu_poly_add.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 1048576, 0.001495, 0.008042, 0.010890, 0.009465
2, 128, 1048576, 0.000751, 0.004328, 0.010063, 0.009132
3, 256, 1048576, 0.000380, 0.002729, 0.014872, 0.011523
4, 512, 1048576, 0.000194, 0.002784, 0.020248, 0.014814
5, 1024, 1048576, 0.000101, 0.004817, 0.029547, 0.016763


==> plots/generic/data/vary_dpu/dpu_poly_multi_coeffwise.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 1048576, 0.003138, 0.016758, 0.010630, 0.010036
2, 128, 1048576, 0.001564, 0.008981, 0.009989, 0.009193
3, 256, 1048576, 0.000784, 0.005370, 0.014664, 0.010950
4, 512, 1048576, 0.000396, 0.004311, 0.021753, 0.014258
5, 1024, 1048576, 0.000202, 0.006665, 0.026673, 0.016153


==> plots/generic/data/vary_dpu/dpu_poly_multi_naive.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 1048576, 0.014234, 1.095292, 0.011036, 0.020423
2, 128, 1048576, 0.006542, 0.547931, 0.009949, 0.018808
3, 256, 1048576, 0.003101, 0.275386, 0.014805, 0.021832
4, 512, 1048576, 0.001538, 0.140562, 0.019167, 0.024451
5, 1024, 262144, 0.000897, 0.144821, 0.015924, 0.010845

==> plots/generic/data/vary_dpu/tasklet_multi.csv <==

T, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
2, 1024, 262144, 0.000740, 0.192749, 0.020243, 0.011380
4, 1024, 262144, 0.001571, 0.098755, 0.018452, 0.011633
8, 1024, 262144, 0.001703, 0.100439, 0.021408, 0.011799
16, 1024, 262144, 0.000945, 0.143152, 0.020307, 0.011263



==> plots/generic/data/vary_n/cpu_poly_add.csv <==
power, n, time
10, 1024, 0.000002
12, 4096, 0.000004
14, 16384, 0.000011
16, 65536, 0.000078
18, 262144, 0.000504
20, 1048576, 0.003376



==> plots/generic/data/vary_n/cpu_poly_multi_coeffwise.csv <==
power, n, time
10, 1024, 0.000002
12, 4096, 0.000003
14, 16384, 0.000014
16, 65536, 0.000082
18, 262144, 0.000573
20, 1048576, 0.003884

==> plots/generic/data/vary_n/cpu_poly_multi_naive.csv <==
power, n, time
10, 1024, 0.000086
12, 4096, 0.004600
14, 16384, 0.087300
16, 65536, 0.730853
18, 262144, 10.654143



==> plots/generic/data/vary_n/dpu_poly_add.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.000107, 0.004016, 0.008787, 0.003329
12, 1024, 4096, 0.000102, 0.003661, 0.007687, 0.003084
14, 1024, 16384, 0.000102, 0.003742, 0.009406, 0.003299
16, 1024, 65536, 0.000104, 0.003823, 0.010280, 0.003671
18, 1024, 262144, 0.000102, 0.003684, 0.013913, 0.007938
20, 1024, 1048576, 0.000101, 0.003838, 0.022278, 0.014847





==> plots/generic/data/vary_n/dpu_poly_multi_coeffwise.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.000206, 0.005050, 0.008477, 0.003300
12, 1024, 4096, 0.000212, 0.005021, 0.007686, 0.003175
14, 1024, 16384, 0.000207, 0.004907, 0.007907, 0.003341
16, 1024, 65536, 0.000200, 0.004887, 0.009706, 0.003854
18, 1024, 262144, 0.000200, 0.004819, 0.015138, 0.005519
20, 1024, 1048576, 0.000200, 0.004806, 0.020564, 0.013870


==> plots/generic/data/vary_n/dpu_poly_multi_naive.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.001998, 0.151489, 0.009062, 0.003424
12, 1024, 4096, 0.000286, 0.158183, 0.007700, 0.003156
14, 1024, 16384, 0.002079, 0.150354, 0.008062, 0.003541
16, 1024, 65536, 0.000883, 0.134862, 0.008758, 0.004202
18, 1024, 262144, 0.000761, 0.133730, 0.014230, 0.008112



==> plots/generic/temp/data/big_n/cpu_poly_add.csv <==
power, n, time
22, 4194304, 0.019988
24, 16777216, 0.110349
26, 67108864, 0.329801
28, 268435456, 1.404989
30, 1073741824, 4.886385


==> plots/generic/temp/data/big_n/cpu_poly_multi_cw.csv <==
power, n, time
22, 4194304, 0.026776
24, 16777216, 0.238993
26, 67108864, 0.856259
28, 268435456, 3.617987
30, 1073741824, 10.658604


==> plots/generic/temp/data/big_n/dpu_poly_add.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu

==> plots/generic/temp/data/big_n/dpu_poly_multi_cw.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu

==> plots/generic/temp/data/vary_dpu/dpu_poly_add.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 262144, 0.020404, 0.037832, 0.003129, 0.002068
2, 128, 262144, 0.010223, 0.019139, 0.013082, 0.002300
3, 256, 262144, 0.005134, 0.010147, 0.006996, 0.003734
4, 512, 262144, 0.005133, 0.010865, 0.012289, 0.005631
5, 1024, 262144, 0.005131, 0.021632, 0.013133, 0.006481



==> plots/generic/temp/data/vary_dpu/dpu_poly_multi_coeffwise.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 262144, 0.042105, 0.077879, 0.003117, 0.001900
2, 128, 262144, 0.021078, 0.039316, 0.003761, 0.002227
3, 256, 262144, 0.010571, 0.020302, 0.006827, 0.003190
4, 512, 262144, 0.010562, 0.021073, 0.010667, 0.005507
5, 1024, 262144, 0.004012, 0.042485, 0.015464, 0.005579




==> plots/generic/temp/data/vary_dpu/dpu_poly_multi_naive.csv <==
id, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
1, 64, 262144, 0.012290, 0.254625, 0.003126, 0.004276
2, 128, 262144, 0.006155, 0.128132, 0.012590, 0.003941
3, 256, 262144, 0.003101, 0.065076, 0.015878, 0.006126
4, 512, 262144, 0.003118, 0.066495, 0.009124, 0.007325
5, 1024, 262144, 0.000764, 0.133074, 0.013483, 0.009145

==> plots/generic/temp/data/vary_dpu/tasklet_multi.csv <==

T, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
2, 1024, 262144, 0.000740, 0.192749, 0.020243, 0.011380
4, 1024, 262144, 0.001571, 0.098755, 0.018452, 0.011633
8, 1024, 262144, 0.001703, 0.100439, 0.021408, 0.011799
16, 1024, 262144, 0.000945, 0.143152, 0.020307, 0.011263



==> plots/generic/temp/data/vary_n/cpu_poly_add.csv <==
power, n, time
10, 1024, 0.000003
12, 4096, 0.000005
14, 16384, 0.000016
16, 65536, 0.000084
18, 262144, 0.000557
20, 1048576, 0.003351


==> plots/generic/temp/data/vary_n/cpu_poly_multi_coeffwise.csv <==
power, n, time
10, 1024, 0.000003
12, 4096, 0.000005
14, 16384, 0.000022
16, 65536, 0.000097
18, 262144, 0.000698
20, 1048576, 0.003894


==> plots/generic/temp/data/vary_n/cpu_poly_multi_naive.csv <==
power, n, time
10, 1024, 0.000077
12, 4096, 0.004167
14, 16384, 0.072406
16, 65536, 0.725938
18, 262144, 9.352304



==> plots/generic/temp/data/vary_n/dpu_poly_add.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.005162, 0.023137, 0.009627, 0.003920
12, 1024, 4096, 0.005123, 0.021567, 0.007832, 0.003601
14, 1024, 16384, 0.005125, 0.021766, 0.009002, 0.003999
16, 1024, 65536, 0.005134, 0.021733, 0.010781, 0.003934
18, 1024, 262144, 0.005136, 0.021620, 0.014773, 0.005989
20, 1024, 1048576, 0.005133, 0.021559, 0.026317, 0.016559





==> plots/generic/temp/data/vary_n/dpu_poly_multi_coeffwise.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.004397, 0.047583, 0.009371, 0.003636
12, 1024, 4096, 0.004646, 0.048200, 0.013674, 0.003655
14, 1024, 16384, 0.004187, 0.045292, 0.010356, 0.003424
16, 1024, 65536, 0.003989, 0.042965, 0.009594, 0.003759
18, 1024, 262144, 0.004009, 0.042166, 0.017454, 0.005564
20, 1024, 1048576, 0.004015, 0.041981, 0.026470, 0.015325

==> plots/generic/temp/data/vary_n/dpu_poly_multi_naive.csv <==
power, num_dpus, n, dpu_exec_time, launch_time, cpu_dpu, dpu_cpu
10, 1024, 1024, 0.000387, 0.300783, 0.010048, 0.003375
12, 1024, 4096, 0.000573, 0.304003, 0.007951, 0.003437
14, 1024, 16384, 0.001025, 0.290318, 0.008539, 0.003543
16, 1024, 65536, 0.000901, 0.265793, 0.009557, 0.004271
18, 1024, 262144, 0.000787, 0.262691, 0.018996, 0.008792


==> plots/generic_new/data/vary_dpu_addition.csv <==
id, num_dpus,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
1, 64,1.437,0.461,2.0075000000000003
2, 128,2.093,0.315,2.128
3, 256,2.79,0.3,2.237
4, 512,4.189,0.496,3.1020000000000003
5, 1024,7.853,1.0835,3.9314999999999998

==> plots/generic_new/data/vary_dpu_coeffwise_multi.csv <==
id, num_dpus,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
1, 64,1.467,0.854,1.948
2, 128,1.894,0.525,2.12
3, 256,2.549,0.409,2.3225
4, 512,4.2135,0.6125,3.137
5, 1024,7.938000000000001,1.313,3.825

==> plots/generic_new/data/vary_dpu_naive_multi.csv <==
id, num_dpus,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
1, 64,1.5265,50.991,2.96
2, 128,2.053,25.72,3.0595
3, 256,2.758,13.197,3.957
4, 512,4.336,13.458,5.247999999999999
5, 1024,8.1235,27.0885,6.9535

==> plots/generic_new/raw/results/dpu/addition/cpu_dpu_copy_10.csv <==
0.044000
0.092000
0.076000
0.073000
0.068000
0.069000
0.068000
0.067000
0.067000
0.068000
0.067000
0.067000
0.068000
0.068000
0.068000
0.068000
0.067000
0.067000
0.068000
0.068000
0.068000
0.067000
0.068000
0.069000
0.068000
0.067000
0.067000
0.068000
0.067000
0.071000
0.068000
0.067000
0.067000
0.066000
0.068000
0.067000
0.067000
0.068000
0.068000
0.068000
0.067000
0.067000
0.067000
0.044000
0.017000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.017000
0.017000
0.017000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.017000
0.016000
0.017000
0.016000
0.016000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.017000
0.016000


==> plots/generic_new/raw/results/dpu/addition/cpu_dpu_copy_12.csv <==
0.011000
0.018000
0.015000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.013000
0.012000
0.012000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.014000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.013000


==> plots/generic_new/raw/results/dpu/addition/cpu_dpu_copy_14.csv <==
0.014000
0.036000
0.016000
0.015000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.015000
0.014000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.022000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.015000
0.015000
0.014000


==> plots/generic_new/raw/results/dpu/addition/cpu_dpu_copy_16.csv <==
0.027000
0.040000
0.044000
0.028000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.027000
0.027000
0.026000
0.027000
0.026000
0.027000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000


==> plots/generic_new/raw/results/dpu/addition/cpu_dpu_copy_18.csv <==
0.091000
0.092000
0.096000
0.099000
0.111000
0.111000
0.112000
0.098000
0.110000
0.090000
0.095000
0.085000
0.080000
0.078000
0.079000
0.079000
0.083000
0.079000
0.078000
0.079000
0.104000
0.105000
0.091000
0.104000
0.092000
0.078000
0.078000
0.078000
0.079000
0.078000
0.078000
0.078000
0.079000
0.079000
0.078000
0.079000
0.078000
0.078000
0.079000
0.079000
0.078000
0.078000
0.079000
0.079000
0.079000
0.078000
0.079000
0.078000
0.078000
0.078000
0.078000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.078000
0.082000
0.079000
0.079000
0.078000
0.078000
0.078000
0.078000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.078000
0.079000
0.079000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000


==> plots/generic_new/raw/results/dpu/addition/cpu_dpu_copy_20.csv <==
0.401000
0.497000
0.441000
0.449000
0.455000
0.430000
0.459000
0.451000
0.448000
0.468000
0.442000
0.442000
0.439000
0.439000
0.443000
0.448000
0.431000
0.451000
0.429000
0.435000
0.457000
0.431000
0.461000
0.435000
0.450000
0.436000
0.439000
0.458000
0.452000
0.425000
0.471000
0.596000
0.493000
0.554000
0.691000
0.510000
0.508000
0.478000
0.466000
0.435000
0.435000
0.413000
0.434000
0.453000
0.445000
0.495000
0.603000
0.603000
0.575000
0.540000
0.535000
0.506000
0.468000
0.476000
0.460000
0.446000
0.449000
0.479000
0.424000
0.423000
0.427000
0.432000
0.422000
0.411000
0.401000
0.417000
0.459000
0.407000
0.428000
0.427000
0.417000
0.420000
0.411000
0.426000
0.422000
0.422000
0.423000
0.431000
0.433000
0.407000
0.421000
0.416000
0.467000
0.509000
0.508000
0.552000
0.528000
0.582000
0.636000
0.514000
0.665000
0.607000
0.588000
0.610000
0.659000
0.690000
0.554000
0.548000
0.519000
0.510000


==> plots/generic_new/raw/results/dpu/addition/dpu_cpu_copy_10.csv <==
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000


==> plots/generic_new/raw/results/dpu/addition/dpu_cpu_copy_12.csv <==
0.005000
0.008000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.009000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.004000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000


==> plots/generic_new/raw/results/dpu/addition/dpu_cpu_copy_14.csv <==
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.005000


==> plots/generic_new/raw/results/dpu/addition/dpu_cpu_copy_16.csv <==
0.011000
0.015000
0.013000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.014000
0.013000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.014000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.013000


==> plots/generic_new/raw/results/dpu/addition/dpu_cpu_copy_18.csv <==
0.036000
0.056000
0.037000
0.037000
0.037000
0.037000
0.037000
0.036000
0.037000
0.036000
0.036000
0.037000
0.038000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.037000
0.042000
0.036000
0.036000
0.036000
0.037000
0.037000
0.037000
0.037000
0.037000
0.036000
0.036000
0.036000
0.036000
0.036000
0.037000
0.037000
0.036000
0.036000
0.036000
0.037000
0.037000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.036000
0.036000
0.037000
0.037000
0.037000
0.037000
0.036000
0.036000
0.036000
0.037000
0.037000
0.036000
0.036000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.036000
0.036000
0.036000
0.036000
0.037000
0.036000
0.036000
0.036000
0.036000
0.037000
0.036000
0.036000
0.037000
0.036000
0.036000
0.037000
0.036000
0.037000
0.036000
0.036000
0.036000
0.036000
0.036000
0.037000
0.036000
0.037000
0.037000
0.036000
0.037000


==> plots/generic_new/raw/results/dpu/addition/dpu_cpu_copy_20.csv <==
0.153000
0.154000
0.195000
0.150000
0.224000
0.229000
0.188000
0.211000
0.203000
0.199000
0.183000
0.187000
0.202000
0.195000
0.170000
0.177000
0.194000
0.203000
0.202000
0.201000
0.197000
0.196000
0.194000
0.195000
0.194000
0.182000
0.182000
0.143000
0.141000
0.142000
0.178000
0.179000
0.197000
0.157000
0.161000
0.173000
0.200000
0.200000
0.198000
0.196000
0.196000
0.196000
0.197000
0.181000
0.181000
0.142000
0.143000
0.142000
0.143000
0.167000
0.142000
0.156000
0.168000
0.141000
0.159000
0.199000
0.174000
0.174000
0.174000
0.170000
0.168000
0.172000
0.180000
0.182000
0.180000
0.196000
0.168000
0.165000
0.154000
0.142000
0.141000
0.180000
0.181000
0.192000
0.154000
0.212000
0.179000
0.277000
0.185000
0.157000
0.174000
0.172000
0.193000
0.182000
0.195000
0.156000
0.151000
0.167000
0.167000
0.165000
0.190000
0.192000
0.180000
0.154000
0.172000
0.200000
0.174000
0.169000
0.197000
0.169000


==> plots/generic_new/raw/results/dpu/addition/dpu_time_10.csv <==
5.653000
5.469000
5.455000
5.537000
8.243000
8.740000
5.766000
5.970000
5.904000
5.530000
5.828000
5.564000
5.537000
5.415000
5.515000
5.500000
5.422000
5.479000
5.539000
5.404000
5.457000
5.737000
5.528000
5.406000
5.680000
5.470000
5.464000
5.961000
5.476000
5.925000
5.953000
5.961000
5.472000
5.958000
5.905000
5.652000
5.472000
5.545000
5.432000
5.475000
5.965000
5.414000
5.967000
5.471000
5.471000
5.365000
5.529000
5.471000
5.413000
5.477000
5.872000
5.413000
5.483000
5.489000
5.410000
5.494000
5.484000
5.478000
5.901000
5.476000
5.471000
5.472000
5.600000
6.452000
5.590000
5.557000
7.997000
5.550000
6.129000
6.290000
10.675000
10.027000
9.929000
9.868000
10.030000
9.919000
9.983000
9.917000
7.840000
5.634000
5.371000
5.606000
5.769000
5.375000
5.510000
5.695000
5.858000
5.904000
5.855000
5.638000
5.794000
5.470000
5.520000
5.855000
5.792000
5.704000
5.433000
5.469000
5.509000
5.436000


==> plots/generic_new/raw/results/dpu/addition/dpu_time_12.csv <==
18.706000
18.434000
18.274000
18.129000
18.347000
18.341000
18.303000
18.227000
19.025000
18.411000
18.269000
18.225000
18.234000
18.299000
18.374000
18.652000
18.488000
18.482000
18.427000
18.480000
18.804000
18.446000
18.640000
18.430000
20.195000
20.294000
21.389000
18.707000
18.648000
18.973000
18.507000
18.960000
18.737000
18.898000
18.615000
19.070000
18.589000
18.436000
18.300000
18.383000
18.429000
18.314000
18.410000
18.354000
18.453000
19.104000
18.377000
18.405000
19.513000
18.683000
19.397000
18.408000
18.456000
18.590000
18.480000
18.473000
18.474000
18.556000
18.664000
18.416000
18.471000
18.410000
18.413000
18.388000
19.519000
18.637000
18.461000
18.901000
18.457000
18.537000
18.559000
18.357000
18.467000
18.413000
18.437000
18.394000
18.420000
18.475000
18.402000
18.469000
19.388000
18.478000
18.548000
18.301000
18.369000
18.400000
20.189000
19.152000
22.640000
18.698000
18.504000
18.512000
18.400000
18.576000
18.354000
18.294000
18.804000
18.468000
18.404000
19.244000


==> plots/generic_new/raw/results/dpu/addition/dpu_time_14.csv <==
67.211000
71.825000
66.715000
68.664000
67.560000
67.202000
67.477000
67.333000
75.749000
67.787000
67.561000
67.632000
67.382000
66.921000
66.840000
66.894000
66.881000
66.919000
68.461000
67.267000
68.794000
67.056000
69.034000
67.817000
68.809000
67.918000
67.024000
67.343000
66.873000
68.408000
66.844000
66.874000
66.912000
68.741000
66.776000
66.967000
67.901000
69.162000
66.980000
66.793000
66.788000
66.766000
67.021000
66.726000
66.663000
67.158000
66.742000
67.887000
67.858000
66.934000
67.413000
68.166000
66.802000
67.063000
70.850000
68.293000
66.881000
67.555000
67.170000
69.050000
67.281000
66.996000
67.244000
68.440000
66.923000
67.027000
68.083000
67.131000
67.281000
66.924000
67.124000
67.193000
67.260000
66.976000
66.843000
67.416000
67.383000
67.044000
67.344000
67.058000
67.231000
67.782000
66.906000
66.920000
67.297000
67.903000
66.942000
67.413000
67.306000
67.543000
67.835000
67.157000
66.972000
71.028000
68.812000
73.765000
73.619000
72.106000
69.551000
71.051000


==> plots/generic_new/raw/results/dpu/addition/dpu_time_16.csv <==
263.859000
295.947000
445.526000
265.766000
266.869000
266.275000
265.746000
265.438000
265.203000
264.884000
265.296000
265.364000
265.095000
265.350000
265.006000
287.089000
283.582000
295.424000
270.448000
266.953000
266.202000
265.968000
265.810000
265.903000
266.415000
266.934000
265.983000
265.770000
266.081000
265.507000
265.118000
265.610000
266.061000
265.268000
265.336000
266.322000
265.789000
265.460000
265.810000
265.282000
265.871000
265.534000
265.360000
266.056000
264.931000
265.380000
265.105000
265.002000
265.313000
265.091000
265.393000
264.999000
264.918000
265.065000
265.854000
265.831000
265.665000
265.512000
266.125000
265.267000
265.962000
265.352000
265.434000
265.495000
265.267000
265.279000
265.486000
265.802000
265.610000
265.448000
265.514000
265.072000
265.303000
265.796000
265.070000
265.055000
265.444000
265.509000
265.219000
265.671000
265.276000
265.832000
265.836000
265.988000
265.663000
265.758000
265.300000
265.780000
266.319000
265.557000
265.577000
265.875000
265.139000
266.298000
265.510000
265.462000
265.853000
266.235000
265.414000
265.685000


==> plots/generic_new/raw/results/dpu/addition/dpu_time_18.csv <==
1047.441000
1065.176000
1052.748000
1049.683000
1047.784000
1053.377000
1049.231000
1051.540000
1054.437000
1057.717000
1063.826000
1051.757000
1064.748000
1060.280000
1073.408000
1049.183000
1064.982000
1051.645000
1048.321000
1061.964000
1062.229000
1056.838000
1050.630000
1056.106000
1061.113000
1050.267000
1054.461000
1056.795000
1050.298000
1052.252000
1060.130000
1059.350000
1062.376000
1056.937000
1057.884000
1066.963000
1050.800000
1052.869000
1054.788000
1060.855000
1056.554000
1063.551000
1061.004000
1056.231000
1061.481000
1057.720000
1050.303000
1048.569000
1049.834000
1059.873000
1062.387000
1064.284000
1063.941000
1055.612000
1055.111000
1057.984000
1046.298000
1046.806000
1049.513000
1046.852000
1048.690000
1051.769000
1052.330000
1046.792000
1064.269000
1052.082000
1051.253000
1073.439000
1050.982000
1058.306000
1050.251000
1052.822000
1056.528000
1052.143000
1052.909000
1050.025000
1055.810000
1051.545000
1050.114000
1054.226000
1059.936000
1048.820000
1053.902000
1048.619000
1048.860000
1053.193000
1055.986000
1053.847000
1056.820000
1051.079000
1053.627000
1063.897000
1049.886000
1055.823000
1050.718000
1055.559000
1049.399000
1053.667000
1050.148000
1048.192000


==> plots/generic_new/raw/results/dpu/addition/dpu_time_20.csv <==
4198.762000
4298.527000
4211.846000
4220.105000
4204.691000
4203.483000
4227.811000
4210.989000
4241.309000
4204.953000
4212.808000
4228.494000
4203.225000
4214.109000
4208.819000
4230.806000
4207.724000
4208.215000
4217.852000
4209.415000
4220.576000
4206.531000
4203.001000
4208.992000
4204.618000
4228.265000
4208.714000
4215.277000
4207.725000
4204.278000
4213.551000
4209.528000
4225.689000
4204.085000
4208.074000
4207.390000
4203.918000
4210.368000
4207.236000
4224.969000
4203.685000
4205.944000
4208.941000
4204.091000
4212.677000
4211.375000
4211.591000
4266.289000
4205.417000
4212.048000
4207.993000
4212.633000
4203.785000
4200.536000
4212.082000
4209.285000
4212.991000
4208.895000
4214.784000
4205.636000
4207.394000
4212.839000
4206.145000
4225.911000
4202.328000
4199.214000
4207.470000
4203.386000
4207.945000
4204.089000
4202.714000
4201.656000
4207.282000
4210.035000
4206.371000
4208.707000
4207.802000
4209.682000
4212.986000
4205.771000
4213.096000
4206.111000
4210.728000
4206.715000
4204.482000
4212.423000
4205.090000
4226.002000
4206.155000
4207.494000
4217.997000
4207.829000
4221.817000
4229.965000
4225.646000
4211.775000
4212.365000
4215.945000
4209.099000
4215.454000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
0.011000
0.016000
0.013000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.012000
0.011000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
0.012000
0.015000
0.015000
0.015000
0.015000
0.015000
0.016000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.015000
0.015000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.019000
0.016000
0.015000
0.015000
0.015000
0.015000
0.014000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
0.014000
0.033000
0.018000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
0.026000
0.031000
0.030000
0.030000
0.030000
0.031000
0.030000
0.029000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.049000
0.043000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.029000
0.031000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.029000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.031000
0.031000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.031000
0.030000
0.031000
0.030000
0.030000
0.030000
0.029000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.029000
0.030000
0.030000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.031000
0.031000
0.030000
0.030000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
0.072000
0.082000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.080000
0.080000
0.080000
0.079000
0.080000
0.080000
0.079000
0.080000
0.079000
0.079000
0.080000
0.079000
0.079000
0.080000
0.080000
0.080000
0.079000
0.080000
0.080000
0.079000
0.079000
0.079000
0.080000
0.080000
0.079000
0.079000
0.090000
0.107000
0.095000
0.090000
0.088000
0.089000
0.088000
0.088000
0.075000
0.075000
0.076000
0.076000
0.075000
0.076000
0.075000
0.075000
0.075000
0.075000
0.076000
0.076000
0.075000
0.075000
0.076000
0.075000
0.075000
0.076000
0.075000
0.076000
0.075000
0.075000
0.076000
0.075000
0.076000
0.075000
0.075000
0.075000
0.076000
0.075000
0.075000
0.076000
0.075000
0.075000
0.076000
0.076000
0.075000
0.079000
0.076000
0.076000
0.075000
0.089000
0.082000
0.081000
0.080000
0.081000
0.080000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
0.454000
0.463000
0.470000
0.531000
0.487000
0.519000
0.496000
0.490000
0.476000
0.458000
0.447000
0.471000
0.475000
0.462000
0.450000
0.462000
0.452000
0.490000
0.438000
0.450000
0.460000
0.440000
0.469000
0.688000
0.500000
0.682000
0.554000
0.563000
0.536000
0.517000
0.495000
0.488000
0.497000
0.634000
0.571000
0.613000
0.647000
0.626000
0.566000
0.568000
0.507000
0.521000
0.483000
0.483000
0.475000
0.474000
0.473000
0.482000
0.461000
0.470000
0.447000
0.432000
0.482000
0.448000
0.494000
0.449000
0.453000
0.436000
0.444000
0.474000
0.476000
0.456000
0.541000
0.568000
0.597000
0.574000
0.584000
0.495000
0.521000
0.605000
0.555000
0.603000
0.564000
0.588000
0.602000
0.522000
0.555000
0.543000
0.516000
0.509000
0.492000
0.500000
0.525000
0.490000
0.528000
0.493000
0.501000
0.509000
0.519000
0.512000
0.517000
0.530000
0.519000
0.514000
0.518000
0.529000
0.509000
0.521000
0.534000
0.496000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
0.004000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.010000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
0.004000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.008000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
0.005000
0.008000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
0.011000
0.030000
0.012000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.012000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
0.035000
0.041000
0.042000
0.041000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.041000
0.041000
0.040000
0.039000
0.041000
0.040000
0.040000
0.041000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.044000
0.054000
0.040000
0.041000
0.041000
0.040000
0.040000
0.040000
0.040000
0.041000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.040000
0.040000
0.041000
0.041000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.040000
0.040000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.041000
0.041000
0.040000
0.041000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
0.141000
0.161000
0.154000
0.147000
0.145000
0.144000
0.145000
0.144000
0.143000
0.142000
0.144000
0.143000
0.142000
0.143000
0.144000
0.144000
0.143000
0.143000
0.143000
0.142000
0.143000
0.144000
0.144000
0.173000
0.145000
0.146000
0.145000
0.143000
0.144000
0.143000
0.143000
0.144000
0.142000
0.143000
0.146000
0.144000
0.143000
0.143000
0.143000
0.143000
0.143000
0.143000
0.144000
0.143000
0.143000
0.145000
0.143000
0.144000
0.162000
0.157000
0.146000
0.146000
0.144000
0.144000
0.144000
0.143000
0.143000
0.143000
0.144000
0.143000
0.144000
0.143000
0.143000
0.143000
0.143000
0.143000
0.143000
0.144000
0.143000
0.144000
0.143000
0.144000
0.143000
0.144000
0.175000
0.145000
0.145000
0.144000
0.143000
0.142000
0.143000
0.142000
0.143000
0.142000
0.143000
0.144000
0.143000
0.143000
0.143000
0.144000
0.142000
0.143000
0.144000
0.143000
0.144000
0.143000
0.142000
0.144000
0.144000
0.143000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_time_10.csv <==
12.105000
11.764000
11.745000
11.621000
11.714000
11.551000
12.193000
12.127000
12.498000
11.597000
11.758000
12.337000
11.705000
11.586000
12.185000
11.591000
11.566000
11.580000
12.084000
12.179000
11.774000
12.239000
11.854000
11.578000
11.637000
11.637000
12.069000
11.566000
11.552000
11.629000
11.750000
12.625000
11.586000
11.602000
11.767000
11.649000
12.033000
11.699000
11.600000
11.698000
12.007000
11.966000
11.640000
11.676000
11.647000
11.979000
12.272000
11.609000
11.653000
11.771000
11.630000
11.747000
11.663000
12.136000
11.678000
11.548000
12.316000
11.629000
11.625000
11.578000
11.768000
11.701000
11.820000
11.586000
11.588000
11.559000
11.584000
12.520000
11.894000
11.676000
11.695000
11.571000
11.655000
11.719000
12.542000
11.603000
11.686000
11.618000
12.115000
12.255000
12.633000
12.418000
12.110000
11.624000
12.250000
12.018000
11.730000
11.689000
11.935000
21.754000
21.649000
21.573000
21.576000
21.532000
15.246000
21.630000
16.507000
21.630000
21.578000
21.522000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_time_12.csv <==
48.966000
49.467000
48.830000
47.975000
47.390000
48.251000
49.546000
47.802000
48.523000
46.445000
47.051000
48.628000
48.977000
78.681000
69.902000
78.723000
57.896000
78.188000
77.698000
61.819000
47.000000
49.618000
49.457000
49.378000
50.594000
49.958000
50.504000
49.967000
49.919000
48.273000
48.163000
48.427000
48.505000
47.885000
48.308000
45.767000
48.800000
48.502000
47.303000
48.983000
48.479000
48.324000
48.898000
48.458000
48.503000
48.619000
48.262000
48.492000
48.442000
48.558000
48.230000
48.715000
49.044000
49.976000
46.405000
48.049000
48.377000
48.397000
48.448000
48.645000
48.304000
47.765000
47.984000
49.411000
48.373000
47.300000
49.199000
48.406000
48.558000
48.391000
47.242000
47.987000
48.916000
48.678000
49.390000
47.154000
48.495000
47.466000
47.826000
48.593000
48.602000
48.823000
49.179000
46.709000
48.698000
48.463000
48.669000
48.503000
48.728000
48.219000
47.868000
48.360000
46.422000
49.741000
48.396000
48.943000
49.178000
48.485000
48.515000
48.309000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_time_14.csv <==
167.365000
168.381000
207.296000
169.902000
169.547000
170.165000
168.491000
168.880000
168.517000
168.506000
168.211000
168.122000
168.185000
168.177000
168.154000
168.167000
176.869000
168.218000
168.014000
168.000000
168.200000
168.149000
168.124000
168.057000
168.058000
168.205000
167.744000
167.803000
168.115000
168.005000
168.130000
167.975000
168.153000
168.087000
168.078000
168.137000
167.867000
168.036000
167.959000
168.177000
167.977000
168.441000
168.247000
168.270000
167.982000
167.853000
168.247000
167.902000
167.800000
168.036000
167.710000
168.016000
167.851000
167.814000
168.456000
168.601000
169.286000
169.073000
168.776000
168.754000
168.865000
168.910000
168.522000
169.056000
168.790000
169.023000
168.672000
169.004000
169.025000
169.327000
168.776000
168.695000
168.569000
168.776000
168.189000
168.576000
168.711000
168.425000
168.449000
168.809000
168.050000
168.974000
168.563000
168.926000
169.257000
169.203000
169.186000
168.820000
169.291000
168.985000
168.802000
168.629000
169.020000
168.471000
168.813000
168.556000
168.871000
168.428000
168.526000
168.712000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_time_16.csv <==
656.554000
660.470000
660.833000
656.425000
656.393000
656.373000
655.886000
656.235000
656.458000
656.672000
656.674000
658.476000
657.262000
657.643000
657.548000
657.202000
657.640000
660.599000
658.480000
659.358000
659.141000
658.437000
659.507000
659.573000
658.528000
658.821000
658.743000
658.485000
658.768000
659.104000
659.862000
660.043000
659.805000
659.898000
659.805000
660.099000
660.617000
659.929000
660.991000
659.357000
657.696000
657.352000
656.422000
656.558000
656.782000
657.066000
657.181000
657.978000
658.167000
658.055000
657.501000
657.159000
657.204000
656.837000
656.809000
656.334000
656.201000
656.542000
656.285000
656.527000
659.471000
660.523000
659.772000
659.330000
657.627000
658.485000
658.943000
658.144000
660.897000
657.441000
657.538000
658.572000
657.492000
657.912000
658.550000
658.955000
659.174000
659.405000
658.215000
657.509000
658.149000
657.649000
657.229000
657.976000
658.410000
658.002000
657.985000
658.289000
657.544000
658.692000
658.901000
658.224000
659.764000
660.474000
658.782000
660.023000
659.656000
658.523000
658.958000
659.052000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_time_18.csv <==
2682.151000
2705.985000
2672.916000
2670.882000
2669.805000
2679.105000
2670.979000
2672.520000
2675.197000
2687.835000
2672.271000
2672.917000
2673.210000
2681.728000
2671.977000
2670.417000
2715.597000
2675.059000
2673.622000
2672.548000
2694.802000
2671.586000
2674.509000
2679.574000
2707.573000
2673.564000
2673.465000
2672.423000
2685.966000
2670.222000
2671.252000
2683.690000
2678.418000
2669.871000
2670.554000
2683.266000
2669.277000
2671.097000
2671.719000
2693.549000
2671.401000
2671.937000
2669.785000
2694.381000
2672.958000
2670.984000
2673.765000
2678.803000
2673.320000
2674.798000
2680.344000
2676.450000
2673.755000
2671.345000
2675.660000
2670.453000
2671.137000
2671.395000
2674.693000
2670.129000
2670.176000
2670.448000
2677.054000
2671.808000
2671.782000
2692.234000
2676.152000
2673.198000
2673.721000
2680.347000
2670.938000
2670.507000
2670.606000
2676.914000
2670.209000
2672.536000
2673.900000
2679.470000
2671.579000
2671.099000
2676.156000
2673.470000
2670.988000
2669.670000
2678.431000
2673.219000
2672.543000
2674.369000
2681.655000
2672.235000
2671.410000
2671.795000
2693.287000
2671.573000
2671.219000
2672.358000
2676.674000
2671.200000
2670.911000
2677.242000


==> plots/generic_new/raw/results/dpu/coeffwise_multi/dpu_time_20.csv <==
10500.915000
10516.424000
10491.570000
10502.533000
10496.268000
10498.109000
10492.644000
10494.608000
10515.739000
10494.954000
10492.782000
10501.271000
10497.103000
10504.134000
10507.645000
10484.526000
10495.915000
10503.375000
10525.468000
10506.336000
10498.244000
10499.243000
10506.199000
10558.961000
10506.253000
10517.624000
10535.260000
10528.186000
10524.638000
10523.019000
10511.068000
10513.495000
10524.745000
10504.982000
10515.951000
10526.519000
10526.113000
10501.741000
10528.472000
10520.905000
10521.695000
10508.930000
10526.710000
10504.575000
10495.958000
10506.329000
10504.999000
10507.136000
10531.036000
10515.993000
10515.817000
10532.134000
10510.397000
10502.987000
10493.858000
10502.033000
10510.317000
10521.264000
10517.875000
10532.101000
10521.199000
10508.776000
10499.220000
10506.343000
10525.990000
10518.805000
10525.558000
10541.263000
10532.009000
10500.741000
10522.618000
10513.278000
10510.356000
10497.701000
10492.569000
10500.228000
10503.170000
10499.377000
10500.349000
10514.773000
10503.055000
10490.386000
10497.908000
10483.859000
10494.966000
10495.115000
10503.348000
10499.485000
10516.451000
10497.144000
10490.955000
10511.353000
10504.116000
10494.797000
10496.792000
10499.721000
10505.639000
10484.883000
10490.559000
10495.468000


==> plots/generic_new/raw/results/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.017,5.547499999999999,0.004
12,0.012,18.47,0.005
14,0.015,67.274,0.0055
16,0.026,265.5455,0.013
18,0.079,1053.757,0.0365
20,0.4505,4208.918,0.18


==> plots/generic_new/raw/results/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.012,11.745999999999999,0.005
12,0.015,48.503,0.006
14,0.018,168.4525,0.007
16,0.03,658.2565,0.011
18,0.079,2672.9375,0.04
20,0.5,10505.319,0.143


==> plots/generic_new/raw/results/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.014,669.105,0.005
12,0.017,2699.3755,0.006
14,0.018,10745.585500000001,0.007
16,0.026,42951.881,0.019


==> plots/generic_new/raw/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
0.011000
0.024000
0.021000
0.015000
0.014000
0.014000
0.015000
0.014000
0.013000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.013000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.014000
0.015000
0.027000
0.015000
0.014000
0.014000
0.016000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.013000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.028000
0.017000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.019000
0.015000


==> plots/generic_new/raw/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
0.012000
0.019000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.017000


==> plots/generic_new/raw/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
0.014000
0.019000
0.018000
0.018000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.020000
0.019000
0.018000
0.017000
0.018000
0.018000
0.018000
0.025000
0.026000
0.053000
0.019000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.017000
0.017000
0.047000
0.019000
0.018000
0.018000
0.018000
0.018000
0.018000


==> plots/generic_new/raw/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
0.026000
0.042000
0.032000
0.032000
0.026000
0.027000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.030000
0.053000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000


==> plots/generic_new/raw/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
0.074000
0.086000
0.098000
0.098000
0.098000
0.098000
0.099000
0.084000
0.084000
0.084000
0.084000
0.083000
0.085000
0.083000
0.090000
0.085000
0.095000
0.083000
0.084000
0.080000
0.077000
0.077000
0.076000
0.077000
0.076000
0.077000
0.076000
0.077000
0.076000
0.077000
0.077000
0.077000
0.077000
0.076000
0.077000
0.077000
0.077000
0.076000
0.076000
0.077000
0.077000
0.077000
0.077000
0.076000
0.077000
0.077000
0.076000
0.076000
0.077000
0.076000
0.077000
0.076000
0.077000
0.076000
0.076000
0.076000
0.077000
0.076000
0.076000
0.077000
0.076000
0.076000
0.077000
0.076000
0.076000
0.076000
0.077000
0.081000
0.076000
0.077000
0.076000
0.076000
0.076000
0.077000
0.076000
0.077000
0.077000
0.077000
0.077000
0.077000
0.076000
0.077000
0.077000
0.076000
0.077000
0.077000
0.077000
0.077000
0.076000
0.076000
0.077000
0.077000
0.077000
0.076000
0.077000
0.080000
0.077000
0.077000
0.076000
0.077000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
0.004000
0.011000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.020000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
0.004000
0.007000
0.007000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
0.007000
0.008000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
0.015000
0.022000
0.020000
0.020000
0.020000
0.020000
0.025000
0.020000
0.020000
0.020000
0.020000
0.020000
0.020000
0.020000
0.019000
0.020000
0.019000
0.020000
0.019000
0.019000
0.020000
0.020000
0.019000
0.020000
0.019000
0.019000
0.020000
0.019000
0.020000
0.019000
0.019000
0.020000
0.019000
0.021000
0.020000
0.019000
0.019000
0.024000
0.023000
0.024000
0.021000
0.019000
0.018000
0.019000
0.018000
0.019000
0.019000
0.018000
0.018000
0.019000
0.019000
0.018000
0.020000
0.019000
0.018000
0.018000
0.018000
0.018000
0.018000
0.019000
0.019000
0.019000
0.019000
0.018000
0.019000
0.019000
0.018000
0.018000
0.019000
0.019000
0.019000
0.019000
0.019000
0.018000
0.018000
0.020000
0.018000
0.018000
0.019000
0.018000
0.018000
0.019000
0.019000
0.019000
0.019000
0.019000
0.018000
0.019000
0.020000
0.018000
0.019000
0.019000
0.018000
0.019000
0.018000
0.018000
0.018000
0.018000
0.019000
0.019000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_time_10.csv <==
667.998000
674.531000
670.868000
669.300000
668.890000
668.595000
668.506000
670.880000
669.642000
668.624000
668.147000
668.618000
668.711000
669.663000
668.869000
668.780000
670.309000
668.481000
668.857000
668.697000
668.722000
669.707000
669.623000
668.623000
670.466000
669.024000
669.345000
669.719000
669.609000
668.635000
669.143000
669.957000
669.858000
668.941000
669.056000
668.570000
668.381000
668.403000
668.364000
668.225000
669.643000
668.009000
668.044000
669.702000
669.543000
669.106000
669.307000
668.575000
670.061000
669.047000
668.774000
667.998000
668.538000
668.248000
667.767000
668.750000
669.672000
669.699000
669.502000
670.087000
668.919000
669.760000
670.226000
669.112000
669.718000
670.297000
669.104000
669.745000
669.401000
669.315000
668.620000
668.106000
668.874000
669.449000
668.754000
667.665000
668.642000
669.547000
669.402000
669.486000
669.066000
669.310000
668.516000
668.540000
668.035000
668.349000
668.862000
668.639000
669.454000
671.452000
669.995000
670.251000
670.485000
670.479000
669.552000
670.024000
668.696000
670.290000
669.705000
670.099000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_time_12.csv <==
2695.598000
2810.433000
2695.705000
2696.875000
2693.027000
2715.476000
2693.965000
2697.599000
2695.184000
2700.365000
2694.112000
2693.278000
2694.421000
2733.153000
2699.324000
2698.029000
2704.101000
2698.353000
2698.824000
2701.709000
2709.395000
2698.385000
2699.465000
2696.834000
2697.882000
2691.952000
2697.216000
2720.379000
2698.182000
2699.022000
2697.651000
2706.228000
2704.121000
2704.964000
2702.086000
2704.057000
2694.715000
2699.180000
2699.210000
2706.165000
2696.184000
2695.275000
2719.843000
2701.568000
2708.193000
2706.985000
2710.345000
2701.088000
2700.269000
2702.891000
2704.062000
2712.377000
2699.665000
2695.911000
2702.413000
2692.091000
2695.497000
2702.730000
2699.064000
2699.417000
2699.308000
2703.502000
2700.349000
2697.718000
2700.905000
2705.968000
2705.986000
2701.512000
2712.494000
2696.196000
2699.820000
2696.214000
2701.162000
2699.206000
2698.179000
2705.182000
2703.203000
2701.969000
2701.497000
2695.350000
2707.435000
2697.672000
2695.336000
2701.059000
2695.448000
2691.864000
2694.099000
2717.982000
2692.724000
2697.195000
2697.415000
2699.592000
2694.545000
2695.196000
2699.334000
2720.961000
2696.051000
2699.651000
2701.872000
2700.043000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_time_14.csv <==
10743.999000
10734.095000
10730.240000
10760.020000
10769.622000
10753.419000
10750.629000
10722.297000
10752.257000
10740.220000
10742.919000
10770.341000
10767.140000
10730.702000
10757.634000
10774.155000
10748.822000
10729.456000
10765.639000
10748.749000
10739.022000
10763.186000
10741.313000
10752.419000
10724.467000
10744.496000
10728.701000
10738.352000
10716.264000
10744.733000
10748.877000
10723.572000
10736.359000
10735.001000
10749.542000
10733.945000
10745.857000
10736.902000
10735.868000
10761.435000
10736.192000
10712.838000
10735.064000
10744.511000
10722.085000
10746.912000
10773.090000
10770.937000
10781.439000
10755.084000
10785.562000
10754.685000
10750.721000
10743.122000
10798.296000
10752.997000
10733.205000
10768.612000
10740.925000
10738.281000
10743.284000
10723.654000
10743.208000
10755.997000
10752.384000
10782.326000
10761.232000
10736.154000
10772.229000
10741.246000
10745.314000
10753.246000
10766.784000
10856.320000
10727.850000
10739.216000
10740.550000
10733.200000
10733.919000
10758.770000
10761.447000
10780.360000
10735.733000
10753.856000
10834.185000
10746.741000
10775.766000
10740.847000
10730.661000
10807.770000
10743.161000
10732.019000
10750.025000
10752.105000
10743.816000
10722.283000
10750.274000
10757.536000
10753.530000
10742.634000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_time_16.csv <==
42933.753000
43032.658000
42948.751000
42951.180000
42962.536000
43000.488000
42969.177000
42913.932000
42946.957000
43026.902000
42952.582000
42954.862000
43041.138000
42915.044000
42909.839000
42933.387000
42945.125000
42898.540000
42918.068000
42936.442000
43024.293000
42932.514000
42908.932000
43018.566000
42894.797000
42915.267000
42945.911000
42949.608000
42928.620000
42934.333000
42900.693000
43009.370000
42907.293000
42933.562000
43005.053000
42890.107000
42944.975000
42981.824000
42939.439000
42960.274000
42899.993000
42950.374000
43025.601000
43026.241000
43058.817000
43098.979000
42918.957000
42932.948000
42955.906000
42971.165000
42958.944000
42916.342000
43003.823000
43038.766000
42941.784000
42957.815000
43025.096000
42948.926000
42949.374000
42950.086000
42963.689000
42947.871000
42911.333000
42949.467000
43032.488000
42964.561000
42934.498000
43066.421000
42935.857000
42974.976000
42961.628000
42988.572000
42971.035000
42976.379000
42999.622000
43076.762000
42932.847000
42892.719000
43027.218000
42913.740000
42947.637000
42932.741000
42964.474000
42943.264000
42944.905000
42984.477000
43046.177000
42966.337000
42947.231000
43103.835000
42954.828000
42951.163000
42970.867000
42969.960000
42982.293000
42953.110000
42984.268000
43054.945000
42961.016000
42950.316000


==> plots/generic_new/raw/results/dpu/naive_multi/dpu_time_18.csv <==
171506.920000
171597.178000
171544.412000
171915.725000
171603.429000
171629.612000
171680.458000
171583.161000
171624.112000
171663.597000
171501.280000
171872.601000
171619.472000
171594.407000
171606.930000
171501.602000
171558.052000
171616.265000
171675.782000
171856.530000
171634.336000
171570.202000
171553.020000


==> plots/generic_new/results/cpu/addition/cpu_time_10.csv <==
0.230000
0.199000
0.219000
0.199000
0.198000
0.202000
0.179000
0.183000
0.168000
0.166000
0.182000
0.184000
0.185000
0.176000
0.178000
0.176000
0.178000
0.188000
0.181000
0.176000
0.179000
0.148000
0.156000
0.148000
0.147000
0.151000
0.149000
0.270000
0.146000
0.154000
0.158000
0.152000
0.156000
0.152000
0.144000
0.146000
0.148000
0.149000
0.153000
0.146000
0.151000
0.150000
0.158000
0.146000
0.155000
0.155000
0.138000
0.143000
0.144000
0.155000
0.143000
0.141000
0.134000
0.146000
0.133000
0.135000
0.137000
0.134000
0.137000
0.130000
0.134000
0.136000
0.132000
0.131000
0.132000
0.131000
0.132000
0.125000
0.133000
0.143000
0.143000
0.137000
0.139000
0.128000
0.126000
0.131000
0.140000
0.144000
0.134000
0.134000
0.142000
0.134000
0.135000
0.123000
0.130000
0.126000
0.130000
0.135000
0.141000
0.131000
0.131000
0.136000
0.138000
0.135000
0.144000
0.137000
0.145000
0.130000
0.135000
0.136000


==> plots/generic_new/results/cpu/addition/cpu_time_12.csv <==
0.153000
0.156000
0.165000
0.162000
0.170000
0.158000
0.189000
0.157000
0.163000
0.145000
0.159000
0.154000
0.146000
0.149000
0.160000
0.152000
0.141000
0.160000
0.159000
0.148000
0.148000
0.153000
0.155000
0.145000
0.150000
0.149000
0.162000
0.158000
0.155000
0.154000
0.159000
0.150000
0.146000
0.150000
0.152000
0.153000
0.161000
0.160000
0.152000
0.143000
0.143000
0.159000
0.156000
0.152000
0.150000
0.155000
0.156000
0.148000
0.155000
0.167000
0.149000
0.148000
0.152000
0.159000
0.129000
0.144000
0.145000
0.155000
0.145000
0.147000
0.156000
0.156000
0.145000
0.158000
0.154000
0.152000
0.153000
0.147000
0.145000
0.151000
0.155000
0.148000
0.145000
0.148000
0.145000
0.155000
0.152000
0.161000
0.151000
0.148000
0.153000
0.154000
0.157000
0.155000
0.159000
0.249000
0.155000
0.146000
0.264000
0.168000
0.149000
0.146000
0.155000
0.163000
0.140000
0.149000
0.150000
0.152000
0.146000
0.145000


==> plots/generic_new/results/cpu/addition/cpu_time_14.csv <==
0.231000
0.231000
0.236000
0.243000
0.242000
0.238000
0.234000
0.225000
0.229000
0.241000
0.235000
0.215000
0.223000
0.218000
0.223000
0.219000
0.220000
0.225000
0.230000
0.220000
0.220000
0.215000
0.225000
0.216000
0.219000
0.234000
0.224000
0.218000
0.220000
0.221000
0.219000
0.229000
0.233000
0.247000
0.187000
0.229000
0.228000
0.228000
0.229000
0.237000
0.233000
0.306000
0.235000
0.233000
0.231000
0.224000
0.222000
0.223000
0.266000
0.238000
0.230000
0.232000
0.235000
0.243000
0.234000
0.234000
0.233000
0.220000
0.224000
0.220000
0.298000
0.229000
0.225000
0.232000
0.238000
0.228000
0.229000
0.239000
0.236000
0.226000
0.224000
0.228000
0.246000
0.231000
0.225000
0.227000
0.233000
0.221000
0.228000
0.227000
0.242000
0.221000
0.226000
0.229000
0.245000
0.234000
0.231000
0.232000
0.231000
0.226000
0.231000
0.243000
0.230000
0.233000
0.231000
0.262000
0.223000
0.224000
0.233000
0.235000


==> plots/generic_new/results/cpu/addition/cpu_time_16.csv <==
0.513000
0.512000
0.510000
0.517000
0.498000
0.499000
0.512000
0.495000
0.497000
0.498000
0.515000
0.498000
0.500000
0.497000
0.502000
0.498000
0.492000
0.502000
0.483000
0.498000
0.495000
0.496000
0.492000
0.499000
0.499000
0.500000
0.494000
0.494000
0.493000
0.498000
0.491000
0.500000
0.493000
0.504000
0.493000
0.493000
0.497000
0.498000
0.494000
0.489000
0.491000
0.502000
0.490000
0.489000
0.503000
0.489000
0.498000
0.492000
0.501000
0.489000
0.490000
0.489000
0.495000
0.555000
0.497000
0.491000
0.499000
0.499000
0.495000
0.503000
0.499000
0.507000
0.490000
0.494000
0.501000
0.491000
0.493000
0.492000
0.499000
0.502000
0.481000
0.490000
0.479000
0.489000
0.479000
0.487000
0.493000
0.482000
0.483000
0.494000
0.497000
0.504000
0.493000
0.503000
0.492000
0.496000
0.490000
0.493000
0.493000
0.493000
0.500000
0.495000
0.498000
0.493000
0.492000
0.502000
0.498000
0.493000
0.498000
0.488000


==> plots/generic_new/results/cpu/addition/cpu_time_18.csv <==
1.531000
1.159000
1.551000
1.620000
1.549000
1.533000
1.530000
1.535000
1.632000
1.540000
1.526000
1.532000
1.179000
1.543000
1.542000
1.745000
1.538000
1.717000
1.542000
1.554000
1.593000
1.556000
1.569000
1.558000
1.554000
1.553000
1.537000
1.528000
1.535000
1.535000
1.528000
1.548000
1.642000
1.538000
1.540000
1.545000
1.677000
1.550000
1.543000
1.537000
1.544000
1.625000
1.554000
1.534000
1.539000
1.530000
1.529000
1.528000
1.528000
1.523000
1.520000
1.522000
1.532000
1.532000
1.528000
1.530000
1.549000
1.521000
1.515000
1.517000
1.676000
1.537000
1.526000
1.540000
1.521000
1.535000
1.517000
1.522000
1.528000
1.522000
1.561000
1.538000
1.531000
1.523000
1.533000
1.534000
1.523000
1.538000
1.541000
1.541000
1.533000
1.522000
1.532000
1.549000
1.536000
1.521000
1.514000
1.534000
1.519000
1.613000
1.554000
1.539000
1.532000
1.528000
1.625000
1.536000
1.528000
1.519000
1.531000
1.542000


==> plots/generic_new/results/cpu/addition/cpu_time_20.csv <==
5.142000
5.190000
5.155000
5.550000
5.570000
5.588000
5.773000
5.560000
5.694000
5.868000
5.729000
5.839000
5.742000
5.786000
5.806000
5.825000
5.708000
5.765000
5.569000
5.719000
5.589000
5.814000
5.597000
4.948000
4.414000
5.795000
5.656000
5.731000
5.676000
5.805000
5.674000
5.846000
5.732000
5.777000
5.724000
5.815000
5.748000
5.703000
5.638000
5.328000
5.331000
5.342000
5.287000
5.298000
5.869000
5.678000
5.785000
5.709000
5.787000
5.688000
5.752000
5.699000
5.803000
5.659000
5.733000
5.683000
5.702000
5.705000
5.726000
5.640000
5.766000
5.684000
5.701000
5.718000
5.695000
5.697000
4.296000
5.695000
5.675000
5.673000
5.685000
5.406000
5.401000
5.503000
5.500000
5.679000
5.717000
5.786000
5.645000
5.803000
5.704000
5.768000
5.667000
5.753000
5.714000
5.791000
5.561000
5.657000
5.564000
5.125000
5.710000
5.274000
5.671000
5.758000
4.300000
5.776000
4.270000
5.631000
5.660000
5.631000


==> plots/generic_new/results/cpu/coeffwise_multi/cpu_time_10.csv <==
0.136000
0.150000
0.154000
0.146000
0.139000
0.144000
0.145000
0.154000
0.141000
0.136000
0.140000
0.146000
0.133000
0.133000
0.148000
0.136000
0.138000
0.133000
0.153000
0.139000
0.143000
0.138000
0.140000
0.143000
0.152000
0.139000
0.220000
0.147000
0.159000
0.139000
0.148000
0.140000
0.117000
0.173000
0.147000
0.137000
0.139000
0.135000
0.143000
0.134000
0.137000
0.144000
0.146000
0.142000
0.145000
0.143000
0.140000
0.133000
0.134000
0.148000
0.137000
0.134000
0.133000
0.148000
0.139000
0.136000
0.133000
0.141000
0.135000
0.137000
0.140000
0.136000
0.138000
0.134000
0.142000
0.147000
0.137000
0.140000
0.146000
0.148000
0.138000
0.138000
0.135000
0.143000
0.138000
0.139000
0.144000
0.139000
0.138000
0.134000
0.144000
0.141000
0.137000
0.137000
0.144000
0.137000
0.135000
0.134000
0.142000
0.142000
0.144000
0.137000
0.144000
0.145000
0.139000
0.144000
0.141000
0.136000
0.135000
0.141000


==> plots/generic_new/results/cpu/coeffwise_multi/cpu_time_12.csv <==
0.176000
0.169000
0.170000
0.184000
0.179000
0.171000
0.172000
0.191000
0.173000
0.170000
0.168000
0.167000
0.179000
0.178000
0.184000
0.187000
0.165000
0.165000
0.174000
0.168000
0.172000
0.169000
0.174000
0.173000
0.172000
0.169000
0.183000
0.172000
0.167000
0.167000
0.173000
0.184000
0.167000
0.160000
0.160000
0.160000
0.164000
0.158000
0.163000
0.163000
0.160000
0.174000
0.159000
0.161000
0.158000
0.170000
0.162000
0.162000
0.163000
0.168000
0.159000
0.161000
0.162000
0.170000
0.161000
0.173000
0.160000
0.176000
0.162000
0.166000
0.161000
0.164000
0.160000
0.168000
0.163000
0.156000
0.168000
0.160000
0.173000
0.162000
0.225000
0.164000
0.172000
0.165000
0.165000
0.162000
0.166000
0.157000
0.169000
0.169000
0.169000
0.160000
0.157000
0.159000
0.163000
0.155000
0.160000
0.163000
0.173000
0.201000
0.164000
0.164000
0.165000
0.164000
0.167000
0.161000
0.161000
0.163000
0.165000
0.172000


==> plots/generic_new/results/cpu/coeffwise_multi/cpu_time_14.csv <==
0.281000
0.270000
0.278000
0.271000
0.274000
0.293000
0.279000
0.283000
0.283000
0.299000
0.279000
0.269000
0.271000
0.266000
0.280000
0.272000
0.267000
0.313000
0.298000
0.257000
0.266000
0.256000
0.268000
0.258000
0.333000
0.258000
0.263000
0.294000
0.271000
0.256000
0.257000
0.252000
0.258000
0.265000
0.266000
0.270000
0.265000
0.267000
0.269000
0.263000
0.268000
0.262000
0.265000
0.265000
0.271000
0.265000
0.261000
0.268000
0.345000
0.271000
0.265000
0.268000
0.264000
0.271000
0.255000
0.303000
0.440000
0.269000
0.260000
0.260000
0.270000
0.264000
0.261000
0.264000
0.269000
0.276000
0.272000
0.263000
0.267000
0.266000
0.268000
0.267000
0.263000
0.276000
0.262000
0.271000
0.275000
0.266000
0.261000
0.263000
0.268000
0.259000
0.263000
0.269000
0.263000
0.264000
0.264000
0.270000
0.262000
0.266000
0.274000
0.268000
0.273000
0.270000
0.268000
0.266000
0.265000
0.267000
0.264000
0.267000


==> plots/generic_new/results/cpu/coeffwise_multi/cpu_time_16.csv <==
0.615000
0.616000
0.627000
0.733000
0.628000
0.628000
0.642000
0.634000
0.625000
0.627000
0.642000
0.628000
0.618000
0.612000
0.623000
0.610000
0.663000
0.614000
0.621000
0.611000
0.612000
0.615000
0.631000
0.610000
0.610000
0.614000
0.613000
0.607000
0.607000
0.608000
0.617000
0.612000
0.607000
0.623000
0.621000
0.609000
0.703000
0.620000
0.614000
0.613000
0.622000
0.620000
0.617000
0.617000
0.614000
0.615000
0.603000
0.618000
0.611000
0.617000
0.618000
0.617000
0.613000
0.618000
0.602000
0.605000
0.755000
0.624000
0.608000
0.608000
0.612000
0.604000
0.600000
0.604000
0.600000
0.594000
0.613000
0.611000
0.615000
0.605000
0.619000
0.615000
0.624000
0.614000
0.619000
0.614000
0.621000
0.625000
0.626000
0.615000
0.626000
0.616000
0.615000
0.652000
0.620000
0.620000
0.613000
0.619000
0.661000
0.639000
0.619000
0.610000
0.615000
0.607000
0.608000
0.617000
0.620000
0.624000
0.609000
0.613000


==> plots/generic_new/results/cpu/coeffwise_multi/cpu_time_18.csv <==
2.034000
1.974000
1.519000
2.005000
1.992000
2.012000
2.012000
2.181000
2.078000
2.029000
2.023000
2.027000
2.040000
2.035000
2.017000
2.013000
2.029000
2.089000
2.047000
1.558000
1.550000
2.107000
2.008000
1.519000
2.003000
2.016000
1.982000
1.975000
2.083000
1.530000
2.091000
1.999000
1.975000
2.000000
2.012000
2.023000
2.039000
2.024000
2.029000
2.098000
2.023000
2.031000
2.007000
2.098000
2.013000
1.991000
1.988000
1.991000
1.524000
1.989000
1.985000
1.999000
2.004000
1.981000
2.016000
1.988000
1.985000
1.978000
1.995000
1.975000
2.041000
2.050000
2.039000
2.027000
2.105000
2.025000
2.005000
2.020000
2.121000
2.010000
2.006000
2.027000
2.047000
2.028000
2.023000
2.017000
2.030000
2.108000
2.042000
1.553000
2.023000
2.019000
1.989000
2.002000
1.995000
1.982000
1.985000
1.981000
1.980000
1.979000
2.148000
1.551000
2.045000
2.044000
2.121000
2.002000
2.023000
1.988000
2.112000
2.032000


==> plots/generic_new/results/cpu/coeffwise_multi/cpu_time_20.csv <==
7.960000
7.943000
7.969000
8.045000
7.906000
7.909000
8.042000
7.888000
7.915000
8.045000
7.959000
8.036000
8.014000
8.037000
6.205000
7.957000
5.823000
8.164000
8.099000
7.949000
8.064000
7.984000
7.838000
7.998000
7.915000
7.928000
8.066000
7.932000
7.613000
7.695000
7.571000
7.602000
7.883000
7.892000
7.949000
7.993000
7.674000
8.018000
7.790000
7.856000
8.050000
7.947000
7.892000
7.997000
7.925000
7.908000
7.999000
7.887000
7.919000
7.952000
7.902000
7.881000
8.005000
7.653000
7.712000
7.750000
7.869000
8.058000
8.019000
7.942000
7.994000
7.955000
7.932000
7.192000
7.859000
8.279000
8.041000
7.911000
8.086000
7.521000
7.978000
8.044000
8.076000
7.984000
8.059000
7.476000
7.379000
7.448000
7.438000
6.917000
6.769000
7.269000
7.358000
7.702000
7.766000
7.828000
7.802000
7.403000
7.444000
7.437000
7.444000
7.524000
5.798000
7.855000
7.775000
7.567000
7.725000
7.710000
7.483000
7.390000


==> plots/generic_new/results/cpu/naive_multi/cpu_time_10.csv <==
1.828000
1.836000
1.914000
1.864000
1.862000
1.864000
1.917000
1.875000
1.855000
1.860000
1.857000
1.858000
1.848000
1.829000
1.834000
1.875000
1.395000
1.390000
1.818000
1.917000
1.859000
1.861000
1.871000
1.868000
1.868000
1.842000
1.841000
1.823000
1.877000
1.778000
1.844000
1.857000
1.927000
1.864000
1.839000
1.827000
1.819000
1.850000
1.868000
1.834000
1.812000
1.937000
1.851000
1.839000
1.832000
1.879000
1.859000
1.845000
1.838000
1.848000
1.849000
1.832000
1.827000
1.814000
1.988000
1.837000
1.844000
1.850000
1.837000
1.838000
1.834000
1.847000
1.836000
1.822000
1.813000
1.825000
1.816000
1.883000
1.853000
1.850000
1.842000
1.848000
1.828000
1.820000
1.812000
1.813000
1.445000
1.850000
1.841000
1.843000
1.974000
1.842000
1.829000
1.815000
1.841000
1.836000
1.818000
1.831000
1.814000
1.867000
1.840000
1.838000
1.844000
1.896000
1.841000
1.831000
1.839000
1.834000
1.819000
1.825000


==> plots/generic_new/results/cpu/naive_multi/cpu_time_12.csv <==
24.298000
25.683000
26.145000
26.702000
26.940000
26.309000
26.220000
26.088000
26.817000
25.712000
24.456000
21.744000
24.422000
24.885000
24.753000
24.587000
25.227000
25.721000
26.668000
26.973000
25.917000
24.911000
26.833000
24.966000
24.481000
24.729000
26.046000
26.287000
26.640000
22.443000
23.463000
24.652000
24.831000
24.771000
24.597000
26.797000
26.810000
26.785000
25.495000
22.523000
26.185000
26.704000
26.865000
26.695000
25.300000
23.833000
22.282000
20.581000
21.508000
23.324000
26.842000
26.626000
24.422000
20.568000
24.449000
25.933000
26.752000
26.808000
26.299000
23.563000
20.043000
23.135000
24.230000
25.609000
26.790000
26.784000
26.771000
26.614000
22.248000
23.007000
24.396000
25.342000
26.706000
26.656000
26.710000
26.713000
26.984000
26.764000
26.838000
26.620000
26.633000
26.481000
24.466000
25.494000
26.294000
26.670000
24.572000
23.301000
25.797000
26.758000
26.670000
26.888000
26.881000
27.005000
26.762000
26.820000
26.596000
26.553000
26.763000
26.723000


==> plots/generic_new/results/cpu/naive_multi/cpu_time_14.csv <==
184.489000
174.961000
187.076000
169.510000
178.220000
185.254000
169.638000
170.729000
166.577000
186.627000
181.324000
173.905000
185.651000
189.312000
177.185000
173.828000
171.689000
171.965000
202.291000
200.568000
165.486000
177.438000
185.560000
169.797000
172.077000
177.202000
186.819000
169.443000
170.825000
175.237000
187.363000
168.776000
214.107000
196.624000
184.343000
171.518000
186.816000
169.295000
170.001000
169.642000
171.877000
178.830000
172.516000
170.046000
155.087000
163.524000
181.156000
177.346000
169.430000
169.625000
172.262000
177.688000
193.934000
183.108000
172.192000
185.500000
169.809000
170.512000
173.374000
185.178000
168.757000
170.597000
169.027000
170.335000
172.898000
185.035000
169.214000
171.687000
170.278000
172.980000
188.507000
168.764000
182.236000
183.591000
171.984000
186.476000
169.261000
170.353000
172.942000
182.634000
170.013000
173.339000
174.901000
183.226000
169.017000
174.509000
170.595000
174.147000
182.374000
169.717000
175.478000
173.709000
177.575000
172.476000
171.833000
171.585000
173.210000
177.700000
170.161000
176.126000


==> plots/generic_new/results/cpu/naive_multi/cpu_time_16.csv <==
2418.753000
2416.623000
2398.784000
2404.202000
2395.151000
2394.542000
2423.304000
2415.493000
2413.300000
2392.191000
2409.641000
2409.955000
2392.985000
2413.826000
2404.974000
2393.255000
2413.325000
2397.828000
2423.320000
2406.200000
2422.341000
2411.143000
2407.200000
2391.416000
2399.143000
2393.269000
2392.385000
2412.017000
2414.931000
2410.681000
2383.736000
2398.335000
2405.286000
2405.766000
2412.722000
2408.941000
2425.324000
2406.940000
2409.473000
2396.343000
2405.356000
2417.152000
2399.751000
2427.502000
2395.365000
2407.392000
2435.571000
2426.213000
2416.412000
2421.734000
2399.203000
2426.334000
2396.192000
2396.093000
2405.305000
2421.275000
2394.961000
2415.380000
2421.403000
2414.818000
2394.856000
2395.495000
2425.931000
2410.807000
2402.226000
2383.350000
2424.443000
2432.709000
2397.626000
2424.701000
2418.516000
2393.273000
2393.733000
2398.526000
2394.664000
2404.774000
2393.230000
2417.726000
2398.138000
2396.351000
2400.357000
2421.200000
2412.931000
2434.739000
2418.111000
2395.555000
2399.712000
2389.173000
2426.352000
2409.922000
2399.004000
2427.337000
2406.382000
2399.911000
2397.080000
2390.801000
2433.210000
2416.820000
2413.773000
2390.523000


==> plots/generic_new/results/cpu/naive_multi/cpu_time_18.csv <==
37741.941000
37717.709000
37728.356000
37733.661000
37775.114000
37787.887000
37733.529000
37767.780000
37720.049000
37731.710000
37752.494000
37743.036000
37759.831000
37745.102000
37738.163000
37764.852000
37728.855000
37704.979000
37753.700000
37727.095000
37763.638000
37730.057000
37807.890000
37850.546000
37749.347000
37755.358000
37720.883000
37746.524000
37737.387000
37751.774000
37721.677000
37758.682000
37716.295000
37712.111000
37769.975000
37755.884000
37751.087000
37747.222000
37739.370000
37728.172000
37743.703000
37727.299000
37759.985000
37734.278000
37738.473000
37782.523000
37735.169000
37743.096000


==> plots/generic_new/results/dpu/addition/cpu_dpu_copy_10.csv <==
0.361000
0.370000
0.372000
0.366000
0.374000
0.368000
0.367000
0.363000
0.366000
0.374000
0.382000
0.384000
0.378000
0.374000
0.380000
0.376000
0.384000
0.376000
0.377000
0.377000
0.380000
0.375000
0.371000
0.361000
0.356000
0.360000
0.356000
0.360000
0.371000
0.356000
0.352000
0.353000
0.349000
0.345000
0.362000
0.351000
0.348000
0.348000
0.348000
0.348000
0.361000
0.352000
0.354000
0.351000
0.345000
0.353000
0.360000
0.351000
0.348000
0.349000
0.346000
0.348000
0.357000
0.353000
0.354000
0.357000
0.357000
0.352000
0.348000
0.367000
0.350000
0.350000
0.352000
0.343000
0.352000
0.362000
0.351000
0.347000
0.349000
0.349000
0.344000
0.358000
0.350000
0.351000
0.342000
0.353000
0.344000
0.353000
0.355000
0.350000
0.349000
0.351000
0.348000
0.359000
0.350000
0.349000
0.351000
0.348000
0.351000
0.368000
0.348000
0.346000
0.351000
0.353000
0.350000
0.351000
0.357000
0.352000
0.349000
0.353000


==> plots/generic_new/results/dpu/addition/cpu_dpu_copy_12.csv <==
0.378000
0.386000
0.375000
0.371000
0.375000
0.393000
0.380000
0.372000
0.371000
0.373000
0.377000
0.391000
0.385000
0.381000
0.380000
0.382000
0.382000
0.408000
0.388000
0.376000
0.378000
0.376000
0.378000
0.394000
0.387000
0.384000
0.386000
0.385000
0.376000
0.390000
0.381000
0.375000
0.374000
0.377000
0.368000
0.380000
0.405000
0.381000
0.376000
0.370000
0.373000
0.387000
0.379000
0.372000
0.375000
0.372000
0.374000
0.380000
0.379000
0.373000
0.373000
0.373000
0.375000
0.384000
0.378000
0.373000
0.373000
0.372000
0.373000
0.385000
0.378000
0.374000
0.374000
0.375000
0.372000
0.387000
0.379000
0.375000
0.373000
0.373000
0.374000
0.385000
0.375000
0.376000
0.374000
0.372000
0.373000
0.386000
0.375000
0.376000
0.373000
0.373000
0.370000
0.378000
0.376000
0.373000
0.370000
0.373000
0.372000
0.384000
0.378000
0.372000
0.376000
0.373000
0.373000
0.384000
0.378000
0.372000
0.375000
0.373000


==> plots/generic_new/results/dpu/addition/cpu_dpu_copy_14.csv <==
0.381000
0.439000
0.412000
0.377000
0.377000
0.377000
0.392000
0.383000
0.379000
0.380000
0.377000
0.376000
0.398000
0.391000
0.386000
0.386000
0.386000
0.387000
0.399000
0.389000
0.385000
0.389000
0.387000
0.401000
0.392000
0.383000
0.388000
0.392000
0.394000
0.425000
0.398000
0.394000
0.403000
0.394000
0.396000
0.414000
0.398000
0.398000
0.397000
0.394000
0.398000
0.408000
0.432000
0.399000
0.419000
0.400000
0.403000
0.432000
0.406000
0.405000
0.402000
0.404000
0.402000
0.411000
0.396000
0.395000
0.393000
0.392000
0.393000
0.425000
0.401000
0.399000
0.400000
0.398000
0.398000
0.414000
0.410000
0.397000
0.395000
0.394000
0.396000
0.408000
0.400000
0.398000
0.425000
0.404000
0.408000
0.425000
0.412000
0.408000
0.409000
0.405000
0.422000
0.415000
0.405000
0.408000
0.408000
0.405000
0.417000
0.414000
0.410000
0.413000
0.412000
0.414000
0.424000
0.419000
0.413000
0.415000
0.413000
0.413000


==> plots/generic_new/results/dpu/addition/cpu_dpu_copy_16.csv <==
0.583000
0.663000
0.654000
0.578000
0.615000
0.581000
0.579000
0.589000
0.585000
0.586000
0.608000
0.594000
0.590000
0.588000
0.588000
0.588000
0.597000
0.597000
0.588000
0.587000
0.592000
0.616000
0.610000
0.606000
0.619000
0.600000
0.598000
0.611000
0.599000
0.600000
0.600000
0.598000
0.601000
0.614000
0.611000
0.618000
0.613000
0.613000
0.618000
0.671000
0.623000
0.618000
0.619000
0.616000
0.638000
0.618000
0.619000
0.617000
0.616000
0.640000
0.621000
0.616000
0.623000
0.613000
0.602000
0.610000
0.607000
0.599000
0.596000
0.596000
0.595000
0.606000
0.598000
0.598000
0.595000
0.597000
0.663000
0.605000
0.603000
0.601000
0.604000
0.602000
0.617000
0.609000
0.605000
0.601000
0.605000
0.602000
0.615000
0.607000
0.629000
0.610000
0.606000
0.625000
0.620000
0.614000
0.608000
0.608000
0.607000
0.628000
0.615000
0.612000
0.611000
0.606000
0.608000
0.638000
0.628000
0.622000
0.621000
0.621000


==> plots/generic_new/results/dpu/addition/cpu_dpu_copy_18.csv <==
1.414000
1.490000
1.473000
1.439000
1.399000
1.402000
1.408000
1.399000
1.425000
1.413000
1.404000
1.420000
1.456000
1.486000
1.427000
1.450000
1.414000
1.446000
1.423000
1.414000
1.410000
1.426000
1.427000
1.408000
1.432000
1.458000
1.483000
1.467000
1.419000
1.454000
1.428000
1.412000
1.418000
1.422000
1.441000
1.440000
1.486000
1.452000
1.446000
1.422000
1.414000
1.423000
1.455000
1.425000
1.422000
1.418000
1.436000
1.449000
1.468000
1.433000
1.421000
1.455000
1.430000
1.430000
1.432000
1.430000
1.436000
1.446000
1.430000
1.437000
1.455000
1.436000
1.433000
1.422000
1.470000
1.427000
1.425000
1.417000
1.424000
1.459000
1.441000
1.433000
1.437000
1.476000
1.436000
1.432000
1.430000
1.479000
1.519000
1.437000
1.461000
1.449000
1.458000
1.453000
1.443000
1.443000
1.462000
1.441000
1.443000
1.469000
1.508000
1.460000
1.447000
1.452000
1.487000
1.466000
1.445000
1.459000
1.455000
1.479000


==> plots/generic_new/results/dpu/addition/cpu_dpu_copy_20.csv <==
3.724000
3.761000
3.758000
3.664000
3.676000
3.749000
4.317000
5.040000
4.688000
4.793000
4.709000
4.845000
4.815000
4.930000
4.844000
4.870000
4.986000
5.012000
5.075000
5.072000
5.065000
5.125000
5.060000
5.230000
5.178000
5.248000
5.243000
5.279000
5.302000
5.358000
5.356000
5.371000
5.392000
5.526000
5.493000
5.492000
5.502000
5.533000
5.657000
5.785000
5.514000
5.452000
5.407000
5.452000
5.439000
5.441000
5.419000
5.447000
5.425000
5.452000
5.415000
6.398000
5.371000
5.395000
5.353000
5.365000
5.411000
5.410000
5.408000
5.387000
5.418000
5.379000
5.398000
5.389000
5.393000
5.407000
5.330000
5.321000
5.336000
5.329000
5.327000
5.313000
5.319000
5.308000
5.325000
5.306000
5.190000
5.147000
5.168000
5.145000
5.105000
5.162000
5.114000
5.147000
5.123000
5.115000
5.174000
5.171000
5.122000
5.198000
5.117000
5.184000
5.129000
5.171000
5.132000
5.183000
5.138000
5.060000
5.019000
5.047000


==> plots/generic_new/results/dpu/addition/dpu_cpu_copy_10.csv <==
0.093000
0.098000
0.094000
0.096000
0.094000
0.095000
0.096000
0.104000
0.099000
0.101000
0.099000
0.096000
0.095000
0.094000
0.099000
0.101000
0.101000
0.100000
0.100000
0.095000
0.097000
0.095000
0.101000
0.102000
0.102000
0.100000
0.098000
0.096000
0.096000
0.095000
0.102000
0.102000
0.102000
0.100000
0.096000
0.095000
0.097000
0.094000
0.103000
0.102000
0.102000
0.099000
0.094000
0.097000
0.096000
0.097000
0.094000
0.104000
0.101000
0.098000
0.100000
0.096000
0.096000
0.094000
0.095000
0.101000
0.102000
0.099000
0.100000
0.097000
0.098000
0.095000
0.097000
0.103000
0.103000
0.099000
0.100000
0.098000
0.095000
0.096000
0.095000
0.102000
0.101000
0.100000
0.101000
0.097000
0.095000
0.096000
0.096000
0.103000
0.101000
0.102000
0.100000
0.097000
0.096000
0.097000
0.095000
0.101000
0.099000
0.100000
0.101000
0.094000
0.096000
0.096000
0.096000
0.102000
0.102000
0.099000
0.100000
0.094000


==> plots/generic_new/results/dpu/addition/dpu_cpu_copy_12.csv <==
0.125000
0.129000
0.125000
0.129000
0.127000
0.135000
0.134000
0.129000
0.128000
0.128000
0.127000
0.137000
0.126000
0.122000
0.123000
0.120000
0.119000
0.116000
0.119000
0.116000
0.117000
0.122000
0.123000
0.119000
0.119000
0.110000
0.111000
0.109000
0.110000
0.118000
0.118000
0.114000
0.111000
0.109000
0.111000
0.110000
0.110000
0.117000
0.117000
0.112000
0.113000
0.111000
0.110000
0.116000
0.139000
0.119000
0.118000
0.118000
0.117000
0.117000
0.116000
0.118000
0.126000
0.122000
0.119000
0.151000
0.121000
0.122000
0.120000
0.122000
0.125000
0.127000
0.124000
0.125000
0.122000
0.123000
0.120000
0.123000
0.126000
0.128000
0.124000
0.123000
0.121000
0.122000
0.120000
0.120000
0.127000
0.127000
0.126000
0.124000
0.121000
0.120000
0.122000
0.121000
0.125000
0.124000
0.124000
0.120000
0.121000
0.119000
0.120000
0.119000
0.127000
0.125000
0.124000
0.122000
0.121000
0.119000
0.121000
0.120000


==> plots/generic_new/results/dpu/addition/dpu_cpu_copy_14.csv <==
0.221000
0.236000
0.233000
0.230000
0.226000
0.223000
0.222000
0.221000
0.221000
0.221000
0.235000
0.226000
0.224000
0.222000
0.219000
0.220000
0.217000
0.221000
0.228000
0.226000
0.224000
0.221000
0.220000
0.220000
0.220000
0.220000
0.228000
0.227000
0.224000
0.223000
0.220000
0.220000
0.219000
0.220000
0.227000
0.225000
0.225000
0.224000
0.222000
0.219000
0.219000
0.219000
0.226000
0.226000
0.225000
0.223000
0.221000
0.220000
0.219000
0.220000
0.229000
0.226000
0.224000
0.222000
0.221000
0.219000
0.220000
0.218000
0.228000
0.226000
0.224000
0.222000
0.222000
0.219000
0.220000
0.230000
0.229000
0.225000
0.223000
0.223000
0.219000
0.220000
0.219000
0.233000
0.223000
0.226000
0.222000
0.223000
0.219000
0.220000
0.219000
0.228000
0.224000
0.225000
0.221000
0.221000
0.219000
0.220000
0.219000
0.229000
0.223000
0.225000
0.223000
0.222000
0.219000
0.220000
0.221000
0.231000
0.227000
0.225000


==> plots/generic_new/results/dpu/addition/dpu_cpu_copy_16.csv <==
0.634000
0.640000
0.635000
0.646000
0.644000
0.639000
0.642000
0.673000
0.636000
0.635000
0.636000
0.629000
0.634000
0.632000
0.670000
0.641000
0.703000
0.625000
0.621000
0.624000
0.616000
0.645000
0.621000
0.617000
0.614000
0.621000
0.613000
0.618000
0.652000
0.622000
0.620000
0.616000
0.626000
0.618000
0.606000
0.631000
0.611000
0.610000
0.611000
0.616000
0.614000
0.604000
0.622000
0.620000
0.611000
0.611000
0.613000
0.620000
0.615000
0.608000
0.611000
0.624000
0.607000
0.615000
0.590000
0.581000
0.586000
0.593000
0.596000
0.599000
0.600000
0.587000
0.587000
0.586000
0.594000
0.594000
0.591000
0.607000
0.588000
0.582000
0.587000
0.593000
0.604000
0.610000
0.598000
0.627000
0.594000
0.586000
0.609000
0.608000
0.592000
0.592000
0.582000
0.577000
0.573000
0.616000
0.574000
0.582000
0.576000
0.572000
0.575000
0.634000
0.589000
0.564000
0.562000
0.583000
0.578000
0.568000
0.563000
0.564000


==> plots/generic_new/results/dpu/addition/dpu_cpu_copy_18.csv <==
2.211000
2.234000
2.025000
2.000000
1.997000
1.996000
1.997000
1.996000
2.048000
1.952000
1.951000
1.952000
1.947000
2.096000
2.065000
2.062000
2.068000
2.058000
2.066000
2.091000
2.036000
1.989000
2.001000
1.997000
2.121000
2.105000
2.132000
2.126000
2.141000
2.128000
2.214000
2.128000
2.065000
2.082000
2.051000
2.067000
2.050000
2.045000
2.054000
2.063000
2.193000
2.100000
2.044000
2.038000
2.005000
2.028000
2.024000
2.083000
2.008000
2.030000
2.041000
2.015000
2.007000
1.973000
2.041000
2.056000
2.079000
1.971000
1.985000
2.054000
1.996000
1.983000
2.099000
2.009000
1.955000
1.960000
1.954000
2.028000
2.055000
1.994000
1.961000
2.000000
2.003000
1.989000
1.993000
1.954000
1.941000
1.942000
1.933000
2.068000
1.976000
1.986000
1.950000
1.977000
1.994000
1.946000
1.949000
1.921000
1.948000
2.030000
1.956000
1.938000
1.958000
1.896000
1.927000
2.014000
2.002000
1.924000
1.900000
1.949000


==> plots/generic_new/results/dpu/addition/dpu_cpu_copy_20.csv <==
5.322000
5.271000
5.078000
5.063000
5.047000
5.045000
5.052000
5.044000
5.067000
5.052000
5.060000
5.046000
5.043000
5.057000
5.052000
5.062000
5.042000
5.061000
5.049000
5.045000
5.049000
5.041000
5.060000
5.045000
5.062000
5.042000
5.062000
5.042000
5.048000
5.061000
5.038000
5.055000
5.049000
5.055000
5.047000
5.041000
5.053000
5.048000
5.061000
5.043000
5.058000
5.053000
5.042000
5.052000
5.043000
5.055000
5.043000
5.063000
5.045000
5.040000
5.056000
5.042000
5.056000
5.041000
5.053000
5.040000
5.045000
5.050000
5.047000
5.053000
5.047000
5.058000
5.038000
5.048000
5.062000
5.043000
5.052000
5.045000
5.054000
5.044000
5.046000
5.052000
5.044000
5.054000
5.040000
5.057000
5.047000
5.046000
5.063000
5.044000
5.057000
5.041000
5.042000
5.061000
5.048000
5.048000
5.071000
5.057000
5.057000
5.060000
5.044000
5.064000
5.046000
5.043000
5.048000
5.046000
5.058000
5.041000
5.056000
5.049000


==> plots/generic_new/results/dpu/addition/dpu_time_10.csv <==
0.180000
0.174000
0.172000
0.183000
0.173000
0.173000
0.185000
0.183000
0.183000
0.183000
0.184000
0.183000
0.185000
0.183000
0.184000
0.173000
0.183000
0.185000
0.183000
0.173000
0.183000
0.183000
0.183000
0.184000
0.182000
0.184000
0.183000
0.173000
0.172000
0.185000
0.173000
0.184000
0.186000
0.184000
0.183000
0.183000
0.185000
0.180000
0.180000
0.173000
0.188000
0.180000
0.184000
0.180000
0.180000
0.180000
0.174000
0.172000
0.173000
0.180000
0.173000
0.181000
0.185000
0.173000
0.179000
0.178000
0.180000
0.185000
0.178000
0.174000
0.181000
0.178000
0.180000
0.184000
0.172000
0.184000
0.180000
0.179000
0.174000
0.179000
0.184000
0.185000
0.182000
0.174000
0.179000
0.181000
0.179000
0.173000
0.185000
0.183000
0.173000
0.187000
0.179000
0.186000
0.183000
0.183000
0.186000
0.174000
0.174000
0.174000
0.175000
0.184000
0.186000
0.184000
0.174000
0.174000
0.187000
0.177000
0.184000
0.172000


==> plots/generic_new/results/dpu/addition/dpu_time_12.csv <==
0.172000
0.173000
0.180000
0.175000
0.173000
0.172000
0.171000
0.172000
0.171000
0.175000
0.173000
0.172000
0.171000
0.170000
0.171000
0.177000
0.174000
0.174000
0.171000
0.171000
0.172000
0.171000
0.173000
0.175000
0.174000
0.173000
0.172000
0.182000
0.171000
0.172000
0.175000
0.174000
0.175000
0.172000
0.171000
0.172000
0.170000
0.175000
0.174000
0.173000
0.172000
0.171000
0.170000
0.172000
0.181000
0.172000
0.174000
0.172000
0.170000
0.172000
0.173000
0.175000
0.175000
0.183000
0.173000
0.172000
0.172000
0.172000
0.174000
0.172000
0.172000
0.172000
0.171000
0.173000
0.171000
0.176000
0.174000
0.175000
0.171000
0.171000
0.172000
0.172000
0.172000
0.175000
0.175000
0.173000
0.171000
0.170000
0.171000
0.172000
0.176000
0.174000
0.173000
0.170000
0.172000
0.172000
0.171000
0.175000
0.174000
0.174000
0.171000
0.171000
0.172000
0.172000
0.173000
0.174000
0.172000
0.171000
0.170000
0.171000


==> plots/generic_new/results/dpu/addition/dpu_time_14.csv <==
0.167000
0.172000
0.174000
0.178000
0.172000
0.172000
0.171000
0.173000
0.173000
0.177000
0.173000
0.172000
0.171000
0.171000
0.172000
0.175000
0.173000
0.172000
0.173000
0.171000
0.171000
0.172000
0.174000
0.174000
0.173000
0.173000
0.173000
0.171000
0.170000
0.174000
0.173000
0.174000
0.172000
0.172000
0.172000
0.171000
0.179000
0.173000
0.173000
0.172000
0.172000
0.170000
0.171000
0.173000
0.173000
0.173000
0.173000
0.172000
0.172000
0.172000
0.173000
0.174000
0.172000
0.174000
0.170000
0.171000
0.171000
0.174000
0.172000
0.173000
0.172000
0.171000
0.170000
0.172000
0.173000
0.174000
0.174000
0.173000
0.174000
0.171000
0.173000
0.171000
0.174000
0.174000
0.174000
0.172000
0.171000
0.172000
0.172000
0.174000
0.173000
0.173000
0.173000
0.172000
0.172000
0.172000
0.174000
0.174000
0.174000
0.173000
0.171000
0.172000
0.171000
0.174000
0.173000
0.172000
0.172000
0.171000
0.173000
0.172000


==> plots/generic_new/results/dpu/addition/dpu_time_16.csv <==
0.171000
0.174000
0.176000
0.172000
0.171000
0.173000
0.179000
0.168000
0.172000
0.171000
0.184000
0.182000
0.183000
0.170000
0.169000
0.171000
0.171000
0.171000
0.172000
0.169000
0.170000
0.180000
0.171000
0.170000
0.171000
0.170000
0.181000
0.169000
0.182000
0.174000
0.172000
0.172000
0.174000
0.171000
0.171000
0.172000
0.172000
0.173000
0.171000
0.172000
0.170000
0.171000
0.171000
0.170000
0.173000
0.174000
0.176000
0.174000
0.172000
0.171000
0.171000
0.174000
0.174000
0.173000
0.173000
0.171000
0.171000
0.171000
0.173000
0.173000
0.173000
0.173000
0.171000
0.171000
0.170000
0.174000
0.173000
0.173000
0.171000
0.171000
0.171000
0.171000
0.174000
0.173000
0.173000
0.173000
0.171000
0.171000
0.171000
0.174000
0.172000
0.172000
0.173000
0.171000
0.172000
0.170000
0.174000
0.175000
0.173000
0.173000
0.171000
0.172000
0.171000
0.172000
0.171000
0.172000
0.171000
0.171000
0.169000
0.172000


==> plots/generic_new/results/dpu/addition/dpu_time_18.csv <==
0.456000
0.468000
0.463000
0.458000
0.468000
0.469000
0.458000
0.464000
0.460000
0.469000
0.467000
0.461000
0.458000
0.456000
0.456000
0.455000
0.457000
0.464000
0.458000
0.468000
0.460000
0.458000
0.462000
0.457000
0.469000
0.458000
0.457000
0.471000
0.456000
0.470000
0.475000
0.455000
0.467000
0.468000
0.465000
0.458000
0.464000
0.457000
0.466000
0.465000
0.458000
0.458000
0.457000
0.467000
0.460000
0.459000
0.470000
0.457000
0.470000
0.464000
0.471000
0.458000
0.462000
0.456000
0.458000
0.456000
0.456000
0.470000
0.459000
0.458000
0.464000
0.457000
0.456000
0.460000
0.468000
0.469000
0.457000
0.465000
0.464000
0.458000
0.463000
0.469000
0.468000
0.459000
0.461000
0.462000
0.469000
0.461000
0.458000
0.457000
0.460000
0.468000
0.467000
0.462000
0.472000
0.463000
0.470000
0.457000
0.464000
0.458000
0.468000
0.459000
0.462000
0.463000
0.469000
0.456000
0.461000
0.463000
0.457000
0.456000


==> plots/generic_new/results/dpu/addition/dpu_time_20.csv <==
1.572000
1.583000
1.592000
1.592000
1.579000
1.577000
1.587000
1.580000
1.578000
1.589000
1.581000
1.581000
1.579000
1.576000
1.576000
1.582000
1.580000
1.583000
1.578000
1.583000
1.582000
1.583000
1.596000
1.576000
1.579000
1.591000
1.583000
1.590000
1.586000
1.589000
1.576000
1.587000
1.583000
1.586000
1.578000
1.573000
1.568000
1.580000
1.578000
1.577000
1.577000
1.582000
1.581000
1.576000
1.577000
1.576000
1.574000
1.579000
1.578000
1.574000
1.579000
1.576000
1.573000
1.575000
1.577000
1.571000
1.580000
1.573000
1.574000
1.576000
1.578000
1.578000
1.575000
1.576000
1.575000
1.573000
1.576000
1.581000
1.576000
1.582000
1.576000
1.575000
1.576000
1.585000
1.573000
1.577000
1.582000
1.574000
1.576000
1.578000
1.577000
1.578000
1.578000
1.583000
1.581000
1.579000
1.576000
1.577000
1.573000
1.574000
1.573000
1.574000
1.577000
1.582000
1.577000
1.579000
1.585000
1.572000
1.573000
1.575000


==> plots/generic_new/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
0.335000
0.346000
0.343000
0.338000
0.335000
0.350000
0.337000
0.367000
0.355000
0.353000
0.354000
0.366000
0.355000
0.353000
0.353000
0.351000
0.354000
0.373000
0.371000
0.356000
0.352000
0.355000
0.353000
0.378000
0.379000
0.366000
0.369000
0.366000
0.369000
0.365000
0.368000
0.368000
0.368000
0.364000
0.369000
0.365000
0.378000
0.369000
0.366000
0.357000
0.363000
0.367000
0.362000
0.361000
0.365000
0.360000
0.363000
0.352000
0.352000
0.368000
0.358000
0.356000
0.353000
0.351000
0.354000
0.357000
0.368000
0.361000
0.359000
0.360000
0.359000
0.360000
0.382000
0.362000
0.359000
0.359000
0.357000
0.362000
0.359000
0.367000
0.363000
0.362000
0.366000
0.364000
0.364000
0.380000
0.360000
0.361000
0.352000
0.361000
0.351000
0.359000
0.368000
0.360000
0.364000
0.355000
0.361000
0.353000
0.361000
0.369000
0.362000
0.357000
0.357000
0.356000
0.352000
0.366000
0.359000
0.353000
0.357000
0.358000


==> plots/generic_new/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
0.378000
0.383000
0.405000
0.375000
0.377000
0.377000
0.377000
0.376000
0.390000
0.374000
0.375000
0.382000
0.382000
0.380000
0.389000
0.382000
0.376000
0.383000
0.376000
0.378000
0.394000
0.398000
0.380000
0.386000
0.382000
0.390000
0.395000
0.394000
0.378000
0.377000
0.371000
0.373000
0.384000
0.376000
0.376000
0.378000
0.370000
0.366000
0.376000
0.367000
0.370000
0.363000
0.367000
0.366000
0.373000
0.373000
0.366000
0.369000
0.369000
0.365000
0.380000
0.371000
0.364000
0.366000
0.364000
0.366000
0.377000
0.371000
0.368000
0.367000
0.363000
0.367000
0.379000
0.376000
0.370000
0.366000
0.378000
0.363000
0.360000
0.375000
0.366000
0.368000
0.362000
0.366000
0.362000
0.374000
0.367000
0.364000
0.364000
0.370000
0.364000
0.372000
0.373000
0.367000
0.360000
0.366000
0.359000
0.377000
0.367000
0.364000
0.362000
0.364000
0.365000
0.377000
0.368000
0.369000
0.369000
0.363000
0.362000
0.375000


==> plots/generic_new/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
0.388000
0.426000
0.400000
0.395000
0.393000
0.389000
0.391000
0.388000
0.413000
0.397000
0.388000
0.390000
0.408000
0.393000
0.410000
0.402000
0.398000
0.397000
0.394000
0.396000
0.404000
0.394000
0.396000
0.396000
0.394000
0.395000
0.404000
0.394000
0.404000
0.404000
0.408000
0.411000
0.421000
0.430000
0.412000
0.408000
0.409000
0.408000
0.420000
0.418000
0.413000
0.413000
0.412000
0.421000
0.432000
0.434000
0.430000
0.423000
0.432000
0.432000
0.427000
0.425000
0.424000
0.424000
0.423000
0.436000
0.442000
0.411000
0.411000
0.422000
0.421000
0.436000
0.433000
0.425000
0.425000
0.425000
0.431000
0.434000
0.429000
0.422000
0.423000
0.423000
0.437000
0.435000
0.430000
0.422000
0.421000
0.422000
0.440000
0.430000
0.419000
0.420000
0.424000
0.419000
0.423000
0.426000
0.416000
0.415000
0.413000
0.434000
0.460000
0.417000
0.419000
0.411000
0.414000
0.423000
0.405000
0.412000
0.408000
0.411000


==> plots/generic_new/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
0.585000
0.658000
0.677000
0.603000
0.590000
0.585000
0.591000
0.584000
0.601000
0.593000
0.589000
0.590000
0.587000
0.649000
0.597000
0.596000
0.593000
0.594000
0.590000
0.603000
0.605000
0.598000
0.597000
0.597000
0.592000
0.608000
0.613000
0.596000
0.592000
0.594000
0.634000
0.606000
0.600000
0.600000
0.594000
0.597000
0.603000
0.603000
0.602000
0.592000
0.593000
0.592000
0.611000
0.597000
0.629000
0.599000
0.597000
0.637000
0.601000
0.597000
0.601000
0.597000
0.594000
0.616000
0.610000
0.601000
0.595000
0.594000
0.597000
0.612000
0.615000
0.604000
0.605000
0.600000
0.597000
0.675000
0.614000
0.602000
0.601000
0.600000
0.615000
0.607000
0.604000
0.604000
0.608000
0.607000
0.617000
0.612000
0.612000
0.606000
0.607000
0.643000
0.613000
0.606000
0.605000
0.604000
0.604000
0.658000
0.624000
0.615000
0.614000
0.616000
0.615000
0.628000
0.630000
0.619000
0.619000
0.617000
0.637000
0.617000


==> plots/generic_new/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
1.426000
1.489000
1.499000
1.419000
1.445000
1.436000
1.430000
1.427000
1.435000
1.429000
1.426000
1.428000
1.451000
1.435000
1.439000
1.440000
1.448000
1.461000
1.451000
1.443000
1.433000
1.458000
1.441000
1.474000
1.430000
1.467000
1.449000
1.449000
1.460000
1.424000
1.474000
1.452000
1.442000
1.437000
1.507000
1.445000
1.431000
1.437000
1.485000
1.464000
1.439000
1.443000
1.451000
1.472000
1.453000
1.445000
1.454000
1.475000
1.521000
1.456000
1.458000
1.499000
1.521000
1.524000
1.458000
1.502000
1.460000
1.451000
1.459000
1.470000
1.487000
1.467000
1.467000
1.464000
1.479000
1.465000
1.498000
1.465000
1.480000
1.467000
1.484000
1.482000
1.516000
1.468000
1.468000
1.474000
1.527000
1.476000
1.475000
1.469000
1.470000
1.504000
1.488000
1.488000
1.468000
1.499000
1.485000
1.490000
1.471000
1.501000
1.484000
1.471000
1.469000
1.479000
1.492000
1.479000
1.467000
1.461000
1.507000
1.489000


==> plots/generic_new/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
3.641000
3.815000
3.746000
3.843000
3.745000
3.779000
4.086000
4.241000
4.078000
4.215000
4.120000
4.182000
4.306000
4.385000
4.392000
4.420000
4.377000
4.375000
4.561000
4.682000
4.657000
4.599000
4.619000
4.676000
4.733000
4.726000
4.757000
4.689000
4.722000
4.678000
4.844000
4.752000
4.828000
4.762000
4.821000
4.826000
4.907000
4.899000
4.867000
4.913000
4.855000
4.846000
4.864000
4.923000
4.873000
4.918000
4.916000
4.912000
4.893000
4.909000
4.884000
4.871000
4.910000
4.854000
4.929000
4.882000
4.911000
4.867000
4.921000
4.876000
4.903000
4.916000
4.929000
4.906000
4.845000
4.908000
4.859000
4.864000
4.850000
4.911000
4.869000
4.927000
4.897000
4.908000
4.911000
4.930000
4.893000
4.844000
4.941000
4.908000
4.845000
4.864000
4.918000
4.864000
4.852000
4.851000
4.863000
4.858000
4.843000
4.822000
4.788000
4.847000
4.797000
4.841000
4.833000
4.917000
4.856000
4.904000
4.905000
4.906000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
0.095000
0.100000
0.101000
0.095000
0.096000
0.095000
0.124000
0.097000
0.096000
0.096000
0.096000
0.098000
0.094000
0.096000
0.102000
0.099000
0.097000
0.098000
0.095000
0.097000
0.094000
0.097000
0.103000
0.101000
0.097000
0.097000
0.096000
0.098000
0.095000
0.098000
0.102000
0.101000
0.096000
0.099000
0.096000
0.098000
0.096000
0.096000
0.104000
0.101000
0.099000
0.096000
0.098000
0.096000
0.096000
0.094000
0.101000
0.101000
0.098000
0.097000
0.098000
0.096000
0.098000
0.096000
0.105000
0.100000
0.096000
0.096000
0.096000
0.095000
0.096000
0.096000
0.103000
0.100000
0.098000
0.094000
0.095000
0.097000
0.095000
0.096000
0.102000
0.102000
0.096000
0.096000
0.097000
0.096000
0.094000
0.096000
0.101000
0.101000
0.096000
0.096000
0.096000
0.098000
0.095000
0.104000
0.101000
0.099000
0.095000
0.098000
0.096000
0.097000
0.096000
0.106000
0.101000
0.096000
0.098000
0.096000
0.097000
0.095000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
0.120000
0.123000
0.123000
0.131000
0.128000
0.129000
0.127000
0.124000
0.121000
0.124000
0.122000
0.118000
0.132000
0.130000
0.127000
0.126000
0.122000
0.123000
0.121000
0.121000
0.134000
0.131000
0.125000
0.126000
0.124000
0.122000
0.124000
0.123000
0.124000
0.121000
0.130000
0.130000
0.126000
0.126000
0.122000
0.123000
0.120000
0.123000
0.129000
0.127000
0.128000
0.125000
0.123000
0.122000
0.123000
0.123000
0.121000
0.122000
0.130000
0.130000
0.125000
0.125000
0.123000
0.122000
0.124000
0.122000
0.131000
0.128000
0.127000
0.122000
0.122000
0.123000
0.122000
0.123000
0.120000
0.131000
0.129000
0.127000
0.126000
0.125000
0.121000
0.123000
0.133000
0.130000
0.127000
0.127000
0.124000
0.124000
0.121000
0.124000
0.129000
0.132000
0.127000
0.124000
0.123000
0.122000
0.124000
0.122000
0.131000
0.129000
0.128000
0.126000
0.124000
0.122000
0.123000
0.122000
0.132000
0.129000
0.127000
0.126000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
0.219000
0.234000
0.230000
0.222000
0.220000
0.227000
0.225000
0.225000
0.223000
0.220000
0.218000
0.221000
0.220000
0.228000
0.226000
0.226000
0.224000
0.221000
0.218000
0.220000
0.218000
0.228000
0.225000
0.227000
0.224000
0.221000
0.219000
0.218000
0.230000
0.221000
0.225000
0.222000
0.224000
0.218000
0.220000
0.219000
0.224000
0.221000
0.224000
0.216000
0.222000
0.219000
0.221000
0.219000
0.228000
0.224000
0.225000
0.224000
0.221000
0.221000
0.220000
0.218000
0.229000
0.225000
0.226000
0.222000
0.221000
0.221000
0.219000
0.222000
0.227000
0.226000
0.225000
0.224000
0.221000
0.221000
0.219000
0.220000
0.226000
0.228000
0.225000
0.224000
0.220000
0.221000
0.217000
0.220000
0.227000
0.227000
0.225000
0.225000
0.218000
0.223000
0.218000
0.215000
0.226000
0.225000
0.226000
0.224000
0.221000
0.218000
0.220000
0.220000
0.228000
0.225000
0.227000
0.224000
0.222000
0.219000
0.220000
0.229000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
0.609000
0.640000
0.640000
0.609000
0.606000
0.609000
0.614000
0.613000
0.614000
0.607000
0.601000
0.607000
0.613000
0.611000
0.603000
0.632000
0.590000
0.585000
0.587000
0.595000
0.586000
0.592000
0.593000
0.600000
0.591000
0.586000
0.593000
0.603000
0.592000
0.591000
0.592000
0.587000
0.582000
0.587000
0.578000
0.578000
0.581000
0.578000
0.585000
0.576000
0.581000
0.582000
0.570000
0.580000
0.580000
0.579000
0.573000
0.579000
0.572000
0.574000
0.583000
0.599000
0.598000
0.600000
0.588000
0.579000
0.569000
0.561000
0.563000
0.595000
0.574000
0.582000
0.584000
0.577000
0.576000
0.578000
0.569000
0.569000
0.562000
0.567000
0.567000
0.566000
0.563000
0.627000
0.606000
0.550000
0.554000
0.552000
0.562000
0.568000
0.567000
0.569000
0.574000
0.581000
0.570000
0.557000
0.551000
0.554000
0.550000
0.558000
0.556000
0.559000
0.557000
0.563000
0.566000
0.572000
0.616000
0.546000
0.539000
0.552000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
2.001000
1.991000
1.976000
2.025000
2.040000
2.005000
1.953000
1.882000
1.885000
1.852000
1.839000
1.899000
1.872000
1.845000
1.845000
1.842000
1.839000
1.884000
1.918000
1.916000
1.928000
2.014000
1.950000
1.931000
1.975000
1.937000
1.948000
2.079000
1.946000
1.948000
1.984000
1.983000
1.961000
1.962000
2.026000
1.975000
1.906000
1.918000
1.900000
1.939000
1.974000
1.924000
1.975000
1.952000
1.898000
1.915000
1.959000
2.007000
1.924000
1.966000
1.978000
1.921000
1.910000
1.906000
1.976000
1.948000
1.942000
1.957000
1.978000
1.960000
1.941000
2.024000
2.017000
1.931000
1.918000
1.984000
1.965000
1.995000
1.965000
1.969000
1.952000
1.956000
1.903000
1.925000
1.912000
1.906000
1.905000
1.995000
1.984000
1.981000
1.922000
1.927000
2.086000
1.944000
1.906000
1.938000
2.111000
1.967000
1.953000
1.899000
1.932000
1.926000
1.917000
1.997000
1.954000
1.903000
1.948000
1.925000
1.961000
1.940000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
5.298000
5.103000
5.069000
5.081000
5.043000
5.076000
5.052000
5.057000
5.046000
5.054000
5.066000
5.043000
5.066000
5.033000
5.035000
5.052000
5.040000
5.067000
5.038000
5.066000
5.037000
5.038000
5.055000
5.037000
5.067000
5.040000
5.039000
5.047000
5.043000
5.080000
5.035000
5.068000
5.037000
5.040000
5.060000
5.034000
5.055000
5.039000
5.056000
5.046000
5.038000
5.055000
5.041000
5.073000
5.046000
5.041000
5.045000
5.052000
5.073000
5.048000
5.077000
5.040000
5.042000
5.044000
5.043000
5.075000
5.037000
5.070000
5.037000
5.041000
5.043000
5.041000
5.064000
5.044000
5.062000
5.041000
5.039000
5.043000
5.039000
5.055000
5.050000
5.066000
5.042000
5.042000
5.041000
5.043000
5.061000
5.057000
5.091000
5.043000
5.039000
5.040000
5.049000
5.081000
5.053000
5.074000
5.040000
5.044000
5.038000
5.042000
5.062000
5.044000
5.067000
5.037000
5.036000
5.049000
5.042000
5.060000
5.032000
5.067000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_time_10.csv <==
0.292000
0.295000
0.292000
0.294000
0.295000
0.290000
0.297000
0.290000
0.294000
0.295000
0.295000
0.295000
0.291000
0.290000
0.295000
0.291000
0.296000
0.294000
0.291000
0.293000
0.293000
0.292000
0.291000
0.292000
0.293000
0.291000
0.295000
0.289000
0.291000
0.294000
0.291000
0.290000
0.291000
0.290000
0.293000
0.294000
0.295000
0.295000
0.296000
0.288000
0.295000
0.291000
0.291000
0.292000
0.295000
0.294000
0.292000
0.292000
0.293000
0.292000
0.291000
0.297000
0.289000
0.294000
0.297000
0.293000
0.295000
0.292000
0.296000
0.291000
0.295000
0.296000
0.292000
0.291000
0.294000
0.295000
0.294000
0.295000
0.294000
0.292000
0.290000
0.292000
0.296000
0.295000
0.292000
0.295000
0.296000
0.292000
0.291000
0.297000
0.295000
0.291000
0.295000
0.293000
0.291000
0.293000
0.291000
0.293000
0.296000
0.290000
0.296000
0.296000
0.292000
0.292000
0.292000
0.295000
0.294000
0.290000
0.293000
0.293000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_time_12.csv <==
0.283000
0.283000
0.276000
0.275000
0.283000
0.279000
0.281000
0.281000
0.275000
0.280000
0.283000
0.279000
0.281000
0.279000
0.274000
0.276000
0.280000
0.279000
0.281000
0.285000
0.278000
0.279000
0.280000
0.283000
0.280000
0.280000
0.278000
0.276000
0.281000
0.282000
0.279000
0.280000
0.281000
0.278000
0.277000
0.283000
0.281000
0.284000
0.277000
0.283000
0.285000
0.285000
0.279000
0.281000
0.279000
0.283000
0.281000
0.281000
0.283000
0.282000
0.279000
0.277000
0.280000
0.278000
0.282000
0.280000
0.275000
0.280000
0.278000
0.284000
0.283000
0.283000
0.275000
0.275000
0.277000
0.278000
0.282000
0.282000
0.274000
0.277000
0.275000
0.278000
0.278000
0.280000
0.273000
0.273000
0.278000
0.281000
0.280000
0.281000
0.274000
0.277000
0.286000
0.278000
0.282000
0.282000
0.273000
0.278000
0.279000
0.281000
0.280000
0.282000
0.275000
0.277000
0.277000
0.283000
0.281000
0.280000
0.282000
0.280000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_time_14.csv <==
0.272000
0.285000
0.278000
0.285000
0.276000
0.276000
0.276000
0.276000
0.279000
0.285000
0.275000
0.278000
0.278000
0.278000
0.285000
0.283000
0.289000
0.275000
0.286000
0.278000
0.285000
0.284000
0.282000
0.278000
0.275000
0.278000
0.274000
0.281000
0.273000
0.273000
0.275000
0.274000
0.282000
0.281000
0.281000
0.276000
0.279000
0.274000
0.274000
0.282000
0.272000
0.274000
0.286000
0.275000
0.283000
0.283000
0.271000
0.274000
0.278000
0.282000
0.275000
0.279000
0.278000
0.274000
0.278000
0.276000
0.279000
0.283000
0.281000
0.279000
0.279000
0.275000
0.275000
0.278000
0.280000
0.278000
0.279000
0.282000
0.276000
0.282000
0.281000
0.272000
0.277000
0.282000
0.275000
0.283000
0.283000
0.284000
0.279000
0.278000
0.278000
0.275000
0.282000
0.281000
0.284000
0.275000
0.279000
0.279000
0.283000
0.280000
0.278000
0.287000
0.283000
0.279000
0.283000
0.280000
0.277000
0.286000
0.275000
0.275000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_time_16.csv <==
0.275000
0.276000
0.271000
0.269000
0.274000
0.274000
0.279000
0.275000
0.282000
0.270000
0.273000
0.277000
0.267000
0.272000
0.268000
0.274000
0.269000
0.279000
0.279000
0.273000
0.275000
0.275000
0.271000
0.278000
0.278000
0.270000
0.284000
0.270000
0.269000
0.271000
0.271000
0.276000
0.271000
0.280000
0.270000
0.282000
0.280000
0.279000
0.270000
0.270000
0.270000
0.280000
0.268000
0.270000
0.270000
0.276000
0.283000
0.274000
0.268000
0.268000
0.271000
0.276000
0.276000
0.282000
0.279000
0.278000
0.275000
0.271000
0.276000
0.274000
0.278000
0.268000
0.270000
0.270000
0.270000
0.275000
0.269000
0.281000
0.274000
0.271000
0.270000
0.271000
0.269000
0.269000
0.269000
0.270000
0.270000
0.271000
0.281000
0.280000
0.271000
0.270000
0.270000
0.271000
0.269000
0.270000
0.269000
0.269000
0.270000
0.280000
0.269000
0.280000
0.275000
0.270000
0.270000
0.280000
0.269000
0.268000
0.271000
0.269000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_time_18.csv <==
0.851000
0.857000
0.853000
0.861000
0.860000
0.864000
0.862000
0.853000
0.853000
0.865000
0.868000
0.853000
0.862000
0.856000
0.856000
0.871000
0.855000
0.858000
0.855000
0.852000
0.854000
0.854000
0.854000
0.855000
0.854000
0.863000
0.854000
0.855000
0.865000
0.853000
0.853000
0.860000
0.859000
0.861000
0.859000
0.851000
0.856000
0.855000
0.856000
0.849000
0.849000
0.853000
0.848000
0.854000
0.857000
0.856000
0.854000
0.848000
0.850000
0.858000
0.848000
0.858000
0.856000
0.855000
0.856000
0.855000
0.847000
0.848000
0.846000
0.847000
0.858000
0.857000
0.848000
0.855000
0.854000
0.858000
0.854000
0.849000
0.846000
0.847000
0.856000
0.844000
0.856000
0.853000
0.852000
0.847000
0.855000
0.855000
0.855000
0.853000
0.849000
0.856000
0.857000
0.857000
0.846000
0.854000
0.847000
0.846000
0.857000
0.869000
0.854000
0.854000
0.852000
0.848000
0.855000
0.845000
0.852000
0.845000
0.853000
0.855000


==> plots/generic_new/results/dpu/coeffwise_multi/dpu_time_20.csv <==
3.161000
3.161000
3.173000
3.171000
3.158000
3.161000
3.164000
3.155000
3.164000
3.155000
3.159000
3.153000
3.164000
3.158000
3.154000
3.170000
3.156000
3.161000
3.164000
3.157000
3.156000
3.165000
3.155000
3.159000
3.171000
3.154000
3.155000
3.157000
3.154000
3.165000
3.166000
3.163000
3.170000
3.169000
3.154000
3.154000
3.166000
3.161000
3.161000
3.154000
3.169000
3.157000
3.155000
3.163000
3.171000
3.155000
3.154000
3.159000
3.154000
3.160000
3.174000
3.153000
3.157000
3.154000
3.157000
3.152000
3.160000
3.153000
3.157000
3.165000
3.153000
3.160000
3.161000
3.159000
3.156000
3.160000
3.163000
3.164000
3.153000
3.153000
3.162000
3.156000
3.162000
3.156000
3.154000
3.155000
3.160000
3.158000
3.161000
3.160000
3.159000
3.157000
3.159000
3.161000
3.169000
3.154000
3.166000
3.157000
3.154000
3.153000
3.159000
3.164000
3.161000
3.175000
3.160000
3.159000
3.167000
3.156000
3.154000
3.155000


==> plots/generic_new/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
0.358000
0.366000
0.375000
0.359000
0.370000
0.358000
0.360000
0.488000
0.367000
0.364000
0.365000
0.365000
0.366000
0.368000
0.367000
0.367000
0.367000
0.366000
0.369000
0.372000
0.365000
0.366000
0.367000
0.363000
0.373000
0.355000
0.355000
0.358000
0.355000
0.353000
0.383000
0.357000
0.358000
0.357000
0.344000
0.351000
0.365000
0.350000
0.355000
0.355000
0.360000
0.358000
0.385000
0.360000
0.356000
0.358000
0.360000
0.357000
0.372000
0.359000
0.356000
0.356000
0.355000
0.354000
0.380000
0.365000
0.363000
0.364000
0.363000
0.362000
0.384000
0.365000
0.366000
0.362000
0.364000
0.366000
0.386000
0.363000
0.365000
0.379000
0.366000
0.366000
0.391000
0.370000
0.366000
0.366000
0.364000
0.368000
0.388000
0.365000
0.360000
0.361000
0.366000
0.360000
0.393000
0.368000
0.357000
0.364000
0.368000
0.361000
0.383000
0.362000
0.367000
0.364000
0.362000
0.365000
0.387000
0.367000
0.365000
0.358000


==> plots/generic_new/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
0.373000
0.389000
0.394000
0.393000
0.383000
0.385000
0.384000
0.378000
0.400000
0.381000
0.380000
0.382000
0.383000
0.379000
0.392000
0.388000
0.382000
0.381000
0.389000
0.393000
0.405000
0.396000
0.389000
0.389000
0.385000
0.387000
0.406000
0.394000
0.393000
0.388000
0.380000
0.395000
0.386000
0.383000
0.381000
0.381000
0.383000
0.391000
0.382000
0.375000
0.376000
0.377000
0.375000
0.393000
0.381000
0.379000
0.377000
0.373000
0.375000
0.392000
0.380000
0.376000
0.377000
0.376000
0.378000
0.382000
0.381000
0.378000
0.377000
0.376000
0.379000
0.390000
0.378000
0.379000
0.371000
0.378000
0.370000
0.377000
0.378000
0.375000
0.374000
0.373000
0.373000
0.379000
0.377000
0.371000
0.375000
0.376000
0.366000
0.386000
0.381000
0.375000
0.375000
0.374000
0.374000
0.377000
0.375000
0.375000
0.379000
0.373000
0.372000
0.385000
0.375000
0.378000
0.372000
0.370000
0.373000
0.384000
0.380000
0.377000


==> plots/generic_new/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
0.389000
0.434000
0.426000
0.393000
0.390000
0.397000
0.484000
0.463000
0.465000
0.462000
0.464000
0.478000
0.468000
0.461000
0.461000
0.460000
0.477000
0.464000
0.459000
0.460000
0.459000
0.464000
0.482000
0.472000
0.468000
0.478000
0.491000
0.490000
0.493000
0.477000
0.477000
0.476000
0.474000
0.495000
0.483000
0.474000
0.477000
0.486000
0.523000
0.501000
0.497000
0.494000
0.494000
0.495000
0.513000
0.500000
0.494000
0.492000
0.496000
0.512000
0.506000
0.516000
0.508000
0.504000
0.534000
0.539000
0.510000
0.506000
0.510000
0.508000
0.545000
0.507000
0.510000
0.507000
0.505000
0.535000
0.539000
0.516000
0.494000
0.496000
0.518000
0.500000
0.498000
0.500000
0.493000
0.498000
0.509000
0.493000
0.489000
0.489000
0.488000
0.494000
0.510000
0.499000
0.498000
0.489000
0.493000
0.512000
0.494000
0.486000
0.493000
0.490000
0.490000
0.505000
0.496000
0.493000
0.487000
0.489000
0.488000
0.497000


==> plots/generic_new/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
0.578000
0.675000
0.694000
0.589000
0.585000
0.588000
0.633000
0.594000
0.588000
0.589000
0.584000
0.589000
0.632000
0.592000
0.591000
0.594000
0.587000
0.590000
0.608000
0.606000
0.599000
0.598000
0.599000
0.611000
0.615000
0.601000
0.603000
0.602000
0.600000
0.621000
0.604000
0.622000
0.609000
0.611000
0.614000
0.715000
0.712000
0.686000
0.651000
0.705000
0.630000
0.628000
0.625000
0.627000
0.628000
0.722000
0.612000
0.606000
0.612000
0.604000
0.609000
0.630000
0.606000
0.618000
0.601000
0.602000
0.635000
0.611000
0.615000
0.598000
0.603000
0.603000
0.609000
0.611000
0.633000
0.603000
0.608000
0.603000
0.617000
0.609000
0.601000
0.617000
0.616000
0.651000
0.614000
0.607000
0.607000
0.605000
0.604000
0.625000
0.611000
0.616000
0.612000
0.611000
0.611000
0.620000
0.617000
0.618000
0.615000
0.613000
0.631000
0.618000
0.629000
0.618000
0.620000
0.622000
0.628000
0.625000
0.617000
0.622000


==> plots/generic_new/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
1.468000
1.575000
1.570000
1.566000
1.474000
1.495000
1.500000
1.489000
1.480000
1.520000
1.501000
1.516000
1.489000
1.499000
1.586000
1.587000
1.543000
1.581000
1.501000
1.551000
1.538000
1.584000
1.512000
1.506000
1.496000
1.495000
1.523000
1.510000
1.498000
1.495000
1.536000
1.505000
1.570000
1.532000
1.529000
1.511000
1.493000
1.498000
1.505000
1.524000
1.578000
1.501000
1.507000
1.530000
1.548000
1.503000
1.513000
1.533000
1.513000
1.507000
1.514000
1.543000
1.508000
1.524000
1.521000
1.546000
1.521000
1.510000
1.523000
1.518000
1.522000
1.515000
1.524000
1.515000
1.534000
1.551000
1.529000
1.526000
1.527000
1.528000
1.526000
1.532000
1.545000
1.575000
1.698000
1.641000
1.606000
1.529000
1.607000
1.601000
1.542000
1.537000
1.613000
1.530000
1.621000
1.528000
1.528000
1.525000
1.552000
1.529000
1.530000
1.523000
1.515000
1.544000
1.533000
1.533000
1.517000
1.538000
1.534000
1.533000


==> plots/generic_new/results/dpu/naive_multi/cpu_dpu_copy_20.csv <==
4.119000
3.601000
3.625000
3.644000
3.625000
3.614000
3.584000
4.148000
4.151000
4.176000
4.101000
4.099000
4.211000
4.257000
4.326000
4.305000
4.339000
4.399000
4.346000
4.595000
4.624000
4.583000
4.629000
4.608000
4.864000
4.955000
4.990000
4.949000
4.998000
4.974000
5.006000
5.057000
5.081000
5.064000
5.032000
5.074000
5.181000
5.109000
5.111000
5.102000
5.100000
5.097000
5.132000
5.175000
5.114000
5.165000
5.072000
5.102000
5.073000
5.102000
5.078000
5.040000
5.064000
5.033000
5.056000
5.042000
5.028000
5.050000
5.106000
5.067000
5.099000
5.046000
5.001000
4.896000
4.922000
4.887000
4.863000
4.885000
4.916000
4.908000
4.963000
4.989000
4.912000
4.928000
4.870000
4.935000
4.885000
4.916000
4.902000
4.857000
4.874000
4.902000
4.954000
4.921000
4.898000
4.919000
4.935000
4.931000
4.909000
4.925000
4.921000
4.925000
4.932000
4.949000
4.926000
4.955000
4.916000
5.040000
5.422000
5.331000


==> plots/generic_new/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
0.094000
0.103000
0.099000
0.097000
0.103000
0.102000
0.100000
0.100000
0.097000
0.099000
0.098000
0.096000
0.099000
0.100000
0.102000
0.098000
0.097000
0.097000
0.096000
0.098000
0.096000
0.097000
0.091000
0.095000
0.095000
0.092000
0.094000
0.090000
0.090000
0.143000
0.093000
0.097000
0.096000
0.096000
0.093000
0.095000
0.093000
0.091000
0.093000
0.088000
0.092000
0.091000
0.093000
0.091000
0.091000
0.091000
0.088000
0.090000
0.093000
0.094000
0.091000
0.092000
0.090000
0.092000
0.090000
0.092000
0.094000
0.095000
0.092000
0.092000
0.090000
0.093000
0.092000
0.093000
0.094000
0.096000
0.091000
0.092000
0.090000
0.092000
0.091000
0.094000
0.097000
0.097000
0.095000
0.092000
0.095000
0.094000
0.096000
0.104000
0.101000
0.097000
0.097000
0.094000
0.096000
0.095000
0.096000
0.099000
0.100000
0.095000
0.096000
0.095000
0.095000
0.095000
0.097000
0.100000
0.102000
0.096000
0.097000
0.096000


==> plots/generic_new/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
0.141000
0.150000
0.143000
0.146000
0.143000
0.154000
0.152000
0.147000
0.143000
0.144000
0.144000
0.146000
0.143000
0.153000
0.150000
0.145000
0.142000
0.143000
0.146000
0.144000
0.145000
0.153000
0.153000
0.144000
0.146000
0.143000
0.147000
0.144000
0.145000
0.152000
0.152000
0.144000
0.147000
0.144000
0.145000
0.144000
0.157000
0.151000
0.150000
0.147000
0.147000
0.144000
0.145000
0.143000
0.153000
0.151000
0.149000
0.146000
0.148000
0.146000
0.147000
0.145000
0.158000
0.153000
0.146000
0.147000
0.147000
0.147000
0.145000
0.147000
0.154000
0.154000
0.143000
0.147000
0.144000
0.139000
0.139000
0.141000
0.161000
0.148000
0.141000
0.142000
0.140000
0.142000
0.142000
0.142000
0.147000
0.148000
0.140000
0.143000
0.140000
0.143000
0.141000
0.150000
0.148000
0.146000
0.140000
0.141000
0.140000
0.143000
0.142000
0.154000
0.150000
0.143000
0.142000
0.140000
0.141000
0.138000
0.141000
0.145000


==> plots/generic_new/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
0.413000
0.451000
0.451000
0.416000
0.459000
0.419000
0.418000
0.418000
0.416000
0.414000
0.417000
0.450000
0.419000
0.417000
0.420000
0.422000
0.417000
0.419000
0.433000
0.425000
0.419000
0.420000
0.420000
0.419000
0.417000
0.416000
0.432000
0.426000
0.425000
0.426000
0.429000
0.422000
0.423000
0.430000
0.428000
0.425000
0.425000
0.425000
0.422000
0.421000
0.427000
0.425000
0.426000
0.423000
0.423000
0.422000
0.416000
0.429000
0.419000
0.413000
0.411000
0.417000
0.412000
0.413000
0.423000
0.425000
0.417000
0.415000
0.414000
0.410000
0.407000
0.410000
0.413000
0.412000
0.410000
0.412000
0.409000
0.408000
0.411000
0.412000
0.420000
0.402000
0.407000
0.411000
0.412000
0.412000
0.440000
0.421000
0.417000
0.417000
0.413000
0.406000
0.407000
0.410000
0.418000
0.409000
0.414000
0.407000
0.410000
0.407000
0.407000
0.445000
0.409000
0.407000
0.408000
0.406000
0.406000
0.407000
0.409000
0.411000


==> plots/generic_new/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
1.025000
1.083000
1.100000
1.026000
1.034000
1.001000
1.031000
1.125000
1.024000
1.000000
1.044000
1.009000
1.114000
1.066000
1.085000
1.091000
1.038000
1.082000
1.010000
1.060000
1.046000
1.024000
1.072000
1.085000
1.064000
1.003000
1.056000
1.048000
1.024000
1.011000
1.010000
1.025000
1.078000
1.045000
1.046000
1.026000
1.041000
1.035000
1.005000
1.027000
1.089000
1.045000
1.047000
1.018000
1.047000
1.040000
1.045000
1.003000
1.009000
1.006000
1.024000
1.068000
1.041000
1.023000
1.048000
1.006000
1.005000
1.001000
1.039000
1.024000
1.018000
1.035000
1.016000
0.996000
1.039000
1.037000
1.027000
1.006000
1.030000
0.995000
1.061000
1.014000
1.077000
1.076000
1.038000
1.039000
1.039000
0.990000
1.063000
1.064000
1.068000
1.003000
1.074000
1.066000
1.070000
1.010000
1.031000
1.009000
1.041000
1.005000
1.052000
1.044000
1.027000
1.029000
1.048000
1.124000
1.045000
1.074000
1.083000
1.017000


==> plots/generic_new/results/dpu/naive_multi/dpu_cpu_copy_18.csv <==
3.252000
3.275000
3.031000
2.921000
2.889000
2.887000
2.887000
2.895000
2.889000
2.892000
2.912000
2.950000
2.947000
2.947000
2.951000
2.952000
2.948000
2.975000
2.949000
2.947000
2.966000
2.945000
2.944000
2.949000
2.947000
2.953000
2.944000
2.965000
2.960000
2.958000
2.959000
2.966000
2.963000
2.962000
2.980000
2.962000
2.958000
2.957000
2.958000
2.970000
2.965000
2.981000
2.957000
2.960000
2.960000
2.961000
2.961000
2.969000
2.979000
2.953000
2.960000
2.959000
2.964000
2.963000
2.961000
2.981000
2.964000
2.961000
2.970000
2.960000
2.954000
2.955000
2.962000
2.966000
2.963000
2.975000
2.960000
2.965000
2.963000
2.956000
2.958000
2.963000
2.977000
2.961000
2.957000
2.963000
2.964000
2.961000
2.960000
2.980000
2.960000
2.961000
2.962000
2.964000
2.958000
2.956000
2.963000
2.963000
2.957000
2.973000
2.957000
2.961000
2.974000
2.959000
2.957000
2.956000
2.972000
2.957000
2.957000
2.956000


==> plots/generic_new/results/dpu/naive_multi/dpu_cpu_copy_20.csv <==
10.025000
10.052000
10.047000
10.019000
10.013000
10.042000
10.041000
10.031000
10.026000
10.037000
10.035000
10.030000
10.027000
10.032000
10.042000
10.042000
10.022000
10.042000
10.041000
10.043000
10.021000
10.026000
10.037000
10.050000
10.016000
10.032000
10.037000
10.049000
10.017000
10.017000
10.042000
10.051000
10.035000
10.015000
10.031000
10.039000
10.030000
10.020000
10.029000
10.045000
10.038000
10.015000
10.039000
10.045000
10.039000
10.027000
10.032000
10.057000
10.053000
10.041000
10.011000
10.046000
10.040000
10.039000
10.023000
10.032000
10.046000
10.046000
10.035000
10.027000
10.029000
10.034000
10.036000
10.022000
10.033000
10.047000
10.043000
10.009000
10.026000
10.051000
10.042000
10.019000
10.019000
10.041000
10.034000
10.019000
10.016000
10.044000
10.035000
10.033000
10.012000
10.042000
10.042000
10.037000
10.022000
10.034000
10.046000
10.045000
10.021000
10.024000
10.030000
10.044000
10.025000
10.026000
10.047000
10.049000
10.016000
10.026000
10.035000
10.050000


==> plots/generic_new/results/dpu/naive_multi/dpu_time_10.csv <==
14.799000
14.901000
14.833000
14.874000
14.902000
14.838000
14.850000
14.959000
14.986000
14.913000
14.949000
14.853000
14.966000
14.847000
14.846000
14.855000
15.165000
14.849000
14.868000
14.922000
14.865000
14.834000
14.859000
14.868000
14.845000
14.836000
14.881000
14.841000
14.855000
14.849000
14.847000
14.875000
14.893000
14.856000
14.878000
14.910000
14.840000
14.853000
14.849000
14.861000
14.954000
14.888000
14.875000
14.847000
14.834000
14.822000
14.870000
14.908000
14.901000
14.854000
14.864000
14.854000
14.853000
14.865000
14.844000
14.883000
14.868000
14.861000
14.901000
14.834000
14.833000
14.865000
14.844000
14.848000
14.871000
14.839000
14.927000
14.858000
14.838000
14.848000
14.839000
14.877000
14.861000
14.866000
14.845000
14.848000
14.840000
14.920000
14.855000
14.854000
14.844000
14.848000
14.868000
14.907000
14.844000
14.859000
14.860000
14.854000
14.850000
14.872000
14.888000
14.839000
14.839000
14.866000
14.895000
14.855000
14.995000
14.852000
14.838000
14.852000


==> plots/generic_new/results/dpu/naive_multi/dpu_time_12.csv <==
13.274000
13.260000
13.266000
13.261000
13.260000
13.267000
13.272000
13.227000
13.262000
13.267000
13.268000
13.260000
13.260000
13.269000
13.281000
13.268000
13.266000
13.270000
13.256000
13.262000
13.269000
13.280000
13.258000
13.259000
13.257000
13.257000
13.264000
13.271000
13.254000
13.271000
13.255000
13.283000
13.283000
13.248000
13.260000
13.268000
13.273000
13.237000
13.276000
13.276000
13.258000
13.250000
13.285000
13.274000
13.282000
13.256000
13.254000
13.265000
13.270000
13.234000
13.264000
13.265000
13.288000
13.263000
13.264000
13.249000
13.274000
13.255000
13.236000
13.256000
13.267000
13.269000
13.254000
13.270000
13.268000
13.271000
13.278000
13.272000
13.258000
13.271000
13.288000
13.270000
13.265000
13.277000
13.270000
13.277000
13.272000
13.276000
13.270000
13.268000
13.262000
13.261000
13.237000
13.256000
13.272000
13.259000
13.267000
13.249000
13.258000
13.255000
13.266000
13.263000
13.290000
13.307000
13.262000
13.260000
13.293000
13.262000
13.245000
13.251000


==> plots/generic_new/results/dpu/naive_multi/dpu_time_14.csv <==
13.079000
13.044000
13.078000
13.088000
13.075000
13.049000
13.072000
13.078000
13.059000
13.066000
13.062000
13.072000
13.063000
13.071000
13.061000
13.056000
13.062000
13.088000
13.072000
13.066000
13.057000
13.066000
13.070000
13.067000
13.059000
13.057000
13.064000
13.068000
13.070000
13.063000
13.069000
13.075000
13.070000
13.064000
13.073000
13.080000
13.056000
13.062000
13.057000
13.067000
13.058000
13.064000
13.058000
13.069000
13.059000
13.056000
13.068000
13.060000
13.070000
13.066000
13.066000
13.068000
13.067000
13.071000
13.064000
13.073000
13.065000
13.060000
13.066000
13.088000
13.061000
13.082000
13.058000
13.062000
13.079000
13.073000
13.080000
13.059000
13.062000
13.064000
13.076000
13.060000
13.077000
13.054000
13.100000
13.054000
13.084000
13.060000
13.061000
13.064000
13.070000
13.071000
13.065000
13.070000
13.084000
13.074000
13.064000
13.068000
13.072000
13.075000
13.076000
13.068000
13.070000
13.066000
13.057000
13.064000
13.070000
13.066000
13.075000
13.065000


==> plots/generic_new/results/dpu/naive_multi/dpu_time_16.csv <==
12.981000
12.968000
12.980000
12.974000
12.979000
12.977000
12.976000
12.977000
12.982000
12.987000
12.979000
12.973000
12.983000
12.976000
12.983000
12.975000
12.981000
12.978000
12.977000
12.983000
12.977000
12.973000
12.978000
12.981000
12.982000
12.975000
12.977000
12.976000
12.983000
12.983000
12.982000
12.981000
12.961000
12.986000
12.966000
12.980000
12.980000
12.980000
12.988000
12.979000
12.983000
12.980000
12.987000
12.984000
12.979000
12.970000
12.982000
12.983000
12.977000
12.982000
12.987000
12.977000
12.980000
12.979000
12.977000
12.977000
12.982000
12.984000
12.974000
12.974000
12.988000
12.984000
12.976000
12.970000
12.974000
12.960000
12.976000
12.985000
12.983000
12.983000
12.988000
12.977000
12.980000
12.982000
12.972000
12.978000
12.979000
12.979000
12.983000
12.971000
12.986000
12.976000
12.979000
12.976000
12.980000
12.979000
12.976000
12.986000
12.985000
12.985000
12.979000
12.981000
12.976000
12.975000
12.986000
12.980000
12.984000
12.963000
12.983000
12.972000


==> plots/generic_new/results/dpu/naive_multi/dpu_time_18.csv <==
50.982000
50.974000
50.978000
50.994000
50.988000
51.000000
50.997000
50.997000
50.995000
51.003000
50.979000
50.993000
50.981000
50.986000
50.988000
50.994000
50.991000
50.994000
51.002000
50.984000
50.977000
50.979000
50.973000
50.994000
50.992000
50.987000
50.991000
50.980000
50.994000
50.995000
50.988000
50.990000
50.993000
50.979000
50.983000
50.990000
50.984000
50.995000
50.991000
50.987000
51.001000
50.984000
50.996000
50.995000
50.993000
50.987000
51.000000
50.991000
50.992000
50.991000
50.997000
50.984000
50.984000
50.992000
50.992000
50.985000
50.996000
50.979000
51.002000
51.000000
50.996000
50.966000
51.004000
50.986000
50.986000
50.995000
50.993000
50.973000
50.996000
51.000000
50.998000
50.997000
50.997000
50.986000
50.989000
50.982000
51.005000
50.972000
50.983000
50.969000
50.978000
50.990000
51.003000
50.999000
50.984000
50.991000
50.986000
50.983000
50.998000
51.001000
50.996000
50.995000
50.969000
51.002000
50.994000
50.982000
50.982000
50.985000
50.973000
50.991000


==> plots/generic_new/results/dpu/naive_multi/dpu_time_20.csv <==
202.988000
202.944000
203.080000
203.022000
202.986000
203.011000
202.948000
203.013000
202.989000
203.017000
202.972000
202.936000
203.061000
202.987000
202.951000
202.992000
202.983000
202.992000
203.034000
202.981000
202.962000
203.047000
203.056000
203.031000
202.989000
202.987000
203.000000
202.961000
202.969000
202.947000
202.979000
202.969000
202.946000
202.983000
203.014000
202.972000
203.005000
203.026000
202.999000
202.988000
202.984000
203.004000
202.995000
203.019000
203.020000
203.042000
202.975000
202.996000
203.002000
203.016000
203.003000
202.958000
203.005000
202.955000
203.015000
202.999000
203.022000
202.997000
202.984000
202.993000
203.006000
202.972000
203.049000
203.074000
203.072000
202.977000
202.932000
202.984000
203.027000
202.994000
203.019000
203.035000
202.982000
203.024000
202.963000
202.983000
202.981000
202.933000
203.045000
203.017000
202.987000
203.004000
203.010000
203.026000
203.038000
203.039000
203.003000
202.962000
202.988000
203.008000
203.000000
203.021000
202.967000
202.990000
203.001000
202.991000
203.039000
202.932000
202.990000
202.980000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/cpu_dpu_copy_10.csv <==
0.044000
0.092000
0.076000
0.073000
0.068000
0.069000
0.068000
0.067000
0.067000
0.068000
0.067000
0.067000
0.068000
0.068000
0.068000
0.068000
0.067000
0.067000
0.068000
0.068000
0.068000
0.067000
0.068000
0.069000
0.068000
0.067000
0.067000
0.068000
0.067000
0.071000
0.068000
0.067000
0.067000
0.066000
0.068000
0.067000
0.067000
0.068000
0.068000
0.068000
0.067000
0.067000
0.067000
0.044000
0.017000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.017000
0.017000
0.017000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.017000
0.016000
0.017000
0.016000
0.016000
0.016000
0.016000
0.017000
0.016000
0.016000
0.017000
0.017000
0.016000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/cpu_dpu_copy_12.csv <==
0.011000
0.018000
0.015000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.013000
0.012000
0.012000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.014000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.013000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/cpu_dpu_copy_14.csv <==
0.014000
0.036000
0.016000
0.015000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.015000
0.014000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.022000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.015000
0.015000
0.014000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/cpu_dpu_copy_16.csv <==
0.027000
0.040000
0.044000
0.028000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.027000
0.027000
0.026000
0.027000
0.026000
0.027000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.027000
0.027000
0.026000
0.026000
0.026000
0.027000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/cpu_dpu_copy_18.csv <==
0.091000
0.092000
0.096000
0.099000
0.111000
0.111000
0.112000
0.098000
0.110000
0.090000
0.095000
0.085000
0.080000
0.078000
0.079000
0.079000
0.083000
0.079000
0.078000
0.079000
0.104000
0.105000
0.091000
0.104000
0.092000
0.078000
0.078000
0.078000
0.079000
0.078000
0.078000
0.078000
0.079000
0.079000
0.078000
0.079000
0.078000
0.078000
0.079000
0.079000
0.078000
0.078000
0.079000
0.079000
0.079000
0.078000
0.079000
0.078000
0.078000
0.078000
0.078000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.078000
0.082000
0.079000
0.079000
0.078000
0.078000
0.078000
0.078000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.078000
0.079000
0.079000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.078000
0.079000
0.079000
0.079000
0.079000
0.079000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/cpu_dpu_copy_20.csv <==
0.401000
0.497000
0.441000
0.449000
0.455000
0.430000
0.459000
0.451000
0.448000
0.468000
0.442000
0.442000
0.439000
0.439000
0.443000
0.448000
0.431000
0.451000
0.429000
0.435000
0.457000
0.431000
0.461000
0.435000
0.450000
0.436000
0.439000
0.458000
0.452000
0.425000
0.471000
0.596000
0.493000
0.554000
0.691000
0.510000
0.508000
0.478000
0.466000
0.435000
0.435000
0.413000
0.434000
0.453000
0.445000
0.495000
0.603000
0.603000
0.575000
0.540000
0.535000
0.506000
0.468000
0.476000
0.460000
0.446000
0.449000
0.479000
0.424000
0.423000
0.427000
0.432000
0.422000
0.411000
0.401000
0.417000
0.459000
0.407000
0.428000
0.427000
0.417000
0.420000
0.411000
0.426000
0.422000
0.422000
0.423000
0.431000
0.433000
0.407000
0.421000
0.416000
0.467000
0.509000
0.508000
0.552000
0.528000
0.582000
0.636000
0.514000
0.665000
0.607000
0.588000
0.610000
0.659000
0.690000
0.554000
0.548000
0.519000
0.510000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_cpu_copy_10.csv <==
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.004000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_cpu_copy_12.csv <==
0.005000
0.008000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.009000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.004000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.004000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000
0.004000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_cpu_copy_14.csv <==
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.005000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_cpu_copy_16.csv <==
0.011000
0.015000
0.013000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.014000
0.013000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.014000
0.013000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.014000
0.014000
0.013000
0.013000
0.013000
0.013000
0.013000
0.014000
0.013000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_cpu_copy_18.csv <==
0.036000
0.056000
0.037000
0.037000
0.037000
0.037000
0.037000
0.036000
0.037000
0.036000
0.036000
0.037000
0.038000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.037000
0.042000
0.036000
0.036000
0.036000
0.037000
0.037000
0.037000
0.037000
0.037000
0.036000
0.036000
0.036000
0.036000
0.036000
0.037000
0.037000
0.036000
0.036000
0.036000
0.037000
0.037000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.036000
0.036000
0.037000
0.037000
0.037000
0.037000
0.036000
0.036000
0.036000
0.037000
0.037000
0.036000
0.036000
0.037000
0.037000
0.037000
0.036000
0.036000
0.037000
0.036000
0.036000
0.036000
0.036000
0.037000
0.036000
0.036000
0.036000
0.036000
0.037000
0.036000
0.036000
0.037000
0.036000
0.036000
0.037000
0.036000
0.037000
0.036000
0.036000
0.036000
0.036000
0.036000
0.037000
0.036000
0.037000
0.037000
0.036000
0.037000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_cpu_copy_20.csv <==
0.153000
0.154000
0.195000
0.150000
0.224000
0.229000
0.188000
0.211000
0.203000
0.199000
0.183000
0.187000
0.202000
0.195000
0.170000
0.177000
0.194000
0.203000
0.202000
0.201000
0.197000
0.196000
0.194000
0.195000
0.194000
0.182000
0.182000
0.143000
0.141000
0.142000
0.178000
0.179000
0.197000
0.157000
0.161000
0.173000
0.200000
0.200000
0.198000
0.196000
0.196000
0.196000
0.197000
0.181000
0.181000
0.142000
0.143000
0.142000
0.143000
0.167000
0.142000
0.156000
0.168000
0.141000
0.159000
0.199000
0.174000
0.174000
0.174000
0.170000
0.168000
0.172000
0.180000
0.182000
0.180000
0.196000
0.168000
0.165000
0.154000
0.142000
0.141000
0.180000
0.181000
0.192000
0.154000
0.212000
0.179000
0.277000
0.185000
0.157000
0.174000
0.172000
0.193000
0.182000
0.195000
0.156000
0.151000
0.167000
0.167000
0.165000
0.190000
0.192000
0.180000
0.154000
0.172000
0.200000
0.174000
0.169000
0.197000
0.169000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_time_10.csv <==
5.653000
5.469000
5.455000
5.537000
8.243000
8.740000
5.766000
5.970000
5.904000
5.530000
5.828000
5.564000
5.537000
5.415000
5.515000
5.500000
5.422000
5.479000
5.539000
5.404000
5.457000
5.737000
5.528000
5.406000
5.680000
5.470000
5.464000
5.961000
5.476000
5.925000
5.953000
5.961000
5.472000
5.958000
5.905000
5.652000
5.472000
5.545000
5.432000
5.475000
5.965000
5.414000
5.967000
5.471000
5.471000
5.365000
5.529000
5.471000
5.413000
5.477000
5.872000
5.413000
5.483000
5.489000
5.410000
5.494000
5.484000
5.478000
5.901000
5.476000
5.471000
5.472000
5.600000
6.452000
5.590000
5.557000
7.997000
5.550000
6.129000
6.290000
10.675000
10.027000
9.929000
9.868000
10.030000
9.919000
9.983000
9.917000
7.840000
5.634000
5.371000
5.606000
5.769000
5.375000
5.510000
5.695000
5.858000
5.904000
5.855000
5.638000
5.794000
5.470000
5.520000
5.855000
5.792000
5.704000
5.433000
5.469000
5.509000
5.436000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_time_12.csv <==
18.706000
18.434000
18.274000
18.129000
18.347000
18.341000
18.303000
18.227000
19.025000
18.411000
18.269000
18.225000
18.234000
18.299000
18.374000
18.652000
18.488000
18.482000
18.427000
18.480000
18.804000
18.446000
18.640000
18.430000
20.195000
20.294000
21.389000
18.707000
18.648000
18.973000
18.507000
18.960000
18.737000
18.898000
18.615000
19.070000
18.589000
18.436000
18.300000
18.383000
18.429000
18.314000
18.410000
18.354000
18.453000
19.104000
18.377000
18.405000
19.513000
18.683000
19.397000
18.408000
18.456000
18.590000
18.480000
18.473000
18.474000
18.556000
18.664000
18.416000
18.471000
18.410000
18.413000
18.388000
19.519000
18.637000
18.461000
18.901000
18.457000
18.537000
18.559000
18.357000
18.467000
18.413000
18.437000
18.394000
18.420000
18.475000
18.402000
18.469000
19.388000
18.478000
18.548000
18.301000
18.369000
18.400000
20.189000
19.152000
22.640000
18.698000
18.504000
18.512000
18.400000
18.576000
18.354000
18.294000
18.804000
18.468000
18.404000
19.244000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_time_14.csv <==
67.211000
71.825000
66.715000
68.664000
67.560000
67.202000
67.477000
67.333000
75.749000
67.787000
67.561000
67.632000
67.382000
66.921000
66.840000
66.894000
66.881000
66.919000
68.461000
67.267000
68.794000
67.056000
69.034000
67.817000
68.809000
67.918000
67.024000
67.343000
66.873000
68.408000
66.844000
66.874000
66.912000
68.741000
66.776000
66.967000
67.901000
69.162000
66.980000
66.793000
66.788000
66.766000
67.021000
66.726000
66.663000
67.158000
66.742000
67.887000
67.858000
66.934000
67.413000
68.166000
66.802000
67.063000
70.850000
68.293000
66.881000
67.555000
67.170000
69.050000
67.281000
66.996000
67.244000
68.440000
66.923000
67.027000
68.083000
67.131000
67.281000
66.924000
67.124000
67.193000
67.260000
66.976000
66.843000
67.416000
67.383000
67.044000
67.344000
67.058000
67.231000
67.782000
66.906000
66.920000
67.297000
67.903000
66.942000
67.413000
67.306000
67.543000
67.835000
67.157000
66.972000
71.028000
68.812000
73.765000
73.619000
72.106000
69.551000
71.051000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_time_16.csv <==
263.859000
295.947000
445.526000
265.766000
266.869000
266.275000
265.746000
265.438000
265.203000
264.884000
265.296000
265.364000
265.095000
265.350000
265.006000
287.089000
283.582000
295.424000
270.448000
266.953000
266.202000
265.968000
265.810000
265.903000
266.415000
266.934000
265.983000
265.770000
266.081000
265.507000
265.118000
265.610000
266.061000
265.268000
265.336000
266.322000
265.789000
265.460000
265.810000
265.282000
265.871000
265.534000
265.360000
266.056000
264.931000
265.380000
265.105000
265.002000
265.313000
265.091000
265.393000
264.999000
264.918000
265.065000
265.854000
265.831000
265.665000
265.512000
266.125000
265.267000
265.962000
265.352000
265.434000
265.495000
265.267000
265.279000
265.486000
265.802000
265.610000
265.448000
265.514000
265.072000
265.303000
265.796000
265.070000
265.055000
265.444000
265.509000
265.219000
265.671000
265.276000
265.832000
265.836000
265.988000
265.663000
265.758000
265.300000
265.780000
266.319000
265.557000
265.577000
265.875000
265.139000
266.298000
265.510000
265.462000
265.853000
266.235000
265.414000
265.685000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_time_18.csv <==
1047.441000
1065.176000
1052.748000
1049.683000
1047.784000
1053.377000
1049.231000
1051.540000
1054.437000
1057.717000
1063.826000
1051.757000
1064.748000
1060.280000
1073.408000
1049.183000
1064.982000
1051.645000
1048.321000
1061.964000
1062.229000
1056.838000
1050.630000
1056.106000
1061.113000
1050.267000
1054.461000
1056.795000
1050.298000
1052.252000
1060.130000
1059.350000
1062.376000
1056.937000
1057.884000
1066.963000
1050.800000
1052.869000
1054.788000
1060.855000
1056.554000
1063.551000
1061.004000
1056.231000
1061.481000
1057.720000
1050.303000
1048.569000
1049.834000
1059.873000
1062.387000
1064.284000
1063.941000
1055.612000
1055.111000
1057.984000
1046.298000
1046.806000
1049.513000
1046.852000
1048.690000
1051.769000
1052.330000
1046.792000
1064.269000
1052.082000
1051.253000
1073.439000
1050.982000
1058.306000
1050.251000
1052.822000
1056.528000
1052.143000
1052.909000
1050.025000
1055.810000
1051.545000
1050.114000
1054.226000
1059.936000
1048.820000
1053.902000
1048.619000
1048.860000
1053.193000
1055.986000
1053.847000
1056.820000
1051.079000
1053.627000
1063.897000
1049.886000
1055.823000
1050.718000
1055.559000
1049.399000
1053.667000
1050.148000
1048.192000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/addition/dpu_time_20.csv <==
4198.762000
4298.527000
4211.846000
4220.105000
4204.691000
4203.483000
4227.811000
4210.989000
4241.309000
4204.953000
4212.808000
4228.494000
4203.225000
4214.109000
4208.819000
4230.806000
4207.724000
4208.215000
4217.852000
4209.415000
4220.576000
4206.531000
4203.001000
4208.992000
4204.618000
4228.265000
4208.714000
4215.277000
4207.725000
4204.278000
4213.551000
4209.528000
4225.689000
4204.085000
4208.074000
4207.390000
4203.918000
4210.368000
4207.236000
4224.969000
4203.685000
4205.944000
4208.941000
4204.091000
4212.677000
4211.375000
4211.591000
4266.289000
4205.417000
4212.048000
4207.993000
4212.633000
4203.785000
4200.536000
4212.082000
4209.285000
4212.991000
4208.895000
4214.784000
4205.636000
4207.394000
4212.839000
4206.145000
4225.911000
4202.328000
4199.214000
4207.470000
4203.386000
4207.945000
4204.089000
4202.714000
4201.656000
4207.282000
4210.035000
4206.371000
4208.707000
4207.802000
4209.682000
4212.986000
4205.771000
4213.096000
4206.111000
4210.728000
4206.715000
4204.482000
4212.423000
4205.090000
4226.002000
4206.155000
4207.494000
4217.997000
4207.829000
4221.817000
4229.965000
4225.646000
4211.775000
4212.365000
4215.945000
4209.099000
4215.454000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
0.011000
0.016000
0.013000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.013000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.012000
0.012000
0.012000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.012000
0.011000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
0.012000
0.015000
0.015000
0.015000
0.015000
0.015000
0.016000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.015000
0.015000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.015000
0.019000
0.016000
0.015000
0.015000
0.015000
0.015000
0.014000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
0.014000
0.033000
0.018000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
0.026000
0.031000
0.030000
0.030000
0.030000
0.031000
0.030000
0.029000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.049000
0.043000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.029000
0.031000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.029000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.031000
0.031000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.031000
0.030000
0.031000
0.030000
0.030000
0.030000
0.029000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.030000
0.029000
0.030000
0.030000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.030000
0.031000
0.030000
0.030000
0.030000
0.031000
0.031000
0.030000
0.030000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
0.072000
0.082000
0.079000
0.079000
0.079000
0.079000
0.079000
0.079000
0.080000
0.080000
0.080000
0.079000
0.080000
0.080000
0.079000
0.080000
0.079000
0.079000
0.080000
0.079000
0.079000
0.080000
0.080000
0.080000
0.079000
0.080000
0.080000
0.079000
0.079000
0.079000
0.080000
0.080000
0.079000
0.079000
0.090000
0.107000
0.095000
0.090000
0.088000
0.089000
0.088000
0.088000
0.075000
0.075000
0.076000
0.076000
0.075000
0.076000
0.075000
0.075000
0.075000
0.075000
0.076000
0.076000
0.075000
0.075000
0.076000
0.075000
0.075000
0.076000
0.075000
0.076000
0.075000
0.075000
0.076000
0.075000
0.076000
0.075000
0.075000
0.075000
0.076000
0.075000
0.075000
0.076000
0.075000
0.075000
0.076000
0.076000
0.075000
0.079000
0.076000
0.076000
0.075000
0.089000
0.082000
0.081000
0.080000
0.081000
0.080000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000
0.081000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
0.454000
0.463000
0.470000
0.531000
0.487000
0.519000
0.496000
0.490000
0.476000
0.458000
0.447000
0.471000
0.475000
0.462000
0.450000
0.462000
0.452000
0.490000
0.438000
0.450000
0.460000
0.440000
0.469000
0.688000
0.500000
0.682000
0.554000
0.563000
0.536000
0.517000
0.495000
0.488000
0.497000
0.634000
0.571000
0.613000
0.647000
0.626000
0.566000
0.568000
0.507000
0.521000
0.483000
0.483000
0.475000
0.474000
0.473000
0.482000
0.461000
0.470000
0.447000
0.432000
0.482000
0.448000
0.494000
0.449000
0.453000
0.436000
0.444000
0.474000
0.476000
0.456000
0.541000
0.568000
0.597000
0.574000
0.584000
0.495000
0.521000
0.605000
0.555000
0.603000
0.564000
0.588000
0.602000
0.522000
0.555000
0.543000
0.516000
0.509000
0.492000
0.500000
0.525000
0.490000
0.528000
0.493000
0.501000
0.509000
0.519000
0.512000
0.517000
0.530000
0.519000
0.514000
0.518000
0.529000
0.509000
0.521000
0.534000
0.496000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
0.004000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.010000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
0.004000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.008000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
0.005000
0.008000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000
0.007000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
0.011000
0.030000
0.012000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.012000
0.012000
0.011000
0.011000
0.011000
0.011000
0.012000
0.011000
0.011000
0.012000
0.012000
0.012000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
0.035000
0.041000
0.042000
0.041000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.041000
0.041000
0.040000
0.039000
0.041000
0.040000
0.040000
0.041000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.044000
0.054000
0.040000
0.041000
0.041000
0.040000
0.040000
0.040000
0.040000
0.041000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.040000
0.040000
0.041000
0.041000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.040000
0.041000
0.040000
0.040000
0.041000
0.040000
0.040000
0.040000
0.040000
0.040000
0.041000
0.040000
0.041000
0.041000
0.040000
0.041000
0.041000
0.040000
0.041000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
0.141000
0.161000
0.154000
0.147000
0.145000
0.144000
0.145000
0.144000
0.143000
0.142000
0.144000
0.143000
0.142000
0.143000
0.144000
0.144000
0.143000
0.143000
0.143000
0.142000
0.143000
0.144000
0.144000
0.173000
0.145000
0.146000
0.145000
0.143000
0.144000
0.143000
0.143000
0.144000
0.142000
0.143000
0.146000
0.144000
0.143000
0.143000
0.143000
0.143000
0.143000
0.143000
0.144000
0.143000
0.143000
0.145000
0.143000
0.144000
0.162000
0.157000
0.146000
0.146000
0.144000
0.144000
0.144000
0.143000
0.143000
0.143000
0.144000
0.143000
0.144000
0.143000
0.143000
0.143000
0.143000
0.143000
0.143000
0.144000
0.143000
0.144000
0.143000
0.144000
0.143000
0.144000
0.175000
0.145000
0.145000
0.144000
0.143000
0.142000
0.143000
0.142000
0.143000
0.142000
0.143000
0.144000
0.143000
0.143000
0.143000
0.144000
0.142000
0.143000
0.144000
0.143000
0.144000
0.143000
0.142000
0.144000
0.144000
0.143000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_time_10.csv <==
12.105000
11.764000
11.745000
11.621000
11.714000
11.551000
12.193000
12.127000
12.498000
11.597000
11.758000
12.337000
11.705000
11.586000
12.185000
11.591000
11.566000
11.580000
12.084000
12.179000
11.774000
12.239000
11.854000
11.578000
11.637000
11.637000
12.069000
11.566000
11.552000
11.629000
11.750000
12.625000
11.586000
11.602000
11.767000
11.649000
12.033000
11.699000
11.600000
11.698000
12.007000
11.966000
11.640000
11.676000
11.647000
11.979000
12.272000
11.609000
11.653000
11.771000
11.630000
11.747000
11.663000
12.136000
11.678000
11.548000
12.316000
11.629000
11.625000
11.578000
11.768000
11.701000
11.820000
11.586000
11.588000
11.559000
11.584000
12.520000
11.894000
11.676000
11.695000
11.571000
11.655000
11.719000
12.542000
11.603000
11.686000
11.618000
12.115000
12.255000
12.633000
12.418000
12.110000
11.624000
12.250000
12.018000
11.730000
11.689000
11.935000
21.754000
21.649000
21.573000
21.576000
21.532000
15.246000
21.630000
16.507000
21.630000
21.578000
21.522000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_time_12.csv <==
48.966000
49.467000
48.830000
47.975000
47.390000
48.251000
49.546000
47.802000
48.523000
46.445000
47.051000
48.628000
48.977000
78.681000
69.902000
78.723000
57.896000
78.188000
77.698000
61.819000
47.000000
49.618000
49.457000
49.378000
50.594000
49.958000
50.504000
49.967000
49.919000
48.273000
48.163000
48.427000
48.505000
47.885000
48.308000
45.767000
48.800000
48.502000
47.303000
48.983000
48.479000
48.324000
48.898000
48.458000
48.503000
48.619000
48.262000
48.492000
48.442000
48.558000
48.230000
48.715000
49.044000
49.976000
46.405000
48.049000
48.377000
48.397000
48.448000
48.645000
48.304000
47.765000
47.984000
49.411000
48.373000
47.300000
49.199000
48.406000
48.558000
48.391000
47.242000
47.987000
48.916000
48.678000
49.390000
47.154000
48.495000
47.466000
47.826000
48.593000
48.602000
48.823000
49.179000
46.709000
48.698000
48.463000
48.669000
48.503000
48.728000
48.219000
47.868000
48.360000
46.422000
49.741000
48.396000
48.943000
49.178000
48.485000
48.515000
48.309000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_time_14.csv <==
167.365000
168.381000
207.296000
169.902000
169.547000
170.165000
168.491000
168.880000
168.517000
168.506000
168.211000
168.122000
168.185000
168.177000
168.154000
168.167000
176.869000
168.218000
168.014000
168.000000
168.200000
168.149000
168.124000
168.057000
168.058000
168.205000
167.744000
167.803000
168.115000
168.005000
168.130000
167.975000
168.153000
168.087000
168.078000
168.137000
167.867000
168.036000
167.959000
168.177000
167.977000
168.441000
168.247000
168.270000
167.982000
167.853000
168.247000
167.902000
167.800000
168.036000
167.710000
168.016000
167.851000
167.814000
168.456000
168.601000
169.286000
169.073000
168.776000
168.754000
168.865000
168.910000
168.522000
169.056000
168.790000
169.023000
168.672000
169.004000
169.025000
169.327000
168.776000
168.695000
168.569000
168.776000
168.189000
168.576000
168.711000
168.425000
168.449000
168.809000
168.050000
168.974000
168.563000
168.926000
169.257000
169.203000
169.186000
168.820000
169.291000
168.985000
168.802000
168.629000
169.020000
168.471000
168.813000
168.556000
168.871000
168.428000
168.526000
168.712000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_time_16.csv <==
656.554000
660.470000
660.833000
656.425000
656.393000
656.373000
655.886000
656.235000
656.458000
656.672000
656.674000
658.476000
657.262000
657.643000
657.548000
657.202000
657.640000
660.599000
658.480000
659.358000
659.141000
658.437000
659.507000
659.573000
658.528000
658.821000
658.743000
658.485000
658.768000
659.104000
659.862000
660.043000
659.805000
659.898000
659.805000
660.099000
660.617000
659.929000
660.991000
659.357000
657.696000
657.352000
656.422000
656.558000
656.782000
657.066000
657.181000
657.978000
658.167000
658.055000
657.501000
657.159000
657.204000
656.837000
656.809000
656.334000
656.201000
656.542000
656.285000
656.527000
659.471000
660.523000
659.772000
659.330000
657.627000
658.485000
658.943000
658.144000
660.897000
657.441000
657.538000
658.572000
657.492000
657.912000
658.550000
658.955000
659.174000
659.405000
658.215000
657.509000
658.149000
657.649000
657.229000
657.976000
658.410000
658.002000
657.985000
658.289000
657.544000
658.692000
658.901000
658.224000
659.764000
660.474000
658.782000
660.023000
659.656000
658.523000
658.958000
659.052000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_time_18.csv <==
2682.151000
2705.985000
2672.916000
2670.882000
2669.805000
2679.105000
2670.979000
2672.520000
2675.197000
2687.835000
2672.271000
2672.917000
2673.210000
2681.728000
2671.977000
2670.417000
2715.597000
2675.059000
2673.622000
2672.548000
2694.802000
2671.586000
2674.509000
2679.574000
2707.573000
2673.564000
2673.465000
2672.423000
2685.966000
2670.222000
2671.252000
2683.690000
2678.418000
2669.871000
2670.554000
2683.266000
2669.277000
2671.097000
2671.719000
2693.549000
2671.401000
2671.937000
2669.785000
2694.381000
2672.958000
2670.984000
2673.765000
2678.803000
2673.320000
2674.798000
2680.344000
2676.450000
2673.755000
2671.345000
2675.660000
2670.453000
2671.137000
2671.395000
2674.693000
2670.129000
2670.176000
2670.448000
2677.054000
2671.808000
2671.782000
2692.234000
2676.152000
2673.198000
2673.721000
2680.347000
2670.938000
2670.507000
2670.606000
2676.914000
2670.209000
2672.536000
2673.900000
2679.470000
2671.579000
2671.099000
2676.156000
2673.470000
2670.988000
2669.670000
2678.431000
2673.219000
2672.543000
2674.369000
2681.655000
2672.235000
2671.410000
2671.795000
2693.287000
2671.573000
2671.219000
2672.358000
2676.674000
2671.200000
2670.911000
2677.242000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/coeffwise_multi/dpu_time_20.csv <==
10500.915000
10516.424000
10491.570000
10502.533000
10496.268000
10498.109000
10492.644000
10494.608000
10515.739000
10494.954000
10492.782000
10501.271000
10497.103000
10504.134000
10507.645000
10484.526000
10495.915000
10503.375000
10525.468000
10506.336000
10498.244000
10499.243000
10506.199000
10558.961000
10506.253000
10517.624000
10535.260000
10528.186000
10524.638000
10523.019000
10511.068000
10513.495000
10524.745000
10504.982000
10515.951000
10526.519000
10526.113000
10501.741000
10528.472000
10520.905000
10521.695000
10508.930000
10526.710000
10504.575000
10495.958000
10506.329000
10504.999000
10507.136000
10531.036000
10515.993000
10515.817000
10532.134000
10510.397000
10502.987000
10493.858000
10502.033000
10510.317000
10521.264000
10517.875000
10532.101000
10521.199000
10508.776000
10499.220000
10506.343000
10525.990000
10518.805000
10525.558000
10541.263000
10532.009000
10500.741000
10522.618000
10513.278000
10510.356000
10497.701000
10492.569000
10500.228000
10503.170000
10499.377000
10500.349000
10514.773000
10503.055000
10490.386000
10497.908000
10483.859000
10494.966000
10495.115000
10503.348000
10499.485000
10516.451000
10497.144000
10490.955000
10511.353000
10504.116000
10494.797000
10496.792000
10499.721000
10505.639000
10484.883000
10490.559000
10495.468000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.017,5.547499999999999,0.004
12,0.012,18.47,0.005
14,0.015,67.274,0.0055
16,0.026,265.5455,0.013
18,0.079,1053.757,0.0365
20,0.4505,4208.918,0.18


==> plots/generic_new/results_upmem4_1024_dpus/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.012,11.745999999999999,0.005
12,0.015,48.503,0.006
14,0.018,168.4525,0.007
16,0.03,658.2565,0.011
18,0.079,2672.9375,0.04
20,0.5,10505.319,0.143


==> plots/generic_new/results_upmem4_1024_dpus/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.014,669.105,0.005
12,0.017,2699.3755,0.006
14,0.018,10745.585500000001,0.007
16,0.026,42951.881,0.019


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/cpu_dpu_copy_10.csv <==
0.011000
0.024000
0.021000
0.015000
0.014000
0.014000
0.015000
0.014000
0.013000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.013000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.014000
0.015000
0.027000
0.015000
0.014000
0.014000
0.016000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.013000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.014000
0.014000
0.014000
0.015000
0.014000
0.028000
0.017000
0.015000
0.014000
0.014000
0.014000
0.014000
0.014000
0.014000
0.019000
0.015000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/cpu_dpu_copy_12.csv <==
0.012000
0.019000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.017000
0.017000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.017000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/cpu_dpu_copy_14.csv <==
0.014000
0.019000
0.018000
0.018000
0.018000
0.017000
0.017000
0.017000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.017000
0.018000
0.017000
0.017000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.017000
0.018000
0.018000
0.017000
0.020000
0.019000
0.018000
0.017000
0.018000
0.018000
0.018000
0.025000
0.026000
0.053000
0.019000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.017000
0.018000
0.018000
0.017000
0.018000
0.018000
0.018000
0.017000
0.017000
0.047000
0.019000
0.018000
0.018000
0.018000
0.018000
0.018000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/cpu_dpu_copy_16.csv <==
0.026000
0.042000
0.032000
0.032000
0.026000
0.027000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.025000
0.025000
0.026000
0.026000
0.026000
0.026000
0.026000
0.025000
0.026000
0.026000
0.026000
0.030000
0.053000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000
0.026000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/cpu_dpu_copy_18.csv <==
0.074000
0.086000
0.098000
0.098000
0.098000
0.098000
0.099000
0.084000
0.084000
0.084000
0.084000
0.083000
0.085000
0.083000
0.090000
0.085000
0.095000
0.083000
0.084000
0.080000
0.077000
0.077000
0.076000
0.077000
0.076000
0.077000
0.076000
0.077000
0.076000
0.077000
0.077000
0.077000
0.077000
0.076000
0.077000
0.077000
0.077000
0.076000
0.076000
0.077000
0.077000
0.077000
0.077000
0.076000
0.077000
0.077000
0.076000
0.076000
0.077000
0.076000
0.077000
0.076000
0.077000
0.076000
0.076000
0.076000
0.077000
0.076000
0.076000
0.077000
0.076000
0.076000
0.077000
0.076000
0.076000
0.076000
0.077000
0.081000
0.076000
0.077000
0.076000
0.076000
0.076000
0.077000
0.076000
0.077000
0.077000
0.077000
0.077000
0.077000
0.076000
0.077000
0.077000
0.076000
0.077000
0.077000
0.077000
0.077000
0.076000
0.076000
0.077000
0.077000
0.077000
0.076000
0.077000
0.080000
0.077000
0.077000
0.076000
0.077000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_cpu_copy_10.csv <==
0.004000
0.011000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.020000
0.006000
0.005000
0.006000
0.006000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_cpu_copy_12.csv <==
0.004000
0.007000
0.007000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.005000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000
0.006000
0.006000
0.006000
0.006000
0.005000
0.005000
0.006000
0.006000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_cpu_copy_14.csv <==
0.007000
0.008000
0.007000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000
0.007000
0.006000
0.007000
0.007000
0.006000
0.007000
0.007000
0.007000
0.006000
0.006000
0.007000
0.006000
0.007000
0.007000
0.006000
0.006000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_cpu_copy_16.csv <==
0.015000
0.022000
0.020000
0.020000
0.020000
0.020000
0.025000
0.020000
0.020000
0.020000
0.020000
0.020000
0.020000
0.020000
0.019000
0.020000
0.019000
0.020000
0.019000
0.019000
0.020000
0.020000
0.019000
0.020000
0.019000
0.019000
0.020000
0.019000
0.020000
0.019000
0.019000
0.020000
0.019000
0.021000
0.020000
0.019000
0.019000
0.024000
0.023000
0.024000
0.021000
0.019000
0.018000
0.019000
0.018000
0.019000
0.019000
0.018000
0.018000
0.019000
0.019000
0.018000
0.020000
0.019000
0.018000
0.018000
0.018000
0.018000
0.018000
0.019000
0.019000
0.019000
0.019000
0.018000
0.019000
0.019000
0.018000
0.018000
0.019000
0.019000
0.019000
0.019000
0.019000
0.018000
0.018000
0.020000
0.018000
0.018000
0.019000
0.018000
0.018000
0.019000
0.019000
0.019000
0.019000
0.019000
0.018000
0.019000
0.020000
0.018000
0.019000
0.019000
0.018000
0.019000
0.018000
0.018000
0.018000
0.018000
0.019000
0.019000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_time_10.csv <==
667.998000
674.531000
670.868000
669.300000
668.890000
668.595000
668.506000
670.880000
669.642000
668.624000
668.147000
668.618000
668.711000
669.663000
668.869000
668.780000
670.309000
668.481000
668.857000
668.697000
668.722000
669.707000
669.623000
668.623000
670.466000
669.024000
669.345000
669.719000
669.609000
668.635000
669.143000
669.957000
669.858000
668.941000
669.056000
668.570000
668.381000
668.403000
668.364000
668.225000
669.643000
668.009000
668.044000
669.702000
669.543000
669.106000
669.307000
668.575000
670.061000
669.047000
668.774000
667.998000
668.538000
668.248000
667.767000
668.750000
669.672000
669.699000
669.502000
670.087000
668.919000
669.760000
670.226000
669.112000
669.718000
670.297000
669.104000
669.745000
669.401000
669.315000
668.620000
668.106000
668.874000
669.449000
668.754000
667.665000
668.642000
669.547000
669.402000
669.486000
669.066000
669.310000
668.516000
668.540000
668.035000
668.349000
668.862000
668.639000
669.454000
671.452000
669.995000
670.251000
670.485000
670.479000
669.552000
670.024000
668.696000
670.290000
669.705000
670.099000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_time_12.csv <==
2695.598000
2810.433000
2695.705000
2696.875000
2693.027000
2715.476000
2693.965000
2697.599000
2695.184000
2700.365000
2694.112000
2693.278000
2694.421000
2733.153000
2699.324000
2698.029000
2704.101000
2698.353000
2698.824000
2701.709000
2709.395000
2698.385000
2699.465000
2696.834000
2697.882000
2691.952000
2697.216000
2720.379000
2698.182000
2699.022000
2697.651000
2706.228000
2704.121000
2704.964000
2702.086000
2704.057000
2694.715000
2699.180000
2699.210000
2706.165000
2696.184000
2695.275000
2719.843000
2701.568000
2708.193000
2706.985000
2710.345000
2701.088000
2700.269000
2702.891000
2704.062000
2712.377000
2699.665000
2695.911000
2702.413000
2692.091000
2695.497000
2702.730000
2699.064000
2699.417000
2699.308000
2703.502000
2700.349000
2697.718000
2700.905000
2705.968000
2705.986000
2701.512000
2712.494000
2696.196000
2699.820000
2696.214000
2701.162000
2699.206000
2698.179000
2705.182000
2703.203000
2701.969000
2701.497000
2695.350000
2707.435000
2697.672000
2695.336000
2701.059000
2695.448000
2691.864000
2694.099000
2717.982000
2692.724000
2697.195000
2697.415000
2699.592000
2694.545000
2695.196000
2699.334000
2720.961000
2696.051000
2699.651000
2701.872000
2700.043000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_time_14.csv <==
10743.999000
10734.095000
10730.240000
10760.020000
10769.622000
10753.419000
10750.629000
10722.297000
10752.257000
10740.220000
10742.919000
10770.341000
10767.140000
10730.702000
10757.634000
10774.155000
10748.822000
10729.456000
10765.639000
10748.749000
10739.022000
10763.186000
10741.313000
10752.419000
10724.467000
10744.496000
10728.701000
10738.352000
10716.264000
10744.733000
10748.877000
10723.572000
10736.359000
10735.001000
10749.542000
10733.945000
10745.857000
10736.902000
10735.868000
10761.435000
10736.192000
10712.838000
10735.064000
10744.511000
10722.085000
10746.912000
10773.090000
10770.937000
10781.439000
10755.084000
10785.562000
10754.685000
10750.721000
10743.122000
10798.296000
10752.997000
10733.205000
10768.612000
10740.925000
10738.281000
10743.284000
10723.654000
10743.208000
10755.997000
10752.384000
10782.326000
10761.232000
10736.154000
10772.229000
10741.246000
10745.314000
10753.246000
10766.784000
10856.320000
10727.850000
10739.216000
10740.550000
10733.200000
10733.919000
10758.770000
10761.447000
10780.360000
10735.733000
10753.856000
10834.185000
10746.741000
10775.766000
10740.847000
10730.661000
10807.770000
10743.161000
10732.019000
10750.025000
10752.105000
10743.816000
10722.283000
10750.274000
10757.536000
10753.530000
10742.634000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_time_16.csv <==
42933.753000
43032.658000
42948.751000
42951.180000
42962.536000
43000.488000
42969.177000
42913.932000
42946.957000
43026.902000
42952.582000
42954.862000
43041.138000
42915.044000
42909.839000
42933.387000
42945.125000
42898.540000
42918.068000
42936.442000
43024.293000
42932.514000
42908.932000
43018.566000
42894.797000
42915.267000
42945.911000
42949.608000
42928.620000
42934.333000
42900.693000
43009.370000
42907.293000
42933.562000
43005.053000
42890.107000
42944.975000
42981.824000
42939.439000
42960.274000
42899.993000
42950.374000
43025.601000
43026.241000
43058.817000
43098.979000
42918.957000
42932.948000
42955.906000
42971.165000
42958.944000
42916.342000
43003.823000
43038.766000
42941.784000
42957.815000
43025.096000
42948.926000
42949.374000
42950.086000
42963.689000
42947.871000
42911.333000
42949.467000
43032.488000
42964.561000
42934.498000
43066.421000
42935.857000
42974.976000
42961.628000
42988.572000
42971.035000
42976.379000
42999.622000
43076.762000
42932.847000
42892.719000
43027.218000
42913.740000
42947.637000
42932.741000
42964.474000
42943.264000
42944.905000
42984.477000
43046.177000
42966.337000
42947.231000
43103.835000
42954.828000
42951.163000
42970.867000
42969.960000
42982.293000
42953.110000
42984.268000
43054.945000
42961.016000
42950.316000


==> plots/generic_new/results_upmem4_1024_dpus/dpu/naive_multi/dpu_time_18.csv <==
171506.920000
171597.178000
171544.412000
171915.725000
171603.429000
171629.612000
171680.458000
171583.161000
171624.112000
171663.597000
171501.280000
171872.601000
171619.472000
171594.407000
171606.930000
171501.602000
171558.052000
171616.265000
171675.782000
171856.530000
171634.336000
171570.202000
171553.020000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/addition/cpu_time_10.csv <==
0.230000
0.199000
0.219000
0.199000
0.198000
0.202000
0.179000
0.183000
0.168000
0.166000
0.182000
0.184000
0.185000
0.176000
0.178000
0.176000
0.178000
0.188000
0.181000
0.176000
0.179000
0.148000
0.156000
0.148000
0.147000
0.151000
0.149000
0.270000
0.146000
0.154000
0.158000
0.152000
0.156000
0.152000
0.144000
0.146000
0.148000
0.149000
0.153000
0.146000
0.151000
0.150000
0.158000
0.146000
0.155000
0.155000
0.138000
0.143000
0.144000
0.155000
0.143000
0.141000
0.134000
0.146000
0.133000
0.135000
0.137000
0.134000
0.137000
0.130000
0.134000
0.136000
0.132000
0.131000
0.132000
0.131000
0.132000
0.125000
0.133000
0.143000
0.143000
0.137000
0.139000
0.128000
0.126000
0.131000
0.140000
0.144000
0.134000
0.134000
0.142000
0.134000
0.135000
0.123000
0.130000
0.126000
0.130000
0.135000
0.141000
0.131000
0.131000
0.136000
0.138000
0.135000
0.144000
0.137000
0.145000
0.130000
0.135000
0.136000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/addition/cpu_time_12.csv <==
0.153000
0.156000
0.165000
0.162000
0.170000
0.158000
0.189000
0.157000
0.163000
0.145000
0.159000
0.154000
0.146000
0.149000
0.160000
0.152000
0.141000
0.160000
0.159000
0.148000
0.148000
0.153000
0.155000
0.145000
0.150000
0.149000
0.162000
0.158000
0.155000
0.154000
0.159000
0.150000
0.146000
0.150000
0.152000
0.153000
0.161000
0.160000
0.152000
0.143000
0.143000
0.159000
0.156000
0.152000
0.150000
0.155000
0.156000
0.148000
0.155000
0.167000
0.149000
0.148000
0.152000
0.159000
0.129000
0.144000
0.145000
0.155000
0.145000
0.147000
0.156000
0.156000
0.145000
0.158000
0.154000
0.152000
0.153000
0.147000
0.145000
0.151000
0.155000
0.148000
0.145000
0.148000
0.145000
0.155000
0.152000
0.161000
0.151000
0.148000
0.153000
0.154000
0.157000
0.155000
0.159000
0.249000
0.155000
0.146000
0.264000
0.168000
0.149000
0.146000
0.155000
0.163000
0.140000
0.149000
0.150000
0.152000
0.146000
0.145000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/addition/cpu_time_14.csv <==
0.231000
0.231000
0.236000
0.243000
0.242000
0.238000
0.234000
0.225000
0.229000
0.241000
0.235000
0.215000
0.223000
0.218000
0.223000
0.219000
0.220000
0.225000
0.230000
0.220000
0.220000
0.215000
0.225000
0.216000
0.219000
0.234000
0.224000
0.218000
0.220000
0.221000
0.219000
0.229000
0.233000
0.247000
0.187000
0.229000
0.228000
0.228000
0.229000
0.237000
0.233000
0.306000
0.235000
0.233000
0.231000
0.224000
0.222000
0.223000
0.266000
0.238000
0.230000
0.232000
0.235000
0.243000
0.234000
0.234000
0.233000
0.220000
0.224000
0.220000
0.298000
0.229000
0.225000
0.232000
0.238000
0.228000
0.229000
0.239000
0.236000
0.226000
0.224000
0.228000
0.246000
0.231000
0.225000
0.227000
0.233000
0.221000
0.228000
0.227000
0.242000
0.221000
0.226000
0.229000
0.245000
0.234000
0.231000
0.232000
0.231000
0.226000
0.231000
0.243000
0.230000
0.233000
0.231000
0.262000
0.223000
0.224000
0.233000
0.235000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/addition/cpu_time_16.csv <==
0.513000
0.512000
0.510000
0.517000
0.498000
0.499000
0.512000
0.495000
0.497000
0.498000
0.515000
0.498000
0.500000
0.497000
0.502000
0.498000
0.492000
0.502000
0.483000
0.498000
0.495000
0.496000
0.492000
0.499000
0.499000
0.500000
0.494000
0.494000
0.493000
0.498000
0.491000
0.500000
0.493000
0.504000
0.493000
0.493000
0.497000
0.498000
0.494000
0.489000
0.491000
0.502000
0.490000
0.489000
0.503000
0.489000
0.498000
0.492000
0.501000
0.489000
0.490000
0.489000
0.495000
0.555000
0.497000
0.491000
0.499000
0.499000
0.495000
0.503000
0.499000
0.507000
0.490000
0.494000
0.501000
0.491000
0.493000
0.492000
0.499000
0.502000
0.481000
0.490000
0.479000
0.489000
0.479000
0.487000
0.493000
0.482000
0.483000
0.494000
0.497000
0.504000
0.493000
0.503000
0.492000
0.496000
0.490000
0.493000
0.493000
0.493000
0.500000
0.495000
0.498000
0.493000
0.492000
0.502000
0.498000
0.493000
0.498000
0.488000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/addition/cpu_time_18.csv <==
1.531000
1.159000
1.551000
1.620000
1.549000
1.533000
1.530000
1.535000
1.632000
1.540000
1.526000
1.532000
1.179000
1.543000
1.542000
1.745000
1.538000
1.717000
1.542000
1.554000
1.593000
1.556000
1.569000
1.558000
1.554000
1.553000
1.537000
1.528000
1.535000
1.535000
1.528000
1.548000
1.642000
1.538000
1.540000
1.545000
1.677000
1.550000
1.543000
1.537000
1.544000
1.625000
1.554000
1.534000
1.539000
1.530000
1.529000
1.528000
1.528000
1.523000
1.520000
1.522000
1.532000
1.532000
1.528000
1.530000
1.549000
1.521000
1.515000
1.517000
1.676000
1.537000
1.526000
1.540000
1.521000
1.535000
1.517000
1.522000
1.528000
1.522000
1.561000
1.538000
1.531000
1.523000
1.533000
1.534000
1.523000
1.538000
1.541000
1.541000
1.533000
1.522000
1.532000
1.549000
1.536000
1.521000
1.514000
1.534000
1.519000
1.613000
1.554000
1.539000
1.532000
1.528000
1.625000
1.536000
1.528000
1.519000
1.531000
1.542000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/addition/cpu_time_20.csv <==
5.142000
5.190000
5.155000
5.550000
5.570000
5.588000
5.773000
5.560000
5.694000
5.868000
5.729000
5.839000
5.742000
5.786000
5.806000
5.825000
5.708000
5.765000
5.569000
5.719000
5.589000
5.814000
5.597000
4.948000
4.414000
5.795000
5.656000
5.731000
5.676000
5.805000
5.674000
5.846000
5.732000
5.777000
5.724000
5.815000
5.748000
5.703000
5.638000
5.328000
5.331000
5.342000
5.287000
5.298000
5.869000
5.678000
5.785000
5.709000
5.787000
5.688000
5.752000
5.699000
5.803000
5.659000
5.733000
5.683000
5.702000
5.705000
5.726000
5.640000
5.766000
5.684000
5.701000
5.718000
5.695000
5.697000
4.296000
5.695000
5.675000
5.673000
5.685000
5.406000
5.401000
5.503000
5.500000
5.679000
5.717000
5.786000
5.645000
5.803000
5.704000
5.768000
5.667000
5.753000
5.714000
5.791000
5.561000
5.657000
5.564000
5.125000
5.710000
5.274000
5.671000
5.758000
4.300000
5.776000
4.270000
5.631000
5.660000
5.631000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_10.csv <==
0.136000
0.150000
0.154000
0.146000
0.139000
0.144000
0.145000
0.154000
0.141000
0.136000
0.140000
0.146000
0.133000
0.133000
0.148000
0.136000
0.138000
0.133000
0.153000
0.139000
0.143000
0.138000
0.140000
0.143000
0.152000
0.139000
0.220000
0.147000
0.159000
0.139000
0.148000
0.140000
0.117000
0.173000
0.147000
0.137000
0.139000
0.135000
0.143000
0.134000
0.137000
0.144000
0.146000
0.142000
0.145000
0.143000
0.140000
0.133000
0.134000
0.148000
0.137000
0.134000
0.133000
0.148000
0.139000
0.136000
0.133000
0.141000
0.135000
0.137000
0.140000
0.136000
0.138000
0.134000
0.142000
0.147000
0.137000
0.140000
0.146000
0.148000
0.138000
0.138000
0.135000
0.143000
0.138000
0.139000
0.144000
0.139000
0.138000
0.134000
0.144000
0.141000
0.137000
0.137000
0.144000
0.137000
0.135000
0.134000
0.142000
0.142000
0.144000
0.137000
0.144000
0.145000
0.139000
0.144000
0.141000
0.136000
0.135000
0.141000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_12.csv <==
0.176000
0.169000
0.170000
0.184000
0.179000
0.171000
0.172000
0.191000
0.173000
0.170000
0.168000
0.167000
0.179000
0.178000
0.184000
0.187000
0.165000
0.165000
0.174000
0.168000
0.172000
0.169000
0.174000
0.173000
0.172000
0.169000
0.183000
0.172000
0.167000
0.167000
0.173000
0.184000
0.167000
0.160000
0.160000
0.160000
0.164000
0.158000
0.163000
0.163000
0.160000
0.174000
0.159000
0.161000
0.158000
0.170000
0.162000
0.162000
0.163000
0.168000
0.159000
0.161000
0.162000
0.170000
0.161000
0.173000
0.160000
0.176000
0.162000
0.166000
0.161000
0.164000
0.160000
0.168000
0.163000
0.156000
0.168000
0.160000
0.173000
0.162000
0.225000
0.164000
0.172000
0.165000
0.165000
0.162000
0.166000
0.157000
0.169000
0.169000
0.169000
0.160000
0.157000
0.159000
0.163000
0.155000
0.160000
0.163000
0.173000
0.201000
0.164000
0.164000
0.165000
0.164000
0.167000
0.161000
0.161000
0.163000
0.165000
0.172000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_14.csv <==
0.281000
0.270000
0.278000
0.271000
0.274000
0.293000
0.279000
0.283000
0.283000
0.299000
0.279000
0.269000
0.271000
0.266000
0.280000
0.272000
0.267000
0.313000
0.298000
0.257000
0.266000
0.256000
0.268000
0.258000
0.333000
0.258000
0.263000
0.294000
0.271000
0.256000
0.257000
0.252000
0.258000
0.265000
0.266000
0.270000
0.265000
0.267000
0.269000
0.263000
0.268000
0.262000
0.265000
0.265000
0.271000
0.265000
0.261000
0.268000
0.345000
0.271000
0.265000
0.268000
0.264000
0.271000
0.255000
0.303000
0.440000
0.269000
0.260000
0.260000
0.270000
0.264000
0.261000
0.264000
0.269000
0.276000
0.272000
0.263000
0.267000
0.266000
0.268000
0.267000
0.263000
0.276000
0.262000
0.271000
0.275000
0.266000
0.261000
0.263000
0.268000
0.259000
0.263000
0.269000
0.263000
0.264000
0.264000
0.270000
0.262000
0.266000
0.274000
0.268000
0.273000
0.270000
0.268000
0.266000
0.265000
0.267000
0.264000
0.267000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_16.csv <==
0.615000
0.616000
0.627000
0.733000
0.628000
0.628000
0.642000
0.634000
0.625000
0.627000
0.642000
0.628000
0.618000
0.612000
0.623000
0.610000
0.663000
0.614000
0.621000
0.611000
0.612000
0.615000
0.631000
0.610000
0.610000
0.614000
0.613000
0.607000
0.607000
0.608000
0.617000
0.612000
0.607000
0.623000
0.621000
0.609000
0.703000
0.620000
0.614000
0.613000
0.622000
0.620000
0.617000
0.617000
0.614000
0.615000
0.603000
0.618000
0.611000
0.617000
0.618000
0.617000
0.613000
0.618000
0.602000
0.605000
0.755000
0.624000
0.608000
0.608000
0.612000
0.604000
0.600000
0.604000
0.600000
0.594000
0.613000
0.611000
0.615000
0.605000
0.619000
0.615000
0.624000
0.614000
0.619000
0.614000
0.621000
0.625000
0.626000
0.615000
0.626000
0.616000
0.615000
0.652000
0.620000
0.620000
0.613000
0.619000
0.661000
0.639000
0.619000
0.610000
0.615000
0.607000
0.608000
0.617000
0.620000
0.624000
0.609000
0.613000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_18.csv <==
2.034000
1.974000
1.519000
2.005000
1.992000
2.012000
2.012000
2.181000
2.078000
2.029000
2.023000
2.027000
2.040000
2.035000
2.017000
2.013000
2.029000
2.089000
2.047000
1.558000
1.550000
2.107000
2.008000
1.519000
2.003000
2.016000
1.982000
1.975000
2.083000
1.530000
2.091000
1.999000
1.975000
2.000000
2.012000
2.023000
2.039000
2.024000
2.029000
2.098000
2.023000
2.031000
2.007000
2.098000
2.013000
1.991000
1.988000
1.991000
1.524000
1.989000
1.985000
1.999000
2.004000
1.981000
2.016000
1.988000
1.985000
1.978000
1.995000
1.975000
2.041000
2.050000
2.039000
2.027000
2.105000
2.025000
2.005000
2.020000
2.121000
2.010000
2.006000
2.027000
2.047000
2.028000
2.023000
2.017000
2.030000
2.108000
2.042000
1.553000
2.023000
2.019000
1.989000
2.002000
1.995000
1.982000
1.985000
1.981000
1.980000
1.979000
2.148000
1.551000
2.045000
2.044000
2.121000
2.002000
2.023000
1.988000
2.112000
2.032000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_20.csv <==
7.960000
7.943000
7.969000
8.045000
7.906000
7.909000
8.042000
7.888000
7.915000
8.045000
7.959000
8.036000
8.014000
8.037000
6.205000
7.957000
5.823000
8.164000
8.099000
7.949000
8.064000
7.984000
7.838000
7.998000
7.915000
7.928000
8.066000
7.932000
7.613000
7.695000
7.571000
7.602000
7.883000
7.892000
7.949000
7.993000
7.674000
8.018000
7.790000
7.856000
8.050000
7.947000
7.892000
7.997000
7.925000
7.908000
7.999000
7.887000
7.919000
7.952000
7.902000
7.881000
8.005000
7.653000
7.712000
7.750000
7.869000
8.058000
8.019000
7.942000
7.994000
7.955000
7.932000
7.192000
7.859000
8.279000
8.041000
7.911000
8.086000
7.521000
7.978000
8.044000
8.076000
7.984000
8.059000
7.476000
7.379000
7.448000
7.438000
6.917000
6.769000
7.269000
7.358000
7.702000
7.766000
7.828000
7.802000
7.403000
7.444000
7.437000
7.444000
7.524000
5.798000
7.855000
7.775000
7.567000
7.725000
7.710000
7.483000
7.390000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/cpu_addition.csv <==
power_n,cpu_time(ms)
10,0.144
12,0.153
14,0.2295
16,0.495
18,1.535
20,5.6945


==> plots/generic_new/upmem3_1024_dpus/results/cpu/cpu_coeffwise_multi.csv <==
power_n,cpu_time(ms)
10,0.14
12,0.166
14,0.267
16,0.6154999999999999
18,2.0145
20,7.907


==> plots/generic_new/upmem3_1024_dpus/results/cpu/cpu_naive_multi.csv <==
power_n,cpu_time(ms)
10,1.841
12,26.116500000000002
14,173.2745
16,2406.661
18,37743.066


==> plots/generic_new/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_10.csv <==
1.828000
1.836000
1.914000
1.864000
1.862000
1.864000
1.917000
1.875000
1.855000
1.860000
1.857000
1.858000
1.848000
1.829000
1.834000
1.875000
1.395000
1.390000
1.818000
1.917000
1.859000
1.861000
1.871000
1.868000
1.868000
1.842000
1.841000
1.823000
1.877000
1.778000
1.844000
1.857000
1.927000
1.864000
1.839000
1.827000
1.819000
1.850000
1.868000
1.834000
1.812000
1.937000
1.851000
1.839000
1.832000
1.879000
1.859000
1.845000
1.838000
1.848000
1.849000
1.832000
1.827000
1.814000
1.988000
1.837000
1.844000
1.850000
1.837000
1.838000
1.834000
1.847000
1.836000
1.822000
1.813000
1.825000
1.816000
1.883000
1.853000
1.850000
1.842000
1.848000
1.828000
1.820000
1.812000
1.813000
1.445000
1.850000
1.841000
1.843000
1.974000
1.842000
1.829000
1.815000
1.841000
1.836000
1.818000
1.831000
1.814000
1.867000
1.840000
1.838000
1.844000
1.896000
1.841000
1.831000
1.839000
1.834000
1.819000
1.825000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_12.csv <==
24.298000
25.683000
26.145000
26.702000
26.940000
26.309000
26.220000
26.088000
26.817000
25.712000
24.456000
21.744000
24.422000
24.885000
24.753000
24.587000
25.227000
25.721000
26.668000
26.973000
25.917000
24.911000
26.833000
24.966000
24.481000
24.729000
26.046000
26.287000
26.640000
22.443000
23.463000
24.652000
24.831000
24.771000
24.597000
26.797000
26.810000
26.785000
25.495000
22.523000
26.185000
26.704000
26.865000
26.695000
25.300000
23.833000
22.282000
20.581000
21.508000
23.324000
26.842000
26.626000
24.422000
20.568000
24.449000
25.933000
26.752000
26.808000
26.299000
23.563000
20.043000
23.135000
24.230000
25.609000
26.790000
26.784000
26.771000
26.614000
22.248000
23.007000
24.396000
25.342000
26.706000
26.656000
26.710000
26.713000
26.984000
26.764000
26.838000
26.620000
26.633000
26.481000
24.466000
25.494000
26.294000
26.670000
24.572000
23.301000
25.797000
26.758000
26.670000
26.888000
26.881000
27.005000
26.762000
26.820000
26.596000
26.553000
26.763000
26.723000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_14.csv <==
184.489000
174.961000
187.076000
169.510000
178.220000
185.254000
169.638000
170.729000
166.577000
186.627000
181.324000
173.905000
185.651000
189.312000
177.185000
173.828000
171.689000
171.965000
202.291000
200.568000
165.486000
177.438000
185.560000
169.797000
172.077000
177.202000
186.819000
169.443000
170.825000
175.237000
187.363000
168.776000
214.107000
196.624000
184.343000
171.518000
186.816000
169.295000
170.001000
169.642000
171.877000
178.830000
172.516000
170.046000
155.087000
163.524000
181.156000
177.346000
169.430000
169.625000
172.262000
177.688000
193.934000
183.108000
172.192000
185.500000
169.809000
170.512000
173.374000
185.178000
168.757000
170.597000
169.027000
170.335000
172.898000
185.035000
169.214000
171.687000
170.278000
172.980000
188.507000
168.764000
182.236000
183.591000
171.984000
186.476000
169.261000
170.353000
172.942000
182.634000
170.013000
173.339000
174.901000
183.226000
169.017000
174.509000
170.595000
174.147000
182.374000
169.717000
175.478000
173.709000
177.575000
172.476000
171.833000
171.585000
173.210000
177.700000
170.161000
176.126000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_16.csv <==
2418.753000
2416.623000
2398.784000
2404.202000
2395.151000
2394.542000
2423.304000
2415.493000
2413.300000
2392.191000
2409.641000
2409.955000
2392.985000
2413.826000
2404.974000
2393.255000
2413.325000
2397.828000
2423.320000
2406.200000
2422.341000
2411.143000
2407.200000
2391.416000
2399.143000
2393.269000
2392.385000
2412.017000
2414.931000
2410.681000
2383.736000
2398.335000
2405.286000
2405.766000
2412.722000
2408.941000
2425.324000
2406.940000
2409.473000
2396.343000
2405.356000
2417.152000
2399.751000
2427.502000
2395.365000
2407.392000
2435.571000
2426.213000
2416.412000
2421.734000
2399.203000
2426.334000
2396.192000
2396.093000
2405.305000
2421.275000
2394.961000
2415.380000
2421.403000
2414.818000
2394.856000
2395.495000
2425.931000
2410.807000
2402.226000
2383.350000
2424.443000
2432.709000
2397.626000
2424.701000
2418.516000
2393.273000
2393.733000
2398.526000
2394.664000
2404.774000
2393.230000
2417.726000
2398.138000
2396.351000
2400.357000
2421.200000
2412.931000
2434.739000
2418.111000
2395.555000
2399.712000
2389.173000
2426.352000
2409.922000
2399.004000
2427.337000
2406.382000
2399.911000
2397.080000
2390.801000
2433.210000
2416.820000
2413.773000
2390.523000


==> plots/generic_new/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_18.csv <==
37741.941000
37717.709000
37728.356000
37733.661000
37775.114000
37787.887000
37733.529000
37767.780000
37720.049000
37731.710000
37752.494000
37743.036000
37759.831000
37745.102000
37738.163000
37764.852000
37728.855000
37704.979000
37753.700000
37727.095000
37763.638000
37730.057000
37807.890000
37850.546000
37749.347000
37755.358000
37720.883000
37746.524000
37737.387000
37751.774000
37721.677000
37758.682000
37716.295000
37712.111000
37769.975000
37755.884000
37751.087000
37747.222000
37739.370000
37728.172000
37743.703000
37727.299000
37759.985000
37734.278000
37738.473000
37782.523000
37735.169000
37743.096000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_10.csv <==
6.270000
6.427000
6.639000
6.331000
6.360000
6.226000
6.275000
6.213000
6.162000
6.517000
6.320000
6.365000
6.210000
6.369000
6.597000
6.254000
6.379000
6.387000
6.289000
6.287000
6.680000
6.374000
6.290000
6.533000
6.328000
6.253000
6.326000
6.460000
6.362000
6.353000
6.271000
6.450000
6.496000
6.361000
6.623000
6.371000
6.422000
6.345000
6.741000
6.469000
6.333000
6.497000
6.456000
6.490000
6.399000
6.698000
6.517000
6.524000
6.706000
6.551000
6.392000
6.440000
6.808000
6.541000
6.431000
6.480000
6.730000
6.637000
6.481000
6.621000
6.439000
6.509000
6.426000
6.593000
6.557000
6.446000
6.622000
6.468000
6.459000
6.430000
6.607000
6.327000
6.630000
6.565000
6.765000
6.454000
6.477000
6.516000
6.496000
6.550000
6.493000
6.641000
6.442000
6.592000
6.757000
6.658000
6.420000
6.528000
6.764000
6.558000
6.393000
6.648000
6.575000
6.594000
6.599000
6.483000
6.555000
6.554000
6.667000
6.758000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_12.csv <==
5.888000
6.186000
6.051000
6.099000
5.991000
5.983000
5.963000
5.989000
6.385000
5.946000
6.098000
6.254000
6.087000
6.084000
6.230000
10.278000
6.260000
6.170000
6.253000
6.179000
6.229000
6.261000
6.291000
6.256000
6.525000
6.200000
6.146000
6.102000
6.388000
6.121000
6.212000
6.152000
6.276000
6.286000
6.094000
6.345000
6.265000
6.324000
6.118000
6.282000
6.176000
6.386000
6.117000
6.383000
6.259000
6.301000
6.239000
6.267000
6.290000
6.237000
6.432000
6.307000
6.215000
6.129000
6.363000
6.176000
6.272000
6.324000
6.295000
6.233000
6.325000
6.443000
6.400000
6.307000
6.335000
6.155000
6.094000
6.094000
6.268000
6.139000
6.197000
6.184000
6.260000
6.248000
6.310000
6.452000
6.370000
6.504000
6.315000
6.513000
6.274000
6.172000
6.204000
6.242000
6.174000
6.110000
6.091000
6.231000
6.337000
6.190000
6.299000
6.299000
6.257000
6.241000
6.194000
6.232000
6.251000
6.165000
6.226000
6.093000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_14.csv <==
6.168000
6.297000
6.263000
6.002000
6.094000
6.071000
6.173000
6.053000
6.280000
6.384000
6.192000
6.201000
6.164000
6.334000
6.323000
6.426000
6.483000
6.529000
6.356000
6.394000
6.325000
6.337000
6.334000
6.566000
6.238000
6.367000
6.407000
6.472000
6.333000
6.378000
6.318000
6.322000
6.338000
6.317000
6.320000
6.362000
6.405000
6.391000
6.743000
6.373000
6.394000
6.469000
6.486000
6.502000
6.518000
6.509000
6.637000
6.486000
6.581000
6.583000
6.483000
6.650000
6.484000
6.828000
6.542000
6.567000
6.676000
6.607000
6.655000
6.566000
6.633000
6.572000
6.501000
6.404000
6.591000
6.502000
6.420000
6.676000
6.719000
6.891000
6.860000
7.010000
6.645000
6.521000
6.494000
6.680000
6.602000
6.568000
6.665000
6.527000
6.653000
6.690000
6.906000
6.746000
6.731000
6.790000
6.777000
6.825000
6.820000
6.733000
6.709000
6.705000
6.805000
6.772000
6.829000
6.809000
6.941000
6.780000
6.828000
7.007000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_16.csv <==
6.239000
7.591000
7.161000
7.143000
7.054000
7.010000
6.992000
6.979000
6.892000
6.950000
7.192000
7.091000
7.105000
7.122000
6.999000
7.100000
7.065000
7.187000
7.008000
6.964000
7.068000
7.100000
7.144000
7.054000
6.976000
6.968000
7.029000
7.260000
7.069000
6.975000
7.411000
7.208000
7.030000
7.175000
7.090000
7.124000
7.091000
7.319000
7.251000
7.126000
7.296000
7.142000
7.034000
7.161000
7.094000
7.112000
7.023000
7.128000
7.094000
7.072000
7.276000
6.996000
6.943000
7.158000
7.039000
7.106000
6.987000
7.041000
7.034000
7.137000
7.030000
7.012000
7.039000
7.217000
7.210000
7.131000
6.984000
7.418000
7.183000
7.137000
7.093000
7.116000
7.143000
7.092000
7.192000
6.983000
7.048000
7.130000
7.256000
7.034000
7.080000
7.271000
7.066000
7.028000
7.079000
7.071000
6.931000
7.200000
7.133000
7.079000
7.019000
7.105000
6.934000
6.984000
7.280000
7.175000
7.121000
7.240000
7.146000
7.062000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_18.csv <==
7.420000
7.405000
7.374000
7.367000
7.346000
7.345000
7.680000
7.220000
7.302000
7.167000
7.299000
7.436000
7.397000
7.482000
7.139000
7.173000
7.293000
7.429000
7.404000
7.362000
7.611000
7.282000
7.285000
7.405000
7.197000
7.329000
7.744000
7.641000
7.653000
7.794000
7.917000
7.556000
7.587000
7.538000
7.604000
7.612000
7.580000
7.604000
7.653000
7.629000
7.579000
7.428000
7.509000
7.597000
7.615000
7.868000
7.993000
8.008000
8.068000
7.941000
7.929000
7.804000
7.886000
8.190000
8.043000
7.763000
8.049000
8.180000
8.116000
7.991000
7.838000
8.236000
8.157000
8.072000
7.956000
7.981000
8.009000
8.073000
7.928000
7.811000
7.734000
7.787000
7.890000
7.956000
7.894000
8.309000
8.133000
8.188000
8.038000
8.033000
8.165000
8.124000
8.174000
8.364000
8.106000
8.197000
8.287000
8.269000
8.042000
8.164000
8.077000
8.049000
8.033000
8.170000
8.328000
8.460000
8.387000
8.044000
8.110000
8.038000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_20.csv <==
12.685000
12.811000
12.015000
11.841000
11.725000
12.140000
12.844000
12.527000
12.580000
12.470000
12.649000
11.902000
12.112000
12.105000
12.553000
12.324000
12.609000
12.042000
12.481000
11.665000
12.305000
12.734000
12.482000
12.624000
12.402000
12.177000
12.291000
12.315000
12.547000
12.088000
12.466000
12.348000
11.666000
12.390000
12.011000
11.752000
12.402000
12.018000
12.227000
12.279000
12.277000
12.716000
12.222000
12.405000
12.242000
12.823000
13.088000
12.992000
12.835000
12.773000
13.267000
12.937000
12.708000
12.861000
12.751000
12.471000
12.535000
12.362000
12.541000
12.216000
12.538000
12.893000
12.843000
12.898000
13.220000
13.035000
13.097000
13.120000
13.095000
12.727000
12.699000
12.110000
12.223000
12.119000
12.558000
12.713000
12.562000
12.729000
12.391000
12.560000
12.637000
12.645000
12.876000
12.795000
12.796000
12.727000
12.920000
13.036000
12.893000
13.501000
12.899000
12.744000
12.356000
12.374000
12.881000
12.891000
12.696000
12.613000
12.544000
12.741000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_10.csv <==
1.919000
1.909000
1.938000
2.034000
1.987000
1.963000
1.984000
1.865000
1.943000
1.887000
1.945000
1.970000
1.967000
1.893000
1.908000
1.914000
1.893000
2.035000
1.965000
1.962000
1.898000
1.913000
1.916000
1.954000
2.007000
1.957000
1.913000
1.924000
1.968000
1.922000
1.949000
1.924000
1.941000
1.888000
1.869000
1.900000
1.970000
1.983000
1.988000
1.924000
1.958000
1.929000
2.005000
1.924000
1.947000
1.925000
1.911000
1.872000
1.900000
1.927000
1.974000
1.904000
1.946000
1.931000
1.918000
2.015000
2.009000
1.919000
1.893000
1.930000
1.978000
1.980000
1.933000
1.903000
2.031000
1.920000
1.906000
2.051000
1.961000
1.918000
1.923000
1.973000
1.857000
1.944000
1.970000
1.927000
1.930000
1.886000
1.970000
1.922000
1.950000
1.992000
1.913000
1.899000
1.861000
1.887000
1.854000
1.957000
1.940000
1.888000
1.911000
1.954000
1.873000
1.966000
1.935000
1.935000
1.918000
1.958000
1.875000
1.964000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_12.csv <==
1.758000
1.748000
1.786000
1.847000
2.007000
1.733000
1.758000
1.780000
1.748000
1.783000
1.774000
1.799000
1.794000
1.729000
1.780000
1.726000
1.802000
1.775000
1.802000
1.767000
1.751000
1.788000
1.823000
1.838000
1.871000
1.752000
1.852000
1.798000
1.768000
1.781000
1.862000
1.827000
1.779000
1.810000
1.772000
1.790000
1.768000
1.839000
1.911000
1.813000
1.901000
1.836000
1.818000
1.821000
1.814000
1.863000
1.854000
1.860000
1.792000
1.812000
1.802000
2.053000
1.862000
1.848000
1.843000
1.868000
1.922000
1.929000
2.008000
1.968000
2.057000
1.872000
1.891000
1.841000
1.786000
1.877000
1.837000
1.892000
1.825000
1.881000
1.836000
1.969000
1.911000
1.842000
1.840000
1.907000
1.864000
1.861000
1.912000
1.861000
1.865000
1.922000
1.870000
1.918000
1.873000
1.918000
1.891000
1.889000
1.850000
1.801000
1.857000
1.949000
1.920000
1.915000
1.872000
1.853000
1.838000
1.868000
1.982000
1.934000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_14.csv <==
1.997000
1.990000
2.012000
1.998000
1.976000
1.890000
1.947000
1.930000
2.051000
1.981000
1.944000
1.904000
2.125000
1.986000
2.039000
1.956000
1.974000
1.994000
1.981000
1.921000
1.950000
1.967000
1.935000
2.008000
1.992000
1.947000
1.988000
1.968000
2.004000
2.023000
1.945000
1.933000
2.044000
1.959000
1.961000
1.999000
1.927000
1.974000
1.988000
1.967000
1.988000
1.976000
2.066000
2.040000
2.174000
2.013000
1.947000
1.962000
1.986000
1.972000
2.047000
2.114000
2.022000
1.977000
1.990000
2.060000
1.969000
2.024000
1.962000
2.041000
2.034000
2.026000
2.129000
2.067000
1.975000
1.944000
1.942000
2.039000
1.995000
2.018000
2.017000
2.022000
2.096000
2.011000
2.072000
2.122000
2.026000
2.014000
2.041000
1.971000
2.020000
1.953000
2.011000
1.935000
2.001000
1.998000
1.933000
2.070000
2.189000
1.972000
1.998000
1.957000
1.955000
1.900000
2.031000
2.039000
2.014000
1.966000
1.993000
1.982000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_16.csv <==
2.549000
2.536000
2.564000
2.499000
2.485000
2.455000
2.417000
2.423000
2.438000
2.442000
2.395000
2.426000
2.387000
2.344000
2.414000
2.345000
2.402000
2.410000
2.366000
2.522000
2.403000
2.467000
2.411000
2.430000
2.391000
2.479000
2.528000
2.433000
2.461000
2.429000
2.503000
2.445000
2.450000
2.349000
2.380000
2.469000
2.391000
2.435000
2.367000
2.369000
2.336000
2.516000
2.435000
2.412000
2.363000
2.421000
2.470000
2.412000
2.392000
2.402000
2.360000
2.508000
2.476000
2.445000
2.461000
2.419000
2.458000
2.427000
2.444000
2.413000
2.369000
2.503000
2.545000
2.632000
2.485000
2.421000
2.396000
2.379000
2.351000
2.424000
2.379000
2.387000
2.466000
2.459000
2.395000
2.431000
2.399000
2.357000
2.405000
2.362000
2.357000
2.303000
2.305000
2.272000
2.379000
2.371000
2.331000
2.278000
2.335000
2.513000
2.375000
2.373000
2.336000
2.402000
2.405000
2.540000
2.423000
2.404000
2.398000
2.419000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_18.csv <==
4.064000
4.313000
4.497000
4.541000
4.491000
4.435000
4.344000
4.248000
4.297000
4.312000
4.273000
4.263000
4.453000
4.455000
4.497000
4.498000
4.609000
4.190000
4.238000
3.986000
3.966000
3.970000
3.936000
3.907000
3.923000
4.026000
3.908000
3.899000
3.888000
4.179000
3.927000
3.864000
3.884000
4.073000
3.944000
3.920000
4.097000
4.057000
4.059000
3.947000
4.253000
4.304000
3.951000
3.754000
3.952000
3.939000
4.175000
4.016000
4.117000
4.018000
3.886000
4.187000
4.118000
4.138000
3.883000
3.818000
3.796000
3.999000
3.735000
4.141000
4.047000
3.967000
4.178000
4.134000
4.126000
3.865000
3.746000
3.564000
3.645000
3.681000
3.711000
3.460000
3.837000
3.681000
3.474000
3.478000
3.537000
3.487000
3.445000
3.488000
3.434000
3.466000
3.531000
3.453000
3.429000
3.422000
3.430000
3.652000
3.716000
3.584000
3.534000
3.785000
3.582000
3.486000
3.555000
3.692000
3.690000
3.746000
3.637000
3.546000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_20.csv <==
11.911000
12.325000
13.158000
12.219000
12.861000
13.081000
12.271000
12.326000
12.518000
12.554000
13.043000
12.055000
11.588000
12.224000
11.824000
11.778000
11.648000
11.925000
12.159000
11.652000
11.191000
11.314000
11.546000
11.705000
11.769000
11.644000
11.826000
11.775000
11.334000
12.037000
11.492000
10.613000
11.579000
11.318000
10.804000
10.742000
11.165000
11.224000
10.981000
10.700000
10.821000
11.454000
11.235000
11.303000
10.423000
10.318000
10.881000
11.736000
10.938000
10.789000
11.500000
11.719000
11.459000
11.174000
11.346000
10.294000
11.089000
11.609000
11.822000
11.200000
10.848000
10.863000
10.650000
10.675000
11.214000
11.374000
10.943000
11.351000
11.019000
11.195000
10.452000
10.334000
10.144000
10.148000
11.129000
11.046000
10.533000
10.875000
10.918000
10.953000
11.306000
11.535000
11.362000
11.542000
10.934000
10.306000
10.638000
10.310000
10.521000
10.524000
11.217000
10.833000
10.551000
10.607000
10.466000
10.616000
10.894000
11.485000
11.218000
11.782000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_time_10.csv <==
0.997000
1.040000
1.098000
1.041000
1.014000
1.047000
1.059000
1.035000
1.038000
1.038000
1.016000
1.095000
1.091000
1.053000
1.043000
1.053000
1.018000
1.210000
1.029000
1.098000
0.998000
0.998000
1.111000
1.132000
1.067000
1.046000
1.029000
1.019000
1.022000
1.125000
1.062000
1.075000
1.055000
1.054000
1.045000
1.161000
1.087000
1.112000
1.044000
1.038000
1.059000
1.071000
1.063000
1.085000
1.077000
1.067000
1.010000
1.097000
1.065000
1.037000
1.065000
1.076000
1.031000
1.062000
1.058000
1.108000
1.066000
1.046000
1.048000
1.080000
1.100000
1.117000
1.078000
1.013000
1.077000
1.091000
1.022000
1.102000
1.075000
1.096000
1.047000
1.051000
1.027000
1.052000
1.079000
1.050000
1.013000
1.100000
1.080000
1.109000
1.073000
1.042000
1.081000
1.178000
1.092000
1.087000
1.060000
1.086000
1.056000
1.113000
1.066000
1.083000
1.093000
1.049000
1.066000
1.076000
1.072000
1.073000
1.028000
1.029000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_time_12.csv <==
0.977000
1.002000
1.033000
1.044000
1.001000
1.040000
0.995000
0.985000
1.017000
0.989000
1.053000
0.973000
1.010000
0.980000
1.011000
1.034000
1.015000
1.031000
0.997000
1.010000
1.044000
1.032000
1.027000
0.988000
1.023000
0.977000
0.994000
1.005000
1.028000
1.023000
1.027000
1.024000
0.995000
0.995000
1.105000
1.081000
1.026000
1.014000
1.048000
1.015000
1.046000
1.015000
1.006000
1.030000
1.025000
1.025000
1.048000
0.980000
1.023000
0.993000
0.957000
1.025000
1.033000
1.041000
1.009000
1.028000
1.013000
0.976000
0.996000
1.074000
1.060000
1.028000
1.030000
1.007000
1.015000
1.014000
1.041000
1.036000
1.056000
1.004000
1.032000
1.012000
1.003000
1.006000
1.069000
0.985000
1.015000
0.981000
1.042000
1.014000
1.021000
1.030000
1.024000
1.034000
1.058000
1.045000
0.996000
1.016000
1.042000
0.998000
1.004000
1.027000
1.064000
1.059000
1.048000
0.973000
0.981000
1.007000
1.050000
1.052000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_time_14.csv <==
1.050000
1.034000
1.073000
1.089000
1.074000
1.062000
1.022000
1.038000
1.098000
1.058000
1.008000
1.082000
1.016000
1.029000
1.121000
1.072000
1.088000
1.018000
1.037000
1.049000
1.070000
1.063000
1.001000
1.079000
1.059000
1.073000
1.055000
1.088000
1.046000
1.048000
1.069000
1.041000
1.094000
1.069000
1.053000
1.016000
1.057000
1.034000
1.060000
1.034000
1.054000
1.000000
1.055000
1.052000
1.042000
1.077000
1.062000
1.071000
1.097000
1.055000
1.053000
1.092000
1.085000
1.048000
1.054000
1.030000
1.060000
1.053000
1.054000
1.033000
1.096000
1.042000
1.109000
1.079000
1.046000
1.112000
1.038000
1.065000
1.072000
1.080000
1.080000
1.075000
1.087000
1.084000
1.071000
1.099000
1.088000
1.071000
1.073000
1.077000
1.075000
1.074000
1.097000
1.071000
1.037000
1.089000
1.045000
1.096000
1.084000
1.053000
1.020000
1.005000
1.012000
1.074000
1.062000
1.073000
1.033000
1.053000
1.047000
1.089000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_time_16.csv <==
1.063000
1.073000
1.071000
1.150000
1.125000
1.194000
1.142000
1.061000
1.099000
1.127000
1.117000
1.068000
1.131000
1.087000
1.078000
1.070000
1.079000
1.080000
1.046000
1.054000
1.047000
1.022000
1.079000
1.162000
1.068000
1.212000
1.149000
1.052000
1.208000
1.112000
1.114000
1.095000
1.059000
1.056000
1.030000
1.132000
1.086000
1.080000
1.064000
1.032000
1.068000
1.114000
1.112000
1.037000
1.111000
1.077000
1.022000
1.104000
1.123000
1.038000
1.057000
1.076000
1.068000
1.129000
1.076000
1.081000
1.051000
1.151000
1.082000
1.075000
1.060000
1.193000
1.159000
1.034000
1.117000
1.101000
1.177000
1.096000
1.089000
1.081000
1.072000
1.200000
1.154000
1.290000
1.102000
1.028000
1.172000
1.167000
1.664000
1.034000
1.051000
1.155000
1.103000
1.073000
1.157000
1.063000
1.121000
1.104000
1.168000
1.103000
1.128000
1.093000
1.085000
1.255000
1.086000
1.102000
1.084000
1.223000
1.213000
1.182000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_time_18.csv <==
1.054000
1.078000
1.048000
1.165000
1.117000
1.125000
1.215000
1.043000
1.055000
1.083000
1.045000
1.103000
1.137000
1.143000
1.092000
1.104000
1.056000
1.061000
1.242000
1.163000
1.060000
1.108000
1.093000
1.083000
1.110000
1.146000
1.099000
1.060000
1.076000
1.251000
1.146000
1.044000
1.051000
1.053000
1.089000
1.084000
1.061000
1.095000
1.062000
1.083000
1.065000
1.127000
1.086000
1.107000
1.035000
1.075000
1.030000
1.187000
1.038000
1.040000
1.138000
1.100000
1.080000
1.197000
1.109000
1.067000
1.048000
1.063000
1.082000
1.128000
1.158000
1.082000
1.233000
1.067000
1.100000
1.118000
1.061000
1.017000
1.081000
1.092000
1.181000
1.142000
1.106000
1.073000
1.082000
1.060000
1.108000
1.094000
1.085000
1.083000
1.078000
1.023000
1.139000
1.106000
1.036000
1.061000
1.099000
1.054000
1.108000
1.062000
1.089000
1.049000
1.115000
1.115000
1.094000
1.082000
1.048000
1.069000
1.102000
1.082000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/addition/dpu_time_20.csv <==
1.036000
1.055000
1.063000
1.065000
1.039000
1.061000
1.046000
1.086000
1.157000
1.106000
1.090000
1.083000
1.142000
1.161000
1.095000
1.042000
1.059000
1.081000
1.047000
1.038000
1.092000
1.118000
1.066000
1.035000
1.066000
1.113000
1.204000
1.086000
1.063000
1.049000
1.070000
1.088000
1.126000
1.044000
1.054000
1.050000
1.082000
1.072000
1.058000
1.063000
1.064000
1.032000
1.022000
1.030000
1.069000
1.116000
1.025000
1.060000
1.041000
1.029000
1.101000
1.118000
1.107000
1.068000
1.122000
1.064000
1.095000
1.074000
1.071000
1.042000
1.064000
1.038000
1.094000
1.054000
1.024000
1.120000
1.053000
1.082000
1.031000
1.062000
1.061000
1.057000
1.097000
1.093000
1.015000
1.108000
1.055000
1.034000
1.077000
1.092000
1.057000
1.087000
1.066000
1.074000
1.077000
1.042000
1.028000
1.094000
1.084000
1.090000
1.091000
1.087000
1.030000
1.059000
1.075000
1.031000
1.069000
1.091000
1.063000
1.064000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
6.385000
6.327000
6.228000
6.520000
6.382000
6.383000
6.182000
6.238000
6.324000
6.337000
6.323000
6.321000
6.223000
6.337000
6.619000
6.337000
6.242000
6.266000
6.472000
6.281000
6.304000
6.242000
6.235000
6.205000
6.391000
6.530000
6.341000
6.378000
6.400000
6.428000
6.476000
6.559000
6.493000
6.486000
6.471000
6.572000
6.628000
6.448000
6.549000
6.499000
6.788000
6.639000
6.740000
6.735000
6.691000
6.649000
6.612000
6.795000
6.544000
6.739000
6.841000
6.843000
6.566000
6.579000
6.639000
6.542000
6.558000
6.824000
6.738000
6.558000
6.657000
6.724000
6.645000
6.572000
6.577000
6.636000
6.505000
6.611000
6.840000
6.723000
6.520000
6.550000
6.838000
6.439000
6.400000
6.497000
6.513000
6.471000
6.537000
6.622000
6.486000
6.666000
6.663000
6.634000
6.610000
6.615000
6.779000
6.535000
6.562000
6.506000
6.694000
6.489000
6.696000
6.866000
6.671000
6.713000
6.674000
6.905000
6.707000
6.651000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
6.187000
6.352000
6.264000
6.325000
6.316000
6.087000
6.143000
6.110000
6.397000
6.046000
6.073000
6.435000
6.141000
6.199000
6.159000
6.312000
6.168000
6.152000
6.236000
6.265000
6.522000
6.276000
6.344000
6.434000
6.338000
6.417000
6.334000
6.277000
6.317000
6.388000
6.351000
6.299000
6.420000
6.467000
6.410000
6.351000
6.418000
6.469000
6.580000
6.492000
6.345000
6.464000
6.387000
6.372000
6.467000
6.539000
6.423000
6.424000
6.586000
6.371000
6.416000
6.344000
6.705000
6.425000
6.432000
6.574000
6.685000
6.560000
6.407000
6.551000
6.517000
6.558000
6.394000
6.493000
6.467000
6.554000
6.698000
6.493000
6.649000
6.651000
6.556000
6.497000
6.482000
6.593000
6.704000
6.576000
6.470000
6.613000
6.651000
6.602000
6.645000
6.769000
6.833000
6.793000
6.768000
6.569000
6.753000
6.829000
6.722000
6.626000
6.567000
6.765000
6.762000
6.605000
6.777000
6.807000
6.650000
6.622000
6.602000
6.527000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
6.132000
6.146000
6.228000
6.179000
6.341000
6.150000
6.192000
6.103000
6.484000
6.337000
6.488000
6.419000
6.380000
6.134000
6.286000
6.264000
6.193000
6.274000
6.428000
6.562000
6.300000
6.443000
6.316000
6.421000
6.297000
6.310000
6.405000
6.326000
6.274000
6.359000
6.364000
6.270000
6.481000
6.591000
6.377000
6.501000
6.470000
6.629000
6.415000
6.511000
6.530000
6.759000
6.610000
6.537000
6.641000
6.488000
6.395000
6.634000
6.570000
6.535000
6.531000
6.733000
6.498000
6.584000
6.616000
6.616000
6.589000
6.615000
6.631000
6.807000
6.645000
6.602000
6.632000
6.766000
6.650000
6.669000
6.744000
6.587000
6.629000
6.546000
6.709000
6.498000
6.645000
6.462000
6.554000
6.416000
6.600000
6.529000
6.489000
6.459000
6.567000
6.814000
6.610000
6.831000
6.888000
6.718000
6.397000
6.618000
6.796000
6.566000
6.660000
6.533000
6.588000
6.418000
6.539000
6.942000
6.847000
6.616000
6.531000
6.677000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
6.076000
6.158000
6.596000
6.376000
6.423000
6.286000
6.481000
6.182000
6.322000
6.395000
6.393000
6.479000
6.418000
6.683000
6.433000
6.363000
6.226000
6.296000
6.338000
6.322000
6.134000
6.534000
6.371000
6.840000
6.472000
6.501000
6.409000
6.468000
6.330000
6.242000
6.376000
6.372000
6.571000
6.884000
6.580000
6.576000
6.661000
6.463000
6.495000
6.562000
6.424000
6.581000
6.599000
6.725000
6.777000
6.540000
6.788000
6.641000
6.745000
6.625000
7.003000
6.673000
6.650000
6.805000
6.803000
6.667000
6.674000
6.805000
6.648000
6.748000
6.839000
6.851000
6.753000
6.683000
6.817000
6.771000
6.873000
6.895000
6.796000
6.869000
6.816000
6.932000
6.955000
6.820000
6.885000
6.738000
6.950000
7.021000
6.843000
6.966000
6.896000
7.128000
6.871000
6.935000
6.993000
7.154000
6.912000
7.035000
7.093000
6.933000
6.894000
7.363000
6.963000
6.954000
6.962000
7.041000
7.032000
7.003000
7.178000
7.016000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
7.407000
7.596000
7.685000
7.811000
7.732000
7.468000
7.450000
7.520000
7.354000
7.283000
7.392000
7.342000
7.530000
7.634000
7.700000
7.403000
7.575000
7.315000
7.360000
7.541000
7.390000
7.481000
7.722000
7.582000
7.555000
7.604000
7.665000
7.523000
7.461000
7.456000
7.518000
7.529000
7.979000
7.774000
7.816000
8.173000
7.867000
7.736000
7.988000
8.165000
8.007000
8.114000
7.871000
7.822000
7.838000
7.815000
7.492000
8.025000
7.702000
7.776000
8.324000
7.868000
7.855000
8.041000
7.940000
7.773000
8.189000
8.123000
7.979000
7.966000
8.064000
8.132000
8.275000
7.979000
7.934000
8.038000
8.134000
8.082000
8.022000
8.320000
8.200000
8.263000
8.241000
8.245000
8.073000
7.931000
8.007000
8.132000
8.214000
8.426000
8.166000
8.082000
8.242000
8.123000
8.188000
8.361000
8.017000
8.154000
8.260000
8.164000
8.198000
8.215000
8.266000
8.360000
8.267000
7.918000
8.071000
8.073000
7.936000
8.200000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
11.690000
11.991000
11.717000
11.886000
11.867000
12.377000
11.878000
11.822000
11.970000
12.037000
12.315000
11.689000
11.662000
12.027000
12.330000
12.391000
12.004000
12.140000
12.603000
12.479000
12.959000
12.601000
12.959000
12.035000
12.335000
12.604000
12.686000
12.643000
12.315000
12.129000
12.533000
12.612000
12.853000
12.723000
13.205000
13.067000
12.982000
13.388000
12.724000
13.228000
12.815000
12.945000
12.479000
12.644000
12.761000
12.551000
12.791000
12.443000
12.347000
12.823000
13.319000
13.628000
13.057000
12.717000
12.881000
12.804000
12.387000
12.536000
12.778000
12.975000
12.317000
12.665000
13.507000
13.055000
12.650000
12.950000
12.531000
12.570000
12.449000
12.659000
12.811000
13.584000
13.590000
13.285000
13.188000
13.128000
13.574000
12.520000
13.120000
12.973000
13.456000
13.394000
12.603000
13.044000
12.783000
13.023000
13.368000
13.307000
12.900000
12.846000
12.927000
13.040000
13.150000
12.957000
12.862000
12.996000
12.772000
12.935000
13.140000
12.889000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
1.907000
1.871000
1.975000
1.924000
1.844000
1.846000
1.910000
1.839000
1.828000
1.858000
1.866000
1.866000
1.837000
1.788000
1.843000
1.912000
1.847000
1.810000
1.802000
1.800000
1.851000
1.921000
1.946000
1.887000
1.904000
1.854000
1.927000
1.903000
1.883000
1.910000
1.941000
1.898000
1.904000
1.937000
1.908000
1.936000
1.932000
1.908000
1.872000
1.870000
1.946000
1.877000
1.905000
1.962000
1.964000
1.984000
1.908000
1.938000
1.916000
1.926000
1.914000
1.891000
1.895000
1.964000
2.003000
1.993000
1.994000
1.937000
1.946000
1.921000
1.920000
1.866000
2.013000
1.907000
1.979000
1.902000
1.908000
1.926000
1.922000
1.971000
1.953000
1.899000
1.905000
1.918000
1.905000
2.116000
1.906000
1.960000
1.978000
1.864000
1.942000
1.896000
1.917000
1.931000
1.886000
1.935000
1.913000
1.938000
2.009000
1.990000
1.941000
1.916000
1.918000
1.915000
2.034000
1.971000
1.965000
1.980000
1.936000
1.914000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
1.759000
1.740000
1.752000
1.743000
1.751000
1.786000
1.709000
1.756000
1.658000
1.620000
1.639000
1.644000
1.717000
1.663000
1.638000
1.652000
1.639000
1.713000
1.708000
1.743000
1.670000
1.640000
1.667000
1.641000
1.712000
1.727000
1.669000
1.694000
1.721000
1.687000
1.668000
1.711000
1.756000
1.682000
1.684000
1.739000
1.694000
1.708000
1.886000
1.769000
1.743000
1.727000
1.710000
1.721000
1.691000
1.961000
1.728000
1.748000
1.726000
1.710000
1.772000
1.833000
1.814000
1.764000
1.759000
1.686000
1.742000
1.712000
1.743000
1.747000
1.722000
1.739000
1.730000
1.710000
1.763000
1.791000
1.787000
1.755000
1.768000
1.725000
1.726000
1.793000
1.784000
1.766000
1.771000
1.713000
1.754000
1.818000
2.029000
1.874000
1.782000
1.797000
2.047000
1.770000
1.879000
1.837000
1.806000
1.769000
1.786000
1.801000
1.948000
1.837000
1.785000
1.740000
1.788000
1.798000
1.806000
1.816000
1.980000
1.837000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
1.934000
2.067000
2.030000
1.880000
1.853000
1.821000
1.847000
1.877000
1.879000
1.864000
1.827000
1.809000
1.843000
1.899000
1.898000
1.902000
1.857000
1.938000
1.873000
1.913000
1.930000
1.865000
1.891000
1.853000
1.934000
2.003000
1.910000
1.965000
1.880000
1.872000
2.034000
2.034000
1.965000
1.953000
1.914000
1.962000
1.875000
1.871000
2.002000
1.912000
1.886000
1.918000
1.901000
1.850000
1.886000
2.017000
2.084000
2.178000
2.140000
2.010000
2.263000
1.967000
1.927000
2.041000
1.888000
1.903000
2.095000
2.035000
1.979000
2.017000
2.004000
1.953000
2.046000
2.006000
1.971000
1.994000
1.952000
1.932000
1.968000
1.947000
1.983000
1.981000
1.916000
1.965000
1.963000
2.181000
2.109000
1.932000
1.901000
1.982000
2.084000
1.920000
1.906000
1.886000
1.889000
1.897000
1.935000
2.003000
1.944000
1.924000
1.979000
1.961000
2.062000
1.985000
1.970000
1.968000
1.946000
1.963000
1.959000
1.972000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
2.151000
2.192000
2.226000
2.104000
2.087000
2.052000
2.152000
2.119000
2.074000
2.088000
2.104000
2.199000
2.125000
2.092000
2.135000
2.114000
2.131000
2.189000
2.143000
2.083000
2.106000
2.105000
2.161000
2.297000
2.202000
2.185000
2.151000
2.141000
2.197000
2.200000
2.113000
2.191000
2.190000
2.134000
2.155000
2.120000
2.237000
2.106000
2.168000
2.308000
2.141000
2.195000
2.213000
2.290000
2.175000
2.313000
2.138000
2.170000
2.171000
2.167000
2.245000
2.291000
2.227000
2.256000
2.144000
2.163000
2.341000
2.279000
2.249000
2.264000
2.248000
2.302000
2.287000
2.271000
2.243000
2.163000
2.386000
2.258000
2.220000
2.178000
2.203000
2.257000
2.224000
2.266000
2.196000
2.266000
2.252000
2.498000
2.341000
2.345000
2.230000
2.231000
2.203000
2.286000
2.340000
2.242000
2.299000
2.244000
2.342000
2.326000
2.274000
2.265000
2.310000
2.266000
2.344000
2.357000
2.330000
2.314000
2.346000
2.528000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
4.812000
4.689000
4.396000
4.524000
3.994000
4.325000
4.141000
4.169000
4.114000
3.987000
3.957000
3.935000
4.342000
4.244000
4.184000
4.117000
4.206000
4.149000
4.108000
4.034000
4.170000
3.814000
4.008000
3.955000
4.227000
3.812000
3.826000
3.721000
3.856000
3.818000
3.743000
3.723000
4.061000
4.238000
3.820000
3.782000
3.774000
3.822000
3.816000
3.925000
3.932000
3.868000
3.755000
3.659000
3.649000
3.755000
3.796000
3.821000
3.772000
3.899000
3.824000
3.916000
3.907000
3.850000
3.846000
3.853000
3.890000
3.835000
3.653000
3.640000
3.771000
3.747000
3.650000
3.633000
3.603000
3.706000
3.701000
3.632000
3.832000
3.834000
3.896000
3.849000
3.761000
3.750000
3.957000
3.839000
3.826000
3.650000
3.846000
3.661000
3.747000
3.737000
3.816000
3.856000
3.618000
3.958000
4.047000
3.699000
3.540000
3.442000
3.492000
3.436000
3.586000
3.515000
3.535000
3.458000
3.712000
3.750000
3.567000
3.700000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
11.287000
11.784000
11.906000
12.270000
11.715000
11.660000
11.642000
11.596000
11.456000
11.500000
12.196000
11.894000
11.506000
10.771000
11.594000
11.411000
11.221000
11.357000
10.952000
11.252000
11.394000
11.335000
11.434000
11.324000
11.126000
10.843000
10.671000
10.555000
11.385000
10.720000
11.230000
11.485000
11.362000
11.168000
11.505000
11.718000
11.241000
11.849000
10.905000
10.944000
11.161000
11.221000
11.545000
11.264000
11.100000
11.428000
11.557000
11.198000
10.884000
11.072000
10.442000
10.711000
10.793000
10.509000
10.313000
10.415000
10.365000
10.481000
11.238000
11.517000
10.815000
10.619000
11.023000
11.110000
10.477000
11.266000
11.359000
10.486000
10.440000
11.926000
10.789000
11.175000
11.301000
10.896000
10.004000
10.097000
10.095000
10.125000
10.577000
10.565000
11.216000
11.436000
10.951000
10.599000
9.783000
10.493000
11.016000
10.489000
11.490000
11.153000
11.212000
10.531000
10.871000
10.343000
10.021000
10.491000
10.232000
11.157000
12.169000
11.191000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_10.csv <==
1.267000
1.363000
1.261000
1.296000
1.267000
1.265000
1.288000
1.262000
1.291000
1.261000
1.302000
1.347000
1.292000
1.292000
1.289000
1.279000
1.288000
1.257000
1.303000
1.278000
1.236000
1.358000
1.292000
1.291000
1.255000
1.281000
1.320000
1.654000
1.300000
1.356000
1.262000
1.303000
1.318000
1.292000
1.269000
1.273000
1.330000
1.386000
1.312000
1.262000
1.281000
1.295000
1.324000
1.343000
1.267000
1.280000
1.339000
1.341000
1.333000
1.274000
1.281000
1.310000
1.276000
1.318000
1.315000
1.280000
1.328000
1.315000
1.277000
1.222000
1.287000
1.264000
1.330000
1.260000
1.315000
1.302000
1.271000
1.371000
1.285000
1.243000
1.268000
1.282000
1.224000
1.304000
1.298000
1.250000
1.265000
1.245000
1.319000
1.269000
1.268000
1.320000
1.309000
1.361000
1.284000
1.230000
1.286000
1.242000
1.307000
1.293000
1.319000
1.281000
1.350000
1.326000
1.272000
1.295000
1.350000
1.274000
1.357000
1.341000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_12.csv <==
1.344000
1.335000
1.408000
1.365000
1.286000
1.376000
1.398000
1.341000
1.309000
1.300000
1.289000
1.378000
1.348000
1.323000
1.341000
1.331000
1.296000
1.395000
1.328000
1.331000
1.337000
1.305000
1.295000
1.255000
1.293000
1.307000
1.263000
1.356000
1.304000
1.299000
1.279000
1.307000
1.314000
1.286000
1.283000
1.243000
1.284000
1.260000
1.346000
1.284000
1.277000
1.324000
1.223000
1.278000
1.279000
1.306000
1.283000
1.267000
1.406000
1.238000
1.249000
1.261000
1.331000
1.308000
1.255000
1.259000
1.284000
1.303000
1.289000
1.284000
1.306000
1.312000
1.263000
1.263000
1.312000
1.368000
1.270000
1.281000
1.266000
1.328000
1.320000
1.305000
1.315000
1.394000
1.295000
1.306000
1.362000
1.296000
1.247000
1.256000
1.308000
1.305000
1.239000
1.296000
1.250000
1.280000
1.263000
1.274000
1.314000
1.296000
1.236000
1.264000
1.312000
1.285000
1.244000
1.284000
1.236000
1.262000
1.297000
1.258000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_14.csv <==
1.254000
1.214000
1.268000
1.272000
1.299000
1.293000
1.234000
1.269000
1.242000
1.304000
1.243000
1.244000
1.261000
1.287000
1.370000
1.299000
1.264000
1.272000
1.281000
1.293000
1.276000
1.339000
1.279000
1.244000
1.225000
1.332000
1.345000
1.270000
1.275000
1.256000
1.244000
1.302000
1.254000
1.273000
1.255000
1.285000
1.257000
1.258000
1.295000
1.286000
1.332000
1.272000
1.251000
1.267000
1.323000
1.349000
1.294000
1.309000
1.265000
1.299000
1.267000
1.278000
1.331000
1.308000
1.272000
1.293000
1.356000
1.243000
1.267000
1.241000
1.233000
1.442000
1.261000
1.261000
1.239000
1.221000
1.247000
1.244000
1.308000
1.220000
1.238000
1.250000
1.250000
1.295000
1.345000
1.352000
1.348000
1.451000
1.233000
1.336000
1.370000
1.264000
1.265000
1.281000
1.302000
1.312000
1.238000
1.240000
1.276000
1.308000
1.286000
1.265000
1.342000
1.254000
1.273000
1.259000
1.287000
1.265000
1.332000
1.324000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_16.csv <==
1.198000
1.195000
1.279000
1.262000
1.242000
1.213000
1.238000
1.197000
1.276000
1.234000
1.238000
1.249000
1.216000
1.291000
1.223000
1.246000
1.227000
1.219000
1.264000
1.197000
1.236000
1.212000
1.188000
1.204000
1.162000
1.191000
1.210000
1.215000
1.190000
1.260000
1.205000
1.222000
1.169000
1.207000
1.176000
1.214000
1.185000
1.219000
1.189000
1.210000
1.213000
1.177000
1.213000
1.233000
1.225000
1.258000
1.190000
1.174000
1.170000
1.164000
1.182000
1.176000
1.173000
1.176000
1.189000
1.180000
1.192000
1.219000
1.161000
1.217000
1.173000
1.192000
1.203000
1.192000
1.154000
1.201000
1.163000
1.186000
1.200000
1.179000
1.171000
1.184000
1.157000
1.201000
1.122000
1.169000
1.127000
1.191000
1.235000
1.142000
1.144000
1.126000
1.179000
1.203000
1.200000
1.152000
1.552000
1.118000
1.223000
1.140000
1.136000
1.199000
1.126000
1.134000
1.128000
1.171000
1.127000
1.189000
1.122000
1.147000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_18.csv <==
1.252000
1.283000
1.370000
1.321000
1.294000
1.300000
1.363000
1.289000
1.357000
1.311000
1.311000
1.351000
1.307000
1.335000
1.334000
1.274000
1.307000
1.308000
1.312000
1.340000
1.298000
1.320000
1.351000
1.313000
1.369000
1.325000
1.356000
1.352000
1.277000
1.316000
1.322000
1.322000
1.330000
1.312000
1.353000
1.310000
1.290000
1.299000
1.311000
1.341000
1.290000
1.317000
1.332000
1.322000
1.354000
1.381000
1.383000
1.290000
1.323000
1.334000
1.312000
1.279000
1.373000
1.320000
1.297000
1.306000
1.332000
1.306000
1.300000
1.337000
1.355000
1.297000
1.295000
1.319000
1.330000
1.319000
1.426000
1.334000
1.333000
1.310000
1.312000
1.292000
1.287000
1.313000
1.269000
1.272000
1.246000
1.235000
1.270000
1.321000
1.341000
1.287000
1.305000
1.355000
1.346000
1.297000
1.317000
1.354000
1.288000
1.240000
1.223000
1.357000
1.332000
1.245000
1.286000
1.336000
1.261000
1.322000
1.250000
1.308000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_20.csv <==
1.237000
1.284000
1.270000
1.267000
1.300000
1.273000
1.309000
1.292000
1.325000
1.259000
1.383000
1.287000
1.268000
1.312000
1.276000
1.308000
1.259000
1.254000
1.339000
1.287000
1.324000
1.235000
1.304000
1.273000
1.292000
1.303000
1.330000
1.338000
1.305000
1.387000
1.321000
1.313000
1.264000
1.278000
1.248000
1.320000
1.303000
1.284000
1.337000
1.342000
1.264000
1.328000
1.267000
1.353000
1.271000
1.253000
1.330000
1.308000
1.308000
1.319000
1.242000
1.294000
1.298000
1.293000
1.274000
1.283000
1.450000
1.282000
1.352000
1.234000
1.309000
1.315000
1.373000
1.385000
1.327000
1.283000
1.368000
1.381000
1.263000
1.277000
1.267000
1.277000
1.275000
1.373000
1.319000
1.296000
1.262000
1.302000
1.264000
1.246000
1.274000
1.293000
1.329000
1.313000
1.333000
1.339000
1.270000
1.322000
1.352000
1.317000
1.271000
1.259000
1.324000
1.311000
1.261000
1.273000
1.277000
1.242000
1.303000
1.279000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,6.4785,1.064,1.93
12,6.24,1.0219999999999998,1.8425
14,6.5135000000000005,1.062,1.991
16,7.092499999999999,1.091,2.4135
18,7.853,1.0835,3.9314999999999998
20,12.559000000000001,1.066,11.2295


==> plots/generic_new/upmem3_1024_dpus/results/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,6.5495,1.291,1.9144999999999999
12,6.467,1.296,1.743
14,6.531,1.2725,1.9449999999999998
16,6.704,1.192,2.208
18,7.938000000000001,1.313,3.825
20,12.7665,1.295,11.1645


==> plots/generic_new/upmem3_1024_dpus/results/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,6.73,32.858,1.7635
12,6.354,33.519,1.715
14,6.4565,30.8565,1.8744999999999998
16,6.8004999999999995,27.403,2.5534999999999997
18,8.1235,27.0885,6.9535


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
6.660000
6.623000
6.491000
6.404000
6.396000
6.443000
6.326000
6.522000
6.341000
6.294000
6.485000
6.407000
6.513000
6.359000
6.397000
6.456000
6.482000
6.513000
6.603000
6.673000
6.568000
6.792000
6.701000
6.506000
6.559000
6.891000
6.614000
6.678000
6.682000
6.980000
6.749000
6.741000
6.685000
6.656000
6.594000
6.633000
6.959000
6.741000
6.722000
6.790000
6.854000
6.835000
6.855000
6.909000
6.792000
6.715000
6.724000
6.733000
6.696000
6.728000
6.971000
6.876000
6.746000
6.844000
7.017000
6.771000
6.770000
6.732000
6.760000
6.649000
6.665000
6.608000
6.718000
6.721000
6.762000
7.229000
6.928000
6.795000
6.879000
6.757000
6.752000
6.680000
6.876000
6.634000
6.638000
6.876000
6.703000
6.770000
6.808000
6.746000
6.673000
6.798000
6.928000
6.706000
6.728000
6.829000
6.895000
6.790000
6.802000
6.873000
6.820000
6.810000
6.780000
6.751000
6.654000
6.667000
7.141000
6.820000
6.807000
6.863000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
5.869000
6.076000
6.080000
6.244000
6.037000
6.086000
5.933000
5.972000
6.039000
6.013000
5.968000
5.940000
6.001000
6.194000
6.014000
6.062000
6.123000
6.192000
6.086000
6.077000
6.138000
6.055000
6.076000
6.167000
6.352000
6.286000
6.239000
6.140000
6.333000
6.200000
6.159000
6.103000
6.196000
6.364000
6.288000
6.562000
6.371000
6.354000
6.293000
6.205000
6.231000
6.298000
6.316000
6.221000
6.334000
6.206000
6.354000
6.237000
6.363000
6.318000
6.410000
6.341000
6.346000
6.471000
6.333000
6.282000
6.401000
6.428000
6.357000
6.463000
6.352000
6.478000
6.718000
6.612000
6.640000
6.558000
6.604000
6.629000
6.593000
6.695000
6.592000
6.687000
6.584000
6.488000
6.554000
6.750000
6.660000
6.611000
6.717000
6.657000
6.541000
6.388000
6.537000
6.725000
6.629000
6.765000
6.604000
6.563000
6.521000
6.787000
6.509000
6.708000
6.737000
6.579000
6.629000
6.731000
6.595000
6.399000
6.445000
6.617000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
5.932000
5.998000
6.257000
6.128000
6.101000
6.114000
6.196000
6.226000
6.088000
6.190000
6.206000
6.208000
5.980000
6.264000
6.211000
6.052000
6.110000
6.158000
6.215000
6.400000
6.381000
6.174000
6.167000
6.366000
6.459000
6.362000
6.185000
6.284000
6.267000
6.258000
6.445000
6.400000
6.313000
6.483000
6.340000
6.445000
6.397000
6.262000
6.261000
6.566000
6.362000
6.472000
6.623000
6.314000
6.340000
6.443000
6.454000
6.490000
6.571000
6.541000
6.501000
6.617000
6.598000
6.691000
6.496000
6.477000
6.669000
6.605000
6.437000
6.576000
6.582000
6.354000
6.427000
6.694000
6.511000
6.445000
6.334000
6.514000
6.373000
6.434000
6.503000
6.723000
6.504000
6.466000
6.625000
6.671000
6.562000
6.578000
6.929000
6.511000
6.475000
6.414000
6.522000
6.496000
6.476000
6.802000
6.619000
6.789000
6.748000
6.836000
6.643000
6.623000
6.765000
6.680000
6.646000
6.711000
6.611000
6.534000
6.503000
6.732000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
6.467000
6.558000
6.398000
6.471000
6.440000
6.387000
6.545000
6.494000
6.676000
6.464000
6.411000
6.556000
6.317000
6.344000
6.418000
6.579000
6.451000
6.697000
6.775000
6.532000
6.525000
6.408000
6.520000
6.454000
6.502000
6.554000
6.766000
6.635000
6.557000
6.837000
6.652000
6.604000
6.650000
6.564000
6.613000
6.541000
6.803000
6.694000
6.741000
6.679000
6.703000
6.727000
6.744000
6.938000
6.716000
6.743000
6.712000
6.798000
6.797000
6.934000
6.933000
6.969000
6.770000
6.981000
6.886000
6.956000
6.845000
6.992000
6.732000
6.737000
6.885000
6.782000
6.836000
6.869000
6.994000
6.865000
6.863000
7.031000
6.929000
6.929000
7.019000
7.054000
6.943000
6.910000
7.071000
7.244000
7.079000
7.026000
7.019000
7.048000
7.096000
6.898000
6.883000
7.031000
7.109000
6.977000
6.859000
7.041000
7.011000
6.968000
7.249000
7.125000
7.053000
7.105000
7.189000
6.932000
7.052000
7.125000
7.101000
7.201000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
7.689000
7.761000
7.903000
7.870000
7.628000
7.476000
7.633000
7.555000
7.289000
7.512000
7.529000
7.580000
7.606000
7.511000
7.411000
7.449000
7.532000
7.478000
7.629000
7.882000
7.748000
8.047000
7.920000
7.688000
7.691000
7.643000
7.940000
7.829000
8.217000
8.234000
7.879000
7.780000
7.865000
7.936000
8.171000
7.916000
7.880000
7.979000
8.025000
8.033000
8.198000
7.979000
7.909000
8.132000
8.098000
8.274000
8.036000
8.012000
8.174000
8.133000
8.072000
8.100000
8.118000
7.992000
8.225000
8.276000
7.981000
8.255000
8.220000
8.199000
8.418000
8.299000
8.355000
8.286000
8.221000
8.447000
8.374000
8.313000
8.240000
8.290000
8.312000
8.476000
8.277000
8.479000
8.578000
8.253000
8.360000
8.466000
8.044000
8.210000
8.429000
8.129000
8.102000
8.245000
8.008000
8.136000
8.415000
8.161000
8.276000
8.612000
8.177000
8.368000
8.459000
8.446000
8.205000
8.169000
8.295000
8.383000
8.343000
8.248000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_20.csv <==
12.526000
12.824000
12.562000
12.395000
12.700000
12.569000
12.831000
12.888000
12.904000
13.487000
12.952000
12.580000
12.805000
12.678000
13.105000
12.992000
13.030000
12.978000
12.684000
13.003000
12.757000
12.450000
12.293000
12.052000
12.300000
12.222000
12.328000
12.249000
12.466000
12.246000
11.714000
12.497000
12.282000
12.690000
12.717000
12.647000
12.739000
12.918000
12.488000
12.675000
12.562000
12.858000
12.271000
12.575000
13.022000
12.548000
12.719000
12.700000
13.116000
12.287000
12.752000
13.379000
12.869000
13.018000
12.612000
13.110000
12.929000
12.854000
12.567000
12.562000
13.055000
12.593000
12.679000
12.143000
11.947000
13.085000
13.013000
13.109000
13.366000
12.861000
13.373000
12.767000
13.266000
13.067000
13.366000
12.773000
13.229000
13.165000
12.667000
12.265000
12.393000
12.557000
12.566000
12.440000
12.477000
12.306000
12.389000
12.383000
12.784000
13.272000
13.035000
13.078000
12.830000
12.055000
12.356000
12.543000
12.392000
12.806000
12.259000
12.755000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
1.780000
1.731000
1.865000
1.691000
1.686000
1.702000
1.669000
1.679000
1.693000
1.684000
1.655000
1.659000
1.688000
1.686000
1.651000
1.796000
1.691000
1.754000
1.685000
1.700000
1.652000
1.686000
1.715000
1.704000
1.684000
1.716000
1.694000
1.710000
1.775000
1.732000
1.711000
1.746000
1.726000
1.858000
1.711000
1.788000
1.706000
1.792000
1.728000
1.751000
1.697000
1.818000
1.772000
1.702000
1.755000
1.744000
1.735000
1.763000
1.839000
1.792000
1.753000
1.838000
1.760000
1.800000
1.764000
1.797000
1.742000
1.757000
1.735000
1.781000
1.739000
1.784000
1.746000
1.715000
1.769000
1.952000
1.763000
1.771000
1.817000
1.754000
1.772000
1.769000
1.765000
1.774000
1.806000
1.752000
1.833000
1.804000
1.820000
1.888000
1.841000
1.846000
1.811000
1.825000
1.861000
1.828000
1.784000
1.835000
1.874000
1.822000
1.811000
1.819000
1.779000
1.897000
1.844000
1.868000
1.815000
1.764000
1.821000
1.882000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
1.743000
1.729000
1.663000
1.670000
1.642000
1.654000
1.640000
1.602000
1.679000
1.557000
1.589000
1.605000
1.739000
1.654000
1.603000
1.608000
1.610000
1.572000
1.771000
1.692000
1.655000
1.634000
1.682000
1.631000
1.625000
1.635000
1.640000
1.644000
1.583000
1.661000
1.609000
1.717000
1.710000
1.690000
1.681000
1.646000
1.616000
1.646000
1.767000
1.635000
1.655000
1.693000
1.655000
1.721000
1.783000
1.791000
1.698000
1.764000
1.738000
1.703000
1.710000
1.783000
1.681000
1.667000
1.733000
1.756000
1.715000
1.752000
1.770000
1.732000
1.720000
1.700000
1.704000
1.680000
1.881000
1.726000
1.743000
1.729000
1.753000
1.691000
1.906000
1.727000
1.715000
1.760000
1.888000
1.853000
1.863000
1.802000
1.731000
1.732000
1.728000
1.714000
1.879000
1.710000
1.739000
1.771000
1.765000
1.782000
1.767000
1.765000
1.738000
1.747000
1.763000
1.745000
1.692000
1.885000
1.917000
1.785000
1.757000
1.764000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
1.747000
1.830000
1.855000
1.838000
1.805000
1.901000
1.735000
1.736000
1.821000
1.808000
1.819000
1.816000
1.811000
1.805000
1.813000
1.800000
1.782000
1.793000
1.797000
1.775000
1.853000
1.801000
1.809000
1.784000
1.817000
1.795000
1.797000
1.839000
1.789000
1.851000
1.820000
1.826000
1.781000
2.037000
1.816000
2.037000
1.818000
1.819000
1.822000
1.854000
1.927000
1.842000
1.860000
1.898000
1.884000
1.892000
1.957000
2.004000
2.010000
1.893000
1.856000
1.861000
1.932000
1.901000
1.860000
1.835000
1.820000
1.787000
1.820000
1.799000
1.949000
1.904000
1.904000
1.865000
1.939000
1.965000
2.062000
2.070000
2.051000
1.917000
1.919000
1.911000
1.943000
1.953000
1.937000
1.957000
1.865000
1.860000
2.022000
2.068000
2.049000
1.939000
1.918000
1.965000
1.933000
2.106000
1.925000
1.959000
1.964000
1.902000
1.920000
2.001000
2.003000
1.955000
1.940000
1.929000
1.946000
1.991000
2.013000
2.022000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
2.586000
2.678000
2.689000
2.467000
2.409000
2.455000
2.509000
2.570000
2.503000
2.639000
2.493000
2.505000
2.614000
2.393000
2.480000
2.480000
2.609000
2.476000
2.467000
2.450000
2.396000
2.540000
2.469000
2.464000
2.445000
2.429000
2.642000
2.460000
2.409000
2.451000
2.448000
2.589000
2.489000
2.468000
2.426000
2.453000
2.761000
2.586000
2.574000
2.554000
2.597000
2.699000
2.587000
2.555000
2.567000
2.588000
2.643000
2.590000
2.556000
2.526000
2.534000
2.553000
2.510000
2.483000
2.525000
2.534000
2.617000
2.567000
2.526000
2.511000
2.472000
2.614000
2.759000
2.566000
2.493000
2.621000
2.603000
2.778000
2.507000
2.433000
2.514000
2.455000
2.450000
2.472000
2.443000
2.556000
2.471000
2.513000
2.456000
2.575000
2.683000
2.556000
2.585000
2.562000
2.507000
2.622000
2.566000
2.566000
2.545000
2.729000
2.783000
2.751000
2.708000
2.755000
2.795000
2.810000
2.746000
2.746000
2.746000
2.764000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_18.csv <==
6.990000
7.142000
6.959000
6.910000
6.829000
6.920000
6.625000
6.928000
7.381000
7.379000
7.036000
7.221000
7.095000
7.117000
6.812000
6.650000
6.935000
6.915000
6.786000
6.725000
6.758000
7.130000
7.001000
6.792000
7.075000
6.574000
6.982000
7.538000
7.448000
7.439000
7.413000
6.949000
7.251000
6.931000
7.390000
7.120000
6.978000
7.019000
6.652000
6.807000
7.190000
7.194000
6.961000
6.881000
6.942000
7.021000
6.653000
6.555000
6.953000
6.907000
7.121000
7.326000
7.736000
7.418000
7.205000
7.181000
6.982000
6.932000
6.932000
6.900000
7.278000
7.010000
6.856000
7.060000
6.956000
6.992000
6.927000
6.960000
6.954000
6.832000
6.804000
6.930000
6.744000
6.802000
6.637000
6.835000
6.763000
6.754000
6.784000
6.771000
6.923000
6.873000
6.938000
7.188000
6.964000
6.640000
6.695000
7.403000
7.046000
7.010000
6.671000
6.954000
7.226000
6.908000
7.316000
6.841000
6.898000
6.872000
6.987000
7.145000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_10.csv <==
32.755000
32.815000
33.028000
32.895000
32.919000
32.913000
32.756000
32.774000
32.837000
32.785000
32.825000
32.815000
32.812000
32.859000
32.827000
32.898000
32.917000
34.071000
33.015000
32.859000
32.852000
32.857000
32.792000
32.867000
32.850000
32.915000
32.755000
32.843000
32.817000
32.859000
32.841000
32.855000
32.816000
32.789000
32.835000
32.798000
32.778000
32.831000
32.858000
32.792000
33.164000
32.837000
32.854000
32.892000
32.943000
32.847000
33.535000
32.898000
32.927000
32.860000
32.814000
32.866000
32.845000
32.845000
32.777000
32.829000
32.745000
33.019000
32.796000
32.837000
32.785000
32.868000
32.767000
32.884000
32.855000
32.968000
32.826000
32.864000
32.835000
32.837000
32.808000
32.886000
32.960000
32.872000
32.883000
32.847000
32.939000
33.049000
32.938000
32.952000
32.858000
32.966000
32.923000
32.896000
32.835000
32.937000
32.844000
32.927000
32.951000
32.858000
32.887000
32.939000
32.826000
32.947000
32.924000
32.977000
32.996000
32.886000
32.934000
32.953000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_12.csv <==
33.521000
33.567000
33.336000
33.472000
33.453000
33.461000
33.420000
33.428000
33.513000
33.490000
33.498000
33.508000
33.458000
33.561000
33.567000
33.487000
33.465000
33.520000
33.463000
33.485000
33.640000
33.585000
33.596000
33.559000
33.492000
33.630000
33.649000
33.708000
33.628000
33.662000
33.624000
33.553000
33.528000
33.581000
33.589000
33.525000
33.527000
33.517000
33.677000
33.175000
33.500000
33.502000
33.508000
33.469000
33.507000
33.538000
33.507000
33.463000
33.478000
33.578000
33.530000
33.533000
33.489000
33.477000
33.510000
33.503000
33.538000
33.502000
33.475000
33.526000
33.517000
33.530000
33.519000
33.523000
33.456000
33.518000
33.495000
33.543000
33.519000
33.523000
33.540000
33.511000
33.543000
33.545000
34.190000
33.511000
33.517000
33.502000
33.497000
33.631000
33.511000
33.579000
33.560000
33.599000
33.666000
33.610000
33.529000
33.537000
33.500000
33.438000
33.551000
33.519000
33.482000
33.518000
33.640000
33.515000
33.590000
33.536000
33.474000
33.508000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_14.csv <==
30.806000
30.870000
30.962000
30.919000
30.855000
30.818000
30.887000
30.812000
30.825000
30.905000
30.816000
30.769000
30.845000
30.811000
30.758000
30.818000
30.813000
30.908000
30.859000
30.850000
30.874000
30.942000
30.926000
30.896000
30.935000
30.897000
30.854000
30.874000
30.833000
30.910000
30.857000
30.843000
30.849000
30.883000
30.824000
30.985000
30.830000
30.878000
30.855000
30.818000
30.866000
30.850000
30.807000
30.831000
30.809000
30.828000
30.871000
30.795000
30.815000
30.830000
30.821000
30.812000
30.856000
30.796000
30.857000
30.802000
31.292000
30.828000
30.821000
30.821000
30.750000
30.827000
30.880000
30.826000
30.805000
30.796000
30.823000
30.829000
30.878000
30.822000
30.879000
30.847000
30.875000
30.781000
30.879000
31.286000
30.899000
30.857000
30.895000
31.010000
30.819000
30.815000
31.007000
30.908000
30.886000
30.865000
30.929000
30.861000
30.886000
30.866000
30.970000
31.477000
30.954000
30.912000
30.815000
30.857000
31.073000
30.875000
30.873000
30.907000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_16.csv <==
27.397000
27.436000
27.488000
27.426000
27.431000
27.375000
27.394000
27.364000
27.404000
27.394000
27.461000
27.433000
27.387000
27.325000
27.391000
27.430000
27.406000
27.389000
27.414000
27.413000
27.356000
27.386000
27.376000
27.349000
27.403000
27.401000
27.400000
27.446000
27.429000
27.414000
27.420000
27.384000
27.376000
27.421000
27.425000
27.497000
27.402000
27.355000
27.381000
27.418000
27.324000
27.425000
27.407000
27.380000
27.429000
27.409000
27.375000
27.380000
28.634000
27.419000
27.414000
27.447000
27.436000
27.410000
27.352000
27.428000
27.400000
27.400000
27.415000
27.373000
27.407000
27.382000
27.403000
27.409000
27.433000
27.423000
27.396000
27.427000
27.465000
27.410000
27.875000
27.356000
27.340000
27.443000
27.464000
27.443000
27.385000
27.432000
27.430000
27.419000
27.467000
27.389000
27.387000
27.347000
27.364000
27.433000
27.401000
27.368000
27.404000
27.323000
27.367000
27.396000
27.335000
27.344000
27.398000
27.382000
27.403000
27.366000
27.394000
27.372000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_18.csv <==
27.118000
27.030000
27.135000
27.077000
27.049000
27.000000
27.037000
27.085000
27.074000
27.153000
27.044000
27.092000
27.108000
27.073000
27.089000
27.059000
27.065000
27.075000
27.080000
27.062000
27.054000
27.096000
27.012000
27.051000
27.094000
27.045000
27.109000
27.091000
27.112000
27.060000
27.073000
27.087000
27.083000
27.084000
27.061000
27.047000
27.057000
27.097000
27.123000
27.011000
27.075000
27.128000
27.149000
27.104000
27.615000
27.113000
27.082000
27.084000
27.117000
27.099000
27.057000
27.126000
27.060000
27.092000
27.127000
27.074000
27.122000
27.125000
27.100000
27.104000
27.058000
27.134000
27.144000
27.133000
27.150000
27.108000
27.269000
27.134000
27.069000
27.089000
27.075000
27.070000
27.120000
27.141000
27.058000
27.098000
27.081000
27.088000
27.110000
27.077000
27.093000
27.063000
27.109000
27.075000
27.096000
27.087000
27.013000
27.087000
27.114000
27.066000
27.139000
27.120000
27.092000
27.136000
27.110000
27.087000
27.154000
27.070000
27.020000
27.090000


==> plots/generic_new/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_20.csv <==
26.745000
26.722000
26.725000
26.709000
26.768000
26.734000
26.698000
26.777000
26.789000
26.752000
26.700000
26.730000
26.747000
26.718000
26.757000
26.695000
26.754000
26.719000
26.781000
26.746000
27.986000
26.728000
26.765000
26.734000
26.720000
26.743000
26.717000
26.756000
26.726000
26.743000
26.681000
26.759000
26.703000
26.712000
26.734000
26.732000
26.736000
26.710000
26.790000
26.715000
26.772000
26.740000
26.899000
26.784000
26.769000
26.724000
26.743000
26.777000
26.719000
26.746000
26.747000
26.734000
26.715000
27.459000
26.708000
26.675000
26.732000
26.736000
26.712000
26.747000
26.693000
26.781000
26.672000
26.746000
26.705000
26.757000
26.698000
26.769000
26.795000
26.740000
26.738000
26.772000
26.729000
26.773000
26.733000
26.716000
26.741000
26.707000
26.707000
26.777000
26.735000
26.761000
26.769000
26.716000
26.752000
26.740000
26.702000
26.712000
26.700000
26.752000
26.798000
26.774000
26.700000
26.720000
26.729000
26.694000
26.737000
26.754000
26.682000
26.735000


==> plots/generic_new/upmem3_128_dpus/results/cpu/addition/cpu_time_10.csv <==
0.230000
0.199000
0.219000
0.199000
0.198000
0.202000
0.179000
0.183000
0.168000
0.166000
0.182000
0.184000
0.185000
0.176000
0.178000
0.176000
0.178000
0.188000
0.181000
0.176000
0.179000
0.148000
0.156000
0.148000
0.147000
0.151000
0.149000
0.270000
0.146000
0.154000
0.158000
0.152000
0.156000
0.152000
0.144000
0.146000
0.148000
0.149000
0.153000
0.146000
0.151000
0.150000
0.158000
0.146000
0.155000
0.155000
0.138000
0.143000
0.144000
0.155000
0.143000
0.141000
0.134000
0.146000
0.133000
0.135000
0.137000
0.134000
0.137000
0.130000
0.134000
0.136000
0.132000
0.131000
0.132000
0.131000
0.132000
0.125000
0.133000
0.143000
0.143000
0.137000
0.139000
0.128000
0.126000
0.131000
0.140000
0.144000
0.134000
0.134000
0.142000
0.134000
0.135000
0.123000
0.130000
0.126000
0.130000
0.135000
0.141000
0.131000
0.131000
0.136000
0.138000
0.135000
0.144000
0.137000
0.145000
0.130000
0.135000
0.136000


==> plots/generic_new/upmem3_128_dpus/results/cpu/addition/cpu_time_12.csv <==
0.153000
0.156000
0.165000
0.162000
0.170000
0.158000
0.189000
0.157000
0.163000
0.145000
0.159000
0.154000
0.146000
0.149000
0.160000
0.152000
0.141000
0.160000
0.159000
0.148000
0.148000
0.153000
0.155000
0.145000
0.150000
0.149000
0.162000
0.158000
0.155000
0.154000
0.159000
0.150000
0.146000
0.150000
0.152000
0.153000
0.161000
0.160000
0.152000
0.143000
0.143000
0.159000
0.156000
0.152000
0.150000
0.155000
0.156000
0.148000
0.155000
0.167000
0.149000
0.148000
0.152000
0.159000
0.129000
0.144000
0.145000
0.155000
0.145000
0.147000
0.156000
0.156000
0.145000
0.158000
0.154000
0.152000
0.153000
0.147000
0.145000
0.151000
0.155000
0.148000
0.145000
0.148000
0.145000
0.155000
0.152000
0.161000
0.151000
0.148000
0.153000
0.154000
0.157000
0.155000
0.159000
0.249000
0.155000
0.146000
0.264000
0.168000
0.149000
0.146000
0.155000
0.163000
0.140000
0.149000
0.150000
0.152000
0.146000
0.145000


==> plots/generic_new/upmem3_128_dpus/results/cpu/addition/cpu_time_14.csv <==
0.231000
0.231000
0.236000
0.243000
0.242000
0.238000
0.234000
0.225000
0.229000
0.241000
0.235000
0.215000
0.223000
0.218000
0.223000
0.219000
0.220000
0.225000
0.230000
0.220000
0.220000
0.215000
0.225000
0.216000
0.219000
0.234000
0.224000
0.218000
0.220000
0.221000
0.219000
0.229000
0.233000
0.247000
0.187000
0.229000
0.228000
0.228000
0.229000
0.237000
0.233000
0.306000
0.235000
0.233000
0.231000
0.224000
0.222000
0.223000
0.266000
0.238000
0.230000
0.232000
0.235000
0.243000
0.234000
0.234000
0.233000
0.220000
0.224000
0.220000
0.298000
0.229000
0.225000
0.232000
0.238000
0.228000
0.229000
0.239000
0.236000
0.226000
0.224000
0.228000
0.246000
0.231000
0.225000
0.227000
0.233000
0.221000
0.228000
0.227000
0.242000
0.221000
0.226000
0.229000
0.245000
0.234000
0.231000
0.232000
0.231000
0.226000
0.231000
0.243000
0.230000
0.233000
0.231000
0.262000
0.223000
0.224000
0.233000
0.235000


==> plots/generic_new/upmem3_128_dpus/results/cpu/addition/cpu_time_16.csv <==
0.513000
0.512000
0.510000
0.517000
0.498000
0.499000
0.512000
0.495000
0.497000
0.498000
0.515000
0.498000
0.500000
0.497000
0.502000
0.498000
0.492000
0.502000
0.483000
0.498000
0.495000
0.496000
0.492000
0.499000
0.499000
0.500000
0.494000
0.494000
0.493000
0.498000
0.491000
0.500000
0.493000
0.504000
0.493000
0.493000
0.497000
0.498000
0.494000
0.489000
0.491000
0.502000
0.490000
0.489000
0.503000
0.489000
0.498000
0.492000
0.501000
0.489000
0.490000
0.489000
0.495000
0.555000
0.497000
0.491000
0.499000
0.499000
0.495000
0.503000
0.499000
0.507000
0.490000
0.494000
0.501000
0.491000
0.493000
0.492000
0.499000
0.502000
0.481000
0.490000
0.479000
0.489000
0.479000
0.487000
0.493000
0.482000
0.483000
0.494000
0.497000
0.504000
0.493000
0.503000
0.492000
0.496000
0.490000
0.493000
0.493000
0.493000
0.500000
0.495000
0.498000
0.493000
0.492000
0.502000
0.498000
0.493000
0.498000
0.488000


==> plots/generic_new/upmem3_128_dpus/results/cpu/addition/cpu_time_18.csv <==
1.531000
1.159000
1.551000
1.620000
1.549000
1.533000
1.530000
1.535000
1.632000
1.540000
1.526000
1.532000
1.179000
1.543000
1.542000
1.745000
1.538000
1.717000
1.542000
1.554000
1.593000
1.556000
1.569000
1.558000
1.554000
1.553000
1.537000
1.528000
1.535000
1.535000
1.528000
1.548000
1.642000
1.538000
1.540000
1.545000
1.677000
1.550000
1.543000
1.537000
1.544000
1.625000
1.554000
1.534000
1.539000
1.530000
1.529000
1.528000
1.528000
1.523000
1.520000
1.522000
1.532000
1.532000
1.528000
1.530000
1.549000
1.521000
1.515000
1.517000
1.676000
1.537000
1.526000
1.540000
1.521000
1.535000
1.517000
1.522000
1.528000
1.522000
1.561000
1.538000
1.531000
1.523000
1.533000
1.534000
1.523000
1.538000
1.541000
1.541000
1.533000
1.522000
1.532000
1.549000
1.536000
1.521000
1.514000
1.534000
1.519000
1.613000
1.554000
1.539000
1.532000
1.528000
1.625000
1.536000
1.528000
1.519000
1.531000
1.542000


==> plots/generic_new/upmem3_128_dpus/results/cpu/addition/cpu_time_20.csv <==
5.142000
5.190000
5.155000
5.550000
5.570000
5.588000
5.773000
5.560000
5.694000
5.868000
5.729000
5.839000
5.742000
5.786000
5.806000
5.825000
5.708000
5.765000
5.569000
5.719000
5.589000
5.814000
5.597000
4.948000
4.414000
5.795000
5.656000
5.731000
5.676000
5.805000
5.674000
5.846000
5.732000
5.777000
5.724000
5.815000
5.748000
5.703000
5.638000
5.328000
5.331000
5.342000
5.287000
5.298000
5.869000
5.678000
5.785000
5.709000
5.787000
5.688000
5.752000
5.699000
5.803000
5.659000
5.733000
5.683000
5.702000
5.705000
5.726000
5.640000
5.766000
5.684000
5.701000
5.718000
5.695000
5.697000
4.296000
5.695000
5.675000
5.673000
5.685000
5.406000
5.401000
5.503000
5.500000
5.679000
5.717000
5.786000
5.645000
5.803000
5.704000
5.768000
5.667000
5.753000
5.714000
5.791000
5.561000
5.657000
5.564000
5.125000
5.710000
5.274000
5.671000
5.758000
4.300000
5.776000
4.270000
5.631000
5.660000
5.631000


==> plots/generic_new/upmem3_128_dpus/results/cpu/coeffwise_multi/cpu_time_10.csv <==
0.136000
0.150000
0.154000
0.146000
0.139000
0.144000
0.145000
0.154000
0.141000
0.136000
0.140000
0.146000
0.133000
0.133000
0.148000
0.136000
0.138000
0.133000
0.153000
0.139000
0.143000
0.138000
0.140000
0.143000
0.152000
0.139000
0.220000
0.147000
0.159000
0.139000
0.148000
0.140000
0.117000
0.173000
0.147000
0.137000
0.139000
0.135000
0.143000
0.134000
0.137000
0.144000
0.146000
0.142000
0.145000
0.143000
0.140000
0.133000
0.134000
0.148000
0.137000
0.134000
0.133000
0.148000
0.139000
0.136000
0.133000
0.141000
0.135000
0.137000
0.140000
0.136000
0.138000
0.134000
0.142000
0.147000
0.137000
0.140000
0.146000
0.148000
0.138000
0.138000
0.135000
0.143000
0.138000
0.139000
0.144000
0.139000
0.138000
0.134000
0.144000
0.141000
0.137000
0.137000
0.144000
0.137000
0.135000
0.134000
0.142000
0.142000
0.144000
0.137000
0.144000
0.145000
0.139000
0.144000
0.141000
0.136000
0.135000
0.141000


==> plots/generic_new/upmem3_128_dpus/results/cpu/coeffwise_multi/cpu_time_12.csv <==
0.176000
0.169000
0.170000
0.184000
0.179000
0.171000
0.172000
0.191000
0.173000
0.170000
0.168000
0.167000
0.179000
0.178000
0.184000
0.187000
0.165000
0.165000
0.174000
0.168000
0.172000
0.169000
0.174000
0.173000
0.172000
0.169000
0.183000
0.172000
0.167000
0.167000
0.173000
0.184000
0.167000
0.160000
0.160000
0.160000
0.164000
0.158000
0.163000
0.163000
0.160000
0.174000
0.159000
0.161000
0.158000
0.170000
0.162000
0.162000
0.163000
0.168000
0.159000
0.161000
0.162000
0.170000
0.161000
0.173000
0.160000
0.176000
0.162000
0.166000
0.161000
0.164000
0.160000
0.168000
0.163000
0.156000
0.168000
0.160000
0.173000
0.162000
0.225000
0.164000
0.172000
0.165000
0.165000
0.162000
0.166000
0.157000
0.169000
0.169000
0.169000
0.160000
0.157000
0.159000
0.163000
0.155000
0.160000
0.163000
0.173000
0.201000
0.164000
0.164000
0.165000
0.164000
0.167000
0.161000
0.161000
0.163000
0.165000
0.172000


==> plots/generic_new/upmem3_128_dpus/results/cpu/coeffwise_multi/cpu_time_14.csv <==
0.281000
0.270000
0.278000
0.271000
0.274000
0.293000
0.279000
0.283000
0.283000
0.299000
0.279000
0.269000
0.271000
0.266000
0.280000
0.272000
0.267000
0.313000
0.298000
0.257000
0.266000
0.256000
0.268000
0.258000
0.333000
0.258000
0.263000
0.294000
0.271000
0.256000
0.257000
0.252000
0.258000
0.265000
0.266000
0.270000
0.265000
0.267000
0.269000
0.263000
0.268000
0.262000
0.265000
0.265000
0.271000
0.265000
0.261000
0.268000
0.345000
0.271000
0.265000
0.268000
0.264000
0.271000
0.255000
0.303000
0.440000
0.269000
0.260000
0.260000
0.270000
0.264000
0.261000
0.264000
0.269000
0.276000
0.272000
0.263000
0.267000
0.266000
0.268000
0.267000
0.263000
0.276000
0.262000
0.271000
0.275000
0.266000
0.261000
0.263000
0.268000
0.259000
0.263000
0.269000
0.263000
0.264000
0.264000
0.270000
0.262000
0.266000
0.274000
0.268000
0.273000
0.270000
0.268000
0.266000
0.265000
0.267000
0.264000
0.267000


==> plots/generic_new/upmem3_128_dpus/results/cpu/coeffwise_multi/cpu_time_16.csv <==
0.615000
0.616000
0.627000
0.733000
0.628000
0.628000
0.642000
0.634000
0.625000
0.627000
0.642000
0.628000
0.618000
0.612000
0.623000
0.610000
0.663000
0.614000
0.621000
0.611000
0.612000
0.615000
0.631000
0.610000
0.610000
0.614000
0.613000
0.607000
0.607000
0.608000
0.617000
0.612000
0.607000
0.623000
0.621000
0.609000
0.703000
0.620000
0.614000
0.613000
0.622000
0.620000
0.617000
0.617000
0.614000
0.615000
0.603000
0.618000
0.611000
0.617000
0.618000
0.617000
0.613000
0.618000
0.602000
0.605000
0.755000
0.624000
0.608000
0.608000
0.612000
0.604000
0.600000
0.604000
0.600000
0.594000
0.613000
0.611000
0.615000
0.605000
0.619000
0.615000
0.624000
0.614000
0.619000
0.614000
0.621000
0.625000
0.626000
0.615000
0.626000
0.616000
0.615000
0.652000
0.620000
0.620000
0.613000
0.619000
0.661000
0.639000
0.619000
0.610000
0.615000
0.607000
0.608000
0.617000
0.620000
0.624000
0.609000
0.613000


==> plots/generic_new/upmem3_128_dpus/results/cpu/coeffwise_multi/cpu_time_18.csv <==
2.034000
1.974000
1.519000
2.005000
1.992000
2.012000
2.012000
2.181000
2.078000
2.029000
2.023000
2.027000
2.040000
2.035000
2.017000
2.013000
2.029000
2.089000
2.047000
1.558000
1.550000
2.107000
2.008000
1.519000
2.003000
2.016000
1.982000
1.975000
2.083000
1.530000
2.091000
1.999000
1.975000
2.000000
2.012000
2.023000
2.039000
2.024000
2.029000
2.098000
2.023000
2.031000
2.007000
2.098000
2.013000
1.991000
1.988000
1.991000
1.524000
1.989000
1.985000
1.999000
2.004000
1.981000
2.016000
1.988000
1.985000
1.978000
1.995000
1.975000
2.041000
2.050000
2.039000
2.027000
2.105000
2.025000
2.005000
2.020000
2.121000
2.010000
2.006000
2.027000
2.047000
2.028000
2.023000
2.017000
2.030000
2.108000
2.042000
1.553000
2.023000
2.019000
1.989000
2.002000
1.995000
1.982000
1.985000
1.981000
1.980000
1.979000
2.148000
1.551000
2.045000
2.044000
2.121000
2.002000
2.023000
1.988000
2.112000
2.032000


==> plots/generic_new/upmem3_128_dpus/results/cpu/coeffwise_multi/cpu_time_20.csv <==
7.960000
7.943000
7.969000
8.045000
7.906000
7.909000
8.042000
7.888000
7.915000
8.045000
7.959000
8.036000
8.014000
8.037000
6.205000
7.957000
5.823000
8.164000
8.099000
7.949000
8.064000
7.984000
7.838000
7.998000
7.915000
7.928000
8.066000
7.932000
7.613000
7.695000
7.571000
7.602000
7.883000
7.892000
7.949000
7.993000
7.674000
8.018000
7.790000
7.856000
8.050000
7.947000
7.892000
7.997000
7.925000
7.908000
7.999000
7.887000
7.919000
7.952000
7.902000
7.881000
8.005000
7.653000
7.712000
7.750000
7.869000
8.058000
8.019000
7.942000
7.994000
7.955000
7.932000
7.192000
7.859000
8.279000
8.041000
7.911000
8.086000
7.521000
7.978000
8.044000
8.076000
7.984000
8.059000
7.476000
7.379000
7.448000
7.438000
6.917000
6.769000
7.269000
7.358000
7.702000
7.766000
7.828000
7.802000
7.403000
7.444000
7.437000
7.444000
7.524000
5.798000
7.855000
7.775000
7.567000
7.725000
7.710000
7.483000
7.390000


==> plots/generic_new/upmem3_128_dpus/results/cpu/cpu_addition.csv <==
power_n,cpu_time(ms)
10,0.144
12,0.153
14,0.2295
16,0.495
18,1.535
20,5.6945


==> plots/generic_new/upmem3_128_dpus/results/cpu/cpu_coeffwise_multi.csv <==
power_n,cpu_time(ms)
10,0.14
12,0.166
14,0.267
16,0.6154999999999999
18,2.0145
20,7.907


==> plots/generic_new/upmem3_128_dpus/results/cpu/cpu_naive_multi.csv <==
power_n,cpu_time(ms)
10,1.841
12,26.116500000000002
14,173.2745
16,2406.661
18,37743.066


==> plots/generic_new/upmem3_128_dpus/results/cpu/naive_multi/cpu_time_10.csv <==
1.828000
1.836000
1.914000
1.864000
1.862000
1.864000
1.917000
1.875000
1.855000
1.860000
1.857000
1.858000
1.848000
1.829000
1.834000
1.875000
1.395000
1.390000
1.818000
1.917000
1.859000
1.861000
1.871000
1.868000
1.868000
1.842000
1.841000
1.823000
1.877000
1.778000
1.844000
1.857000
1.927000
1.864000
1.839000
1.827000
1.819000
1.850000
1.868000
1.834000
1.812000
1.937000
1.851000
1.839000
1.832000
1.879000
1.859000
1.845000
1.838000
1.848000
1.849000
1.832000
1.827000
1.814000
1.988000
1.837000
1.844000
1.850000
1.837000
1.838000
1.834000
1.847000
1.836000
1.822000
1.813000
1.825000
1.816000
1.883000
1.853000
1.850000
1.842000
1.848000
1.828000
1.820000
1.812000
1.813000
1.445000
1.850000
1.841000
1.843000
1.974000
1.842000
1.829000
1.815000
1.841000
1.836000
1.818000
1.831000
1.814000
1.867000
1.840000
1.838000
1.844000
1.896000
1.841000
1.831000
1.839000
1.834000
1.819000
1.825000


==> plots/generic_new/upmem3_128_dpus/results/cpu/naive_multi/cpu_time_12.csv <==
24.298000
25.683000
26.145000
26.702000
26.940000
26.309000
26.220000
26.088000
26.817000
25.712000
24.456000
21.744000
24.422000
24.885000
24.753000
24.587000
25.227000
25.721000
26.668000
26.973000
25.917000
24.911000
26.833000
24.966000
24.481000
24.729000
26.046000
26.287000
26.640000
22.443000
23.463000
24.652000
24.831000
24.771000
24.597000
26.797000
26.810000
26.785000
25.495000
22.523000
26.185000
26.704000
26.865000
26.695000
25.300000
23.833000
22.282000
20.581000
21.508000
23.324000
26.842000
26.626000
24.422000
20.568000
24.449000
25.933000
26.752000
26.808000
26.299000
23.563000
20.043000
23.135000
24.230000
25.609000
26.790000
26.784000
26.771000
26.614000
22.248000
23.007000
24.396000
25.342000
26.706000
26.656000
26.710000
26.713000
26.984000
26.764000
26.838000
26.620000
26.633000
26.481000
24.466000
25.494000
26.294000
26.670000
24.572000
23.301000
25.797000
26.758000
26.670000
26.888000
26.881000
27.005000
26.762000
26.820000
26.596000
26.553000
26.763000
26.723000


==> plots/generic_new/upmem3_128_dpus/results/cpu/naive_multi/cpu_time_14.csv <==
184.489000
174.961000
187.076000
169.510000
178.220000
185.254000
169.638000
170.729000
166.577000
186.627000
181.324000
173.905000
185.651000
189.312000
177.185000
173.828000
171.689000
171.965000
202.291000
200.568000
165.486000
177.438000
185.560000
169.797000
172.077000
177.202000
186.819000
169.443000
170.825000
175.237000
187.363000
168.776000
214.107000
196.624000
184.343000
171.518000
186.816000
169.295000
170.001000
169.642000
171.877000
178.830000
172.516000
170.046000
155.087000
163.524000
181.156000
177.346000
169.430000
169.625000
172.262000
177.688000
193.934000
183.108000
172.192000
185.500000
169.809000
170.512000
173.374000
185.178000
168.757000
170.597000
169.027000
170.335000
172.898000
185.035000
169.214000
171.687000
170.278000
172.980000
188.507000
168.764000
182.236000
183.591000
171.984000
186.476000
169.261000
170.353000
172.942000
182.634000
170.013000
173.339000
174.901000
183.226000
169.017000
174.509000
170.595000
174.147000
182.374000
169.717000
175.478000
173.709000
177.575000
172.476000
171.833000
171.585000
173.210000
177.700000
170.161000
176.126000


==> plots/generic_new/upmem3_128_dpus/results/cpu/naive_multi/cpu_time_16.csv <==
2418.753000
2416.623000
2398.784000
2404.202000
2395.151000
2394.542000
2423.304000
2415.493000
2413.300000
2392.191000
2409.641000
2409.955000
2392.985000
2413.826000
2404.974000
2393.255000
2413.325000
2397.828000
2423.320000
2406.200000
2422.341000
2411.143000
2407.200000
2391.416000
2399.143000
2393.269000
2392.385000
2412.017000
2414.931000
2410.681000
2383.736000
2398.335000
2405.286000
2405.766000
2412.722000
2408.941000
2425.324000
2406.940000
2409.473000
2396.343000
2405.356000
2417.152000
2399.751000
2427.502000
2395.365000
2407.392000
2435.571000
2426.213000
2416.412000
2421.734000
2399.203000
2426.334000
2396.192000
2396.093000
2405.305000
2421.275000
2394.961000
2415.380000
2421.403000
2414.818000
2394.856000
2395.495000
2425.931000
2410.807000
2402.226000
2383.350000
2424.443000
2432.709000
2397.626000
2424.701000
2418.516000
2393.273000
2393.733000
2398.526000
2394.664000
2404.774000
2393.230000
2417.726000
2398.138000
2396.351000
2400.357000
2421.200000
2412.931000
2434.739000
2418.111000
2395.555000
2399.712000
2389.173000
2426.352000
2409.922000
2399.004000
2427.337000
2406.382000
2399.911000
2397.080000
2390.801000
2433.210000
2416.820000
2413.773000
2390.523000


==> plots/generic_new/upmem3_128_dpus/results/cpu/naive_multi/cpu_time_18.csv <==
37741.941000
37717.709000
37728.356000
37733.661000
37775.114000
37787.887000
37733.529000
37767.780000
37720.049000
37731.710000
37752.494000
37743.036000
37759.831000
37745.102000
37738.163000
37764.852000
37728.855000
37704.979000
37753.700000
37727.095000
37763.638000
37730.057000
37807.890000
37850.546000
37749.347000
37755.358000
37720.883000
37746.524000
37737.387000
37751.774000
37721.677000
37758.682000
37716.295000
37712.111000
37769.975000
37755.884000
37751.087000
37747.222000
37739.370000
37728.172000
37743.703000
37727.299000
37759.985000
37734.278000
37738.473000
37782.523000
37735.169000
37743.096000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/cpu_dpu_copy_10.csv <==
0.714000
0.723000
0.721000
0.714000
0.734000
0.718000
0.718000
0.726000
0.721000
0.719000
0.729000
0.734000
0.730000
0.735000
0.724000
0.737000
0.735000
0.718000
0.733000
0.737000
0.730000
0.749000
0.732000
0.740000
0.733000
0.750000
0.740000
0.758000
0.746000
0.748000
0.719000
0.728000
0.733000
0.726000
0.712000
0.721000
0.705000
0.730000
0.722000
0.724000
0.721000
0.724000
0.714000
0.731000
0.722000
0.725000
0.723000
0.722000
0.736000
0.723000
0.721000
0.726000
0.719000
0.743000
0.722000
0.721000
0.735000
0.711000
0.706000
0.722000
0.705000
0.716000
0.706000
0.715000
0.716000
0.716000
0.706000
0.715000
0.707000
0.713000
0.716000
0.718000
0.707000
0.714000
0.709000
0.721000
0.703000
0.720000
0.711000
0.714000
0.709000
0.720000
0.701000
0.718000
0.704000
0.716000
0.726000
0.716000
0.703000
0.713000
0.708000
0.712000
0.718000
0.709000
0.710000
0.717000
0.708000
0.722000
0.705000
0.710000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/cpu_dpu_copy_12.csv <==
0.720000
0.732000
0.740000
0.712000
0.718000
0.704000
0.705000
0.724000
0.709000
0.710000
0.710000
0.711000
0.708000
0.720000
0.715000
0.716000
0.717000
0.715000
0.722000
0.726000
0.723000
0.723000
0.723000
0.735000
0.721000
0.720000
0.717000
0.721000
0.721000
0.727000
0.815000
0.727000
0.725000
0.726000
0.728000
0.709000
0.710000
0.710000
0.709000
0.722000
0.712000
0.712000
0.711000
0.717000
0.728000
0.747000
0.733000
0.731000
0.729000
0.726000
0.739000
0.732000
0.729000
0.731000
0.728000
0.752000
0.729000
0.766000
0.738000
0.739000
0.756000
0.743000
0.738000
0.738000
0.739000
0.738000
0.752000
0.733000
0.738000
0.740000
0.737000
0.741000
0.739000
0.740000
0.735000
0.736000
0.751000
0.738000
0.734000
0.739000
0.739000
0.738000
0.760000
0.737000
0.740000
0.739000
0.741000
0.753000
0.738000
0.737000
0.738000
0.738000
0.735000
0.726000
0.736000
0.738000
0.739000
0.757000
0.739000
0.737000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/cpu_dpu_copy_14.csv <==
0.659000
0.673000
0.688000
0.660000
0.661000
0.663000
0.659000
0.661000
0.682000
0.688000
0.685000
0.681000
0.682000
0.685000
0.683000
0.677000
0.682000
0.671000
0.685000
0.675000
0.670000
0.673000
0.668000
0.672000
0.724000
0.670000
0.667000
0.687000
0.672000
0.676000
0.681000
0.683000
0.681000
0.681000
0.690000
0.681000
0.678000
0.719000
0.696000
0.693000
0.721000
0.680000
0.678000
0.678000
0.678000
0.689000
0.694000
0.690000
0.700000
0.692000
0.703000
0.700000
0.701000
0.701000
0.699000
0.712000
0.701000
0.702000
0.701000
0.700000
0.702000
0.725000
0.687000
0.723000
0.710000
0.707000
0.706000
0.713000
0.709000
0.698000
0.718000
0.694000
0.699000
0.701000
0.698000
0.698000
0.740000
0.711000
0.715000
0.717000
0.715000
0.722000
0.722000
0.715000
0.716000
0.717000
0.717000
0.725000
0.726000
0.727000
0.785000
0.747000
0.754000
0.747000
0.730000
0.729000
0.726000
0.736000
0.733000
0.740000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/cpu_dpu_copy_16.csv <==
0.895000
0.967000
0.974000
0.890000
0.894000
0.892000
0.893000
0.913000
0.894000
0.895000
0.894000
0.893000
0.916000
0.991000
0.914000
0.960000
0.934000
0.918000
0.922000
0.921000
0.919000
0.918000
0.917000
0.940000
0.910000
0.907000
0.905000
0.922000
0.910000
0.929000
0.921000
0.908000
0.907000
0.902000
0.905000
0.911000
0.911000
0.902000
0.903000
0.907000
0.909000
0.914000
0.922000
0.929000
0.924000
0.951000
0.930000
0.929000
0.926000
0.927000
0.945000
0.931000
0.927000
0.930000
0.931000
0.955000
0.944000
0.943000
0.940000
0.940000
0.940000
0.977000
0.944000
0.935000
0.945000
0.943000
0.946000
0.958000
0.990000
0.952000
0.953000
0.955000
0.954000
0.953000
0.952000
0.952000
0.960000
0.957000
0.951000
0.950000
0.973000
0.951000
0.953000
0.971000
0.970000
0.966000
0.970000
0.949000
0.959000
0.974000
0.948000
0.970000
0.953000
0.955000
0.984000
1.028000
0.975000
0.969000
0.968000
0.959000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/cpu_dpu_copy_18.csv <==
1.893000
1.947000
2.017000
1.902000
1.987000
1.911000
1.968000
1.998000
1.919000
1.975000
1.922000
1.920000
1.928000
1.931000
1.991000
2.017000
1.951000
1.939000
1.936000
1.931000
1.959000
1.932000
1.933000
1.937000
2.090000
1.956000
1.950000
2.012000
1.957000
1.948000
1.949000
1.972000
2.016000
2.062000
2.026000
2.043000
2.045000
1.987000
2.048000
2.068000
2.019000
2.051000
2.111000
2.013000
2.066000
2.074000
2.083000
2.063000
2.096000
2.069000
2.029000
2.153000
2.117000
2.100000
2.131000
2.155000
2.101000
2.100000
2.105000
2.114000
2.114000
2.106000
2.120000
2.127000
2.072000
2.121000
2.133000
2.136000
2.212000
2.138000
2.146000
2.103000
2.107000
2.125000
2.104000
2.102000
2.165000
2.148000
2.120000
2.111000
2.158000
2.168000
2.103000
2.175000
2.152000
2.102000
2.131000
2.152000
2.139000
2.104000
2.169000
2.105000
2.103000
2.153000
2.156000
2.101000
2.098000
2.137000
2.107000
2.106000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/cpu_dpu_copy_20.csv <==
4.100000
4.257000
4.237000
4.119000
4.073000
4.079000
3.919000
3.926000
3.969000
4.005000
3.988000
4.113000
4.050000
4.064000
4.050000
4.102000
4.110000
4.174000
4.172000
4.161000
4.141000
4.369000
4.311000
4.412000
4.383000
4.409000
4.402000
4.384000
4.400000
4.490000
4.507000
4.634000
4.682000
4.797000
4.804000
4.970000
4.895000
4.935000
5.040000
5.173000
5.262000
5.336000
5.343000
5.361000
5.288000
5.348000
5.298000
5.340000
5.313000
5.345000
5.310000
5.333000
5.304000
5.325000
5.497000
5.521000
5.488000
5.532000
5.502000
5.517000
5.490000
5.504000
5.496000
5.535000
5.544000
5.576000
5.487000
5.532000
5.439000
5.541000
5.456000
5.534000
5.447000
5.497000
5.467000
5.440000
5.478000
5.441000
5.485000
5.459000
5.293000
5.209000
5.246000
5.193000
5.235000
5.165000
5.134000
5.104000
5.089000
5.111000
5.160000
5.102000
5.152000
5.128000
5.163000
5.129000
5.093000
5.018000
4.986000
4.980000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_cpu_copy_10.csv <==
0.195000
0.206000
0.204000
0.201000
0.201000
0.201000
0.203000
0.182000
0.189000
0.186000
0.182000
0.185000
0.183000
0.184000
0.182000
0.185000
0.192000
0.190000
0.182000
0.185000
0.182000
0.184000
0.183000
0.185000
0.194000
0.189000
0.184000
0.184000
0.181000
0.185000
0.182000
0.186000
0.194000
0.188000
0.185000
0.182000
0.184000
0.181000
0.184000
0.182000
0.194000
0.180000
0.178000
0.176000
0.177000
0.177000
0.178000
0.177000
0.189000
0.180000
0.179000
0.176000
0.179000
0.176000
0.178000
0.199000
0.180000
0.178000
0.178000
0.177000
0.179000
0.176000
0.178000
0.187000
0.181000
0.178000
0.175000
0.195000
0.174000
0.176000
0.174000
0.181000
0.177000
0.177000
0.173000
0.174000
0.173000
0.175000
0.174000
0.186000
0.177000
0.177000
0.173000
0.175000
0.173000
0.175000
0.173000
0.186000
0.177000
0.177000
0.174000
0.175000
0.173000
0.176000
0.174000
0.186000
0.179000
0.174000
0.176000
0.173000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_cpu_copy_12.csv <==
0.198000
0.203000
0.191000
0.194000
0.201000
0.194000
0.192000
0.192000
0.191000
0.192000
0.187000
0.201000
0.208000
0.194000
0.190000
0.188000
0.189000
0.189000
0.190000
0.226000
0.210000
0.205000
0.206000
0.188000
0.190000
0.188000
0.190000
0.197000
0.192000
0.188000
0.191000
0.187000
0.188000
0.188000
0.186000
0.187000
0.189000
0.198000
0.191000
0.181000
0.182000
0.183000
0.180000
0.183000
0.180000
0.191000
0.184000
0.182000
0.181000
0.184000
0.181000
0.183000
0.181000
0.188000
0.183000
0.182000
0.177000
0.180000
0.181000
0.179000
0.180000
0.180000
0.178000
0.188000
0.185000
0.182000
0.196000
0.187000
0.190000
0.188000
0.190000
0.189000
0.194000
0.192000
0.187000
0.189000
0.189000
0.188000
0.189000
0.188000
0.189000
0.206000
0.193000
0.187000
0.188000
0.188000
0.187000
0.189000
0.188000
0.198000
0.209000
0.202000
0.197000
0.198000
0.196000
0.199000
0.198000
0.195000
0.205000
0.198000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_cpu_copy_14.csv <==
0.302000
0.304000
0.303000
0.316000
0.306000
0.304000
0.301000
0.302000
0.301000
0.303000
0.315000
0.304000
0.302000
0.302000
0.302000
0.303000
0.311000
0.313000
0.303000
0.303000
0.302000
0.304000
0.303000
0.312000
0.307000
0.301000
0.303000
0.301000
0.304000
0.302000
0.311000
0.305000
0.304000
0.303000
0.303000
0.303000
0.318000
0.305000
0.305000
0.301000
0.303000
0.301000
0.304000
0.315000
0.305000
0.303000
0.304000
0.305000
0.304000
0.301000
0.313000
0.305000
0.304000
0.301000
0.303000
0.304000
0.316000
0.309000
0.303000
0.303000
0.301000
0.303000
0.304000
0.314000
0.305000
0.303000
0.301000
0.301000
0.302000
0.321000
0.310000
0.306000
0.303000
0.303000
0.305000
0.303000
0.315000
0.303000
0.306000
0.302000
0.304000
0.303000
0.304000
0.314000
0.306000
0.304000
0.304000
0.301000
0.304000
0.313000
0.307000
0.302000
0.304000
0.303000
0.302000
0.302000
0.315000
0.307000
0.303000
0.302000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_cpu_copy_16.csv <==
0.716000
0.756000
0.726000
0.719000
0.732000
0.731000
0.721000
0.721000
0.722000
0.719000
0.720000
0.739000
0.723000
0.728000
0.724000
0.783000
0.707000
0.704000
0.727000
0.714000
0.710000
0.706000
0.706000
0.708000
0.736000
0.712000
0.708000
0.706000
0.709000
0.705000
0.703000
0.715000
0.695000
0.693000
0.692000
0.694000
0.695000
0.691000
0.703000
0.705000
0.693000
0.695000
0.689000
0.691000
0.697000
0.699000
0.707000
0.693000
0.701000
0.693000
0.691000
0.708000
0.682000
0.677000
0.667000
0.672000
0.667000
0.670000
0.677000
0.671000
0.670000
0.672000
0.670000
0.667000
0.671000
0.685000
0.683000
0.679000
0.668000
0.726000
0.657000
0.692000
0.670000
0.668000
0.668000
0.656000
0.660000
0.658000
0.657000
0.669000
0.667000
0.655000
0.658000
0.653000
0.656000
0.655000
0.668000
0.670000
0.660000
0.658000
0.657000
0.656000
0.682000
0.661000
0.654000
0.645000
0.643000
0.651000
0.648000
0.669000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_cpu_copy_18.csv <==
2.226000
2.263000
2.251000
2.258000
2.253000
2.252000
2.165000
2.184000
2.255000
2.143000
2.113000
2.131000
2.118000
2.117000
2.119000
2.168000
2.192000
2.208000
2.177000
2.212000
2.126000
2.160000
2.112000
2.185000
2.154000
2.154000
2.196000
2.308000
2.189000
2.243000
2.201000
2.333000
2.230000
2.145000
2.180000
2.202000
2.208000
2.175000
2.177000
2.318000
2.135000
2.093000
2.188000
2.243000
2.130000
2.093000
2.114000
2.221000
2.163000
2.198000
2.108000
2.182000
2.072000
2.118000
2.097000
2.124000
2.133000
2.180000
2.178000
2.282000
2.160000
2.069000
2.132000
2.186000
2.061000
2.061000
2.120000
2.087000
2.098000
2.101000
2.049000
2.066000
2.008000
2.016000
2.062000
2.065000
2.002000
1.984000
2.094000
2.090000
2.166000
2.102000
2.034000
1.984000
2.030000
2.074000
2.028000
1.984000
2.057000
1.991000
1.986000
1.984000
2.064000
2.003000
2.043000
2.066000
2.060000
1.993000
2.046000
2.003000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_cpu_copy_20.csv <==
5.127000
5.127000
5.140000
5.112000
5.106000
5.109000
5.121000
5.107000
5.104000
5.111000
5.096000
5.111000
5.101000
5.104000
5.096000
5.101000
5.099000
5.089000
5.110000
5.098000
5.109000
5.088000
5.097000
5.101000
5.090000
5.088000
5.088000
5.107000
5.095000
5.110000
5.086000
5.102000
5.090000
5.093000
5.105000
5.090000
5.103000
5.091000
5.097000
5.090000
5.086000
5.100000
5.088000
5.093000
5.099000
5.106000
5.089000
5.089000
5.096000
5.095000
5.110000
5.089000
5.102000
5.085000
5.081000
5.094000
5.087000
5.099000
5.091000
5.094000
5.099000
5.096000
5.088000
5.088000
5.099000
5.085000
5.104000
5.089000
5.107000
5.085000
5.091000
5.095000
5.088000
5.100000
5.091000
5.102000
5.088000
5.085000
5.095000
5.094000
5.106000
5.089000
5.095000
5.091000
5.089000
5.096000
5.091000
5.098000
5.086000
5.100000
5.083000
5.101000
5.093000
5.091000
5.101000
5.090000
5.107000
5.084000
5.095000
5.089000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_time_10.csv <==
0.216000
0.219000
0.218000
0.221000
0.221000
0.217000
0.218000
0.217000
0.212000
0.216000
0.226000
0.222000
0.226000
0.222000
0.216000
0.217000
0.216000
0.224000
0.222000
0.218000
0.217000
0.219000
0.219000
0.219000
0.225000
0.220000
0.222000
0.216000
0.219000
0.213000
0.217000
0.222000
0.222000
0.220000
0.219000
0.216000
0.215000
0.217000
0.221000
0.223000
0.214000
0.219000
0.213000
0.216000
0.220000
0.222000
0.223000
0.217000
0.212000
0.216000
0.216000
0.218000
0.220000
0.221000
0.220000
0.217000
0.216000
0.217000
0.218000
0.216000
0.221000
0.221000
0.217000
0.217000
0.217000
0.209000
0.218000
0.216000
0.221000
0.220000
0.218000
0.215000
0.216000
0.209000
0.217000
0.221000
0.221000
0.218000
0.210000
0.218000
0.217000
0.215000
0.217000
0.219000
0.214000
0.218000
0.216000
0.215000
0.218000
0.211000
0.232000
0.230000
0.225000
0.224000
0.221000
0.223000
0.223000
0.227000
0.227000
0.227000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_time_12.csv <==
0.215000
0.221000
0.229000
0.222000
0.222000
0.219000
0.216000
0.218000
0.220000
0.217000
0.219000
0.220000
0.218000
0.216000
0.219000
0.216000
0.217000
0.223000
0.222000
0.220000
0.215000
0.219000
0.217000
0.219000
0.225000
0.223000
0.220000
0.217000
0.219000
0.219000
0.220000
0.233000
0.220000
0.219000
0.219000
0.217000
0.217000
0.216000
0.223000
0.226000
0.220000
0.219000
0.229000
0.222000
0.217000
0.226000
0.221000
0.218000
0.218000
0.219000
0.218000
0.221000
0.225000
0.220000
0.218000
0.223000
0.220000
0.216000
0.218000
0.226000
0.218000
0.227000
0.217000
0.218000
0.220000
0.231000
0.219000
0.219000
0.219000
0.215000
0.216000
0.216000
0.229000
0.221000
0.221000
0.217000
0.219000
0.218000
0.219000
0.221000
0.220000
0.227000
0.216000
0.216000
0.216000
0.215000
0.228000
0.217000
0.218000
0.218000
0.217000
0.216000
0.218000
0.235000
0.237000
0.227000
0.226000
0.224000
0.227000
0.225000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_time_14.csv <==
0.211000
0.215000
0.206000
0.222000
0.230000
0.232000
0.217000
0.213000
0.215000
0.227000
0.228000
0.212000
0.216000
0.214000
0.212000
0.214000
0.213000
0.210000
0.214000
0.212000
0.221000
0.212000
0.213000
0.218000
0.218000
0.224000
0.223000
0.220000
0.227000
0.218000
0.219000
0.219000
0.226000
0.223000
0.217000
0.218000
0.218000
0.218000
0.217000
0.228000
0.214000
0.220000
0.216000
0.220000
0.220000
0.222000
0.226000
0.222000
0.217000
0.219000
0.219000
0.218000
0.219000
0.221000
0.228000
0.212000
0.219000
0.218000
0.218000
0.217000
0.222000
0.226000
0.227000
0.219000
0.217000
0.218000
0.217000
0.227000
0.219000
0.219000
0.214000
0.217000
0.217000
0.222000
0.221000
0.220000
0.219000
0.216000
0.218000
0.216000
0.215000
0.217000
0.234000
0.223000
0.226000
0.219000
0.219000
0.215000
0.217000
0.231000
0.221000
0.218000
0.219000
0.220000
0.220000
0.218000
0.217000
0.232000
0.219000
0.219000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_time_16.csv <==
0.214000
0.218000
0.220000
0.233000
0.219000
0.217000
0.214000
0.227000
0.216000
0.231000
0.216000
0.218000
0.215000
0.215000
0.217000
0.215000
0.220000
0.216000
0.219000
0.218000
0.214000
0.215000
0.214000
0.215000
0.222000
0.220000
0.222000
0.215000
0.218000
0.216000
0.223000
0.221000
0.221000
0.231000
0.219000
0.219000
0.218000
0.224000
0.220000
0.221000
0.219000
0.216000
0.216000
0.216000
0.222000
0.219000
0.222000
0.222000
0.220000
0.218000
0.219000
0.216000
0.219000
0.219000
0.222000
0.220000
0.218000
0.218000
0.216000
0.217000
0.222000
0.221000
0.221000
0.226000
0.216000
0.211000
0.221000
0.230000
0.220000
0.221000
0.220000
0.218000
0.216000
0.218000
0.216000
0.222000
0.217000
0.217000
0.219000
0.218000
0.217000
0.216000
0.218000
0.221000
0.219000
0.222000
0.219000
0.209000
0.219000
0.220000
0.217000
0.231000
0.221000
0.222000
0.211000
0.218000
0.215000
0.216000
0.232000
0.221000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_time_18.csv <==
0.313000
0.317000
0.316000
0.314000
0.317000
0.310000
0.318000
0.314000
0.314000
0.313000
0.317000
0.318000
0.314000
0.315000
0.317000
0.313000
0.321000
0.320000
0.314000
0.318000
0.315000
0.314000
0.326000
0.321000
0.318000
0.316000
0.315000
0.317000
0.317000
0.317000
0.312000
0.313000
0.312000
0.312000
0.319000
0.318000
0.317000
0.312000
0.313000
0.314000
0.326000
0.318000
0.315000
0.314000
0.314000
0.313000
0.321000
0.327000
0.314000
0.313000
0.315000
0.312000
0.320000
0.311000
0.315000
0.313000
0.313000
0.312000
0.318000
0.316000
0.317000
0.314000
0.313000
0.314000
0.316000
0.317000
0.316000
0.313000
0.315000
0.316000
0.316000
0.318000
0.315000
0.312000
0.317000
0.314000
0.329000
0.320000
0.313000
0.329000
0.315000
0.312000
0.314000
0.318000
0.314000
0.315000
0.312000
0.312000
0.318000
0.309000
0.318000
0.319000
0.313000
0.312000
0.312000
0.317000
0.315000
0.320000
0.315000
0.316000


==> plots/generic_new/upmem3_128_dpus/results/dpu/addition/dpu_time_20.csv <==
0.881000
0.889000
0.898000
0.885000
0.885000
0.883000
0.877000
0.881000
0.888000
0.891000
0.880000
0.873000
0.882000
0.910000
0.889000
0.883000
0.877000
0.876000
0.884000
0.881000
0.873000
0.889000
0.890000
0.885000
0.890000
0.891000
0.869000
0.873000
0.871000
0.877000
0.875000
0.886000
0.879000
0.883000
0.883000
0.888000
0.885000
0.874000
0.870000
0.885000
0.872000
0.882000
0.873000
0.874000
0.883000
0.882000
0.883000
0.884000
0.885000
0.870000
0.870000
0.870000
0.880000
0.866000
0.881000
0.878000
0.875000
0.882000
0.883000
0.872000
0.883000
0.882000
0.878000
0.874000
0.869000
0.869000
0.875000
0.873000
0.872000
0.870000
0.873000
0.877000
0.888000
0.876000
0.873000
0.866000
0.871000
0.881000
0.870000
0.870000
0.873000
0.877000
0.873000
0.882000
0.872000
0.866000
0.881000
0.872000
0.881000
0.869000
0.869000
0.880000
0.877000
0.880000
0.871000
0.882000
0.873000
0.879000
0.879000
0.873000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
0.726000
0.728000
0.736000
0.723000
0.721000
0.721000
0.729000
0.722000
0.727000
0.737000
0.741000
0.736000
0.748000
0.736000
0.740000
0.736000
0.769000
0.739000
0.731000
0.736000
0.735000
0.742000
0.717000
0.728000
0.722000
0.725000
0.720000
0.733000
0.723000
0.724000
0.723000
0.718000
0.707000
0.722000
0.710000
0.721000
0.713000
0.741000
0.720000
0.711000
0.717000
0.709000
0.718000
0.717000
0.718000
0.710000
0.719000
0.713000
0.726000
0.710000
0.708000
0.718000
0.707000
0.716000
0.712000
0.716000
0.706000
0.711000
0.705000
0.732000
0.712000
0.706000
0.711000
0.707000
0.708000
0.710000
0.717000
0.705000
0.713000
0.703000
0.735000
0.712000
0.704000
0.713000
0.705000
0.712000
0.710000
0.719000
0.704000
0.709000
0.705000
0.743000
0.711000
0.702000
0.711000
0.702000
0.714000
0.712000
0.719000
0.705000
0.711000
0.707000
0.746000
0.714000
0.706000
0.713000
0.708000
0.732000
0.719000
0.707000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
0.698000
0.714000
0.713000
0.713000
0.698000
0.707000
0.706000
0.714000
0.714000
0.729000
0.716000
0.714000
0.712000
0.715000
0.730000
0.712000
0.709000
0.709000
0.706000
0.707000
0.744000
0.722000
0.725000
0.746000
0.719000
0.732000
0.718000
0.727000
0.723000
0.722000
0.739000
0.723000
0.723000
0.727000
0.742000
0.753000
0.797000
0.762000
0.755000
0.773000
0.736000
0.754000
0.737000
0.744000
0.734000
0.745000
0.740000
0.739000
0.736000
0.734000
0.734000
0.745000
0.737000
0.740000
0.737000
0.740000
0.750000
0.748000
0.788000
0.772000
0.722000
0.757000
0.742000
0.686000
0.710000
0.687000
0.677000
0.674000
0.670000
0.657000
0.658000
0.683000
0.756000
0.794000
0.766000
0.767000
0.753000
0.744000
0.730000
0.741000
0.741000
0.738000
0.749000
0.743000
0.748000
0.752000
0.757000
0.768000
0.756000
0.748000
0.749000
0.750000
0.769000
0.752000
0.751000
0.755000
0.754000
0.765000
0.771000
0.770000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
0.677000
0.701000
0.699000
0.685000
0.678000
0.691000
0.685000
0.680000
0.700000
0.693000
0.687000
0.697000
0.694000
0.695000
0.688000
0.691000
0.721000
0.689000
0.686000
0.684000
0.687000
0.685000
0.700000
0.697000
0.709000
0.702000
0.701000
0.711000
0.707000
0.697000
0.699000
0.694000
0.706000
0.708000
0.701000
0.698000
0.705000
0.754000
0.721000
0.716000
0.713000
0.714000
0.713000
0.716000
0.716000
0.714000
0.713000
0.712000
0.731000
0.722000
0.702000
0.726000
0.714000
0.720000
0.723000
0.718000
0.713000
0.715000
0.715000
0.716000
0.715000
0.716000
0.715000
0.712000
0.774000
0.725000
0.744000
0.728000
0.724000
0.724000
0.727000
0.726000
0.720000
0.722000
0.718000
0.727000
0.730000
0.734000
0.746000
0.746000
0.764000
0.750000
0.745000
0.741000
0.747000
0.758000
0.753000
0.753000
0.749000
0.750000
0.778000
0.760000
0.754000
0.754000
0.757000
0.750000
0.756000
0.757000
0.757000
0.758000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
0.895000
0.973000
0.972000
0.902000
0.903000
0.895000
0.905000
0.892000
0.887000
0.892000
0.888000
0.897000
0.899000
0.901000
0.900000
0.897000
0.915000
0.901000
0.901000
0.897000
0.899000
0.906000
0.901000
0.899000
0.897000
0.910000
0.912000
0.920000
0.913000
0.910000
0.914000
0.917000
0.914000
0.915000
0.910000
0.913000
0.915000
0.924000
0.912000
0.915000
0.913000
0.916000
0.939000
0.919000
0.919000
0.917000
0.918000
0.947000
0.981000
0.922000
0.920000
0.917000
0.921000
0.924000
0.933000
0.928000
0.935000
0.933000
0.936000
0.932000
0.929000
0.932000
0.932000
0.938000
0.929000
0.939000
0.934000
0.945000
0.943000
0.945000
0.941000
0.940000
0.938000
0.957000
0.945000
0.943000
0.941000
0.942000
0.958000
0.942000
0.949000
0.951000
0.949000
0.959000
0.950000
0.950000
0.950000
0.945000
0.955000
0.950000
0.961000
0.947000
1.034000
0.957000
0.962000
0.956000
0.956000
0.958000
0.955000
0.961000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
1.815000
1.927000
1.897000
1.823000
1.836000
1.827000
1.817000
1.814000
1.832000
1.820000
1.812000
1.824000
1.841000
1.846000
1.829000
1.817000
1.843000
1.833000
1.819000
1.817000
1.832000
1.835000
1.835000
1.830000
1.858000
1.922000
1.846000
1.842000
1.853000
1.834000
1.831000
1.862000
1.929000
1.879000
1.844000
1.894000
1.847000
1.840000
1.844000
1.883000
1.851000
1.845000
1.880000
1.917000
1.881000
1.871000
1.866000
1.914000
1.866000
1.871000
1.862000
1.894000
1.952000
1.889000
1.885000
1.938000
1.893000
1.897000
1.889000
1.945000
1.897000
1.882000
1.942000
1.961000
1.918000
1.916000
1.924000
1.933000
1.919000
1.922000
1.919000
1.932000
1.955000
1.982000
1.954000
1.973000
2.035000
1.953000
2.003000
2.012000
1.953000
2.019000
2.032000
1.989000
1.966000
1.974000
1.993000
1.977000
1.962000
1.972000
1.989000
1.982000
1.962000
1.973000
1.990000
2.052000
1.968000
2.039000
1.984000
1.975000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
4.241000
4.352000
4.352000
4.259000
4.214000
4.209000
4.226000
4.203000
4.197000
4.550000
4.624000
4.661000
4.618000
4.663000
4.924000
5.165000
5.106000
5.132000
5.071000
5.197000
5.480000
5.393000
5.371000
5.377000
5.352000
5.450000
5.420000
5.418000
5.371000
5.465000
5.439000
5.385000
5.410000
5.402000
5.412000
5.410000
5.406000
5.378000
5.392000
5.372000
5.420000
5.389000
5.415000
5.392000
5.414000
5.369000
5.170000
5.214000
5.123000
5.153000
5.125000
5.173000
5.192000
5.162000
5.227000
5.162000
5.242000
5.235000
5.264000
5.225000
5.182000
5.230000
5.201000
5.207000
5.240000
5.194000
5.265000
5.248000
5.259000
5.239000
5.269000
5.249000
5.397000
5.435000
5.393000
5.406000
5.327000
5.522000
5.491000
5.537000
5.428000
5.539000
5.452000
5.531000
5.440000
5.486000
5.514000
5.494000
5.483000
5.500000
5.512000
5.503000
5.434000
5.499000
5.506000
5.489000
5.507000
5.548000
5.502000
5.533000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
0.192000
0.189000
0.189000
0.186000
0.187000
0.184000
0.187000
0.191000
0.203000
0.192000
0.187000
0.186000
0.184000
0.186000
0.183000
0.200000
0.186000
0.188000
0.184000
0.185000
0.181000
0.183000
0.182000
0.195000
0.192000
0.188000
0.184000
0.184000
0.181000
0.183000
0.181000
0.196000
0.191000
0.188000
0.184000
0.184000
0.181000
0.183000
0.182000
0.195000
0.194000
0.186000
0.187000
0.183000
0.182000
0.182000
0.183000
0.195000
0.194000
0.185000
0.187000
0.181000
0.184000
0.181000
0.183000
0.193000
0.193000
0.187000
0.186000
0.182000
0.183000
0.182000
0.184000
0.195000
0.193000
0.187000
0.185000
0.183000
0.181000
0.183000
0.182000
0.194000
0.192000
0.188000
0.186000
0.183000
0.183000
0.184000
0.182000
0.198000
0.193000
0.187000
0.184000
0.184000
0.181000
0.184000
0.208000
0.191000
0.187000
0.185000
0.184000
0.183000
0.182000
0.183000
0.192000
0.188000
0.185000
0.184000
0.184000
0.181000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
0.206000
0.213000
0.226000
0.218000
0.216000
0.210000
0.210000
0.207000
0.209000
0.206000
0.223000
0.219000
0.213000
0.210000
0.212000
0.206000
0.212000
0.205000
0.224000
0.218000
0.212000
0.213000
0.206000
0.210000
0.208000
0.209000
0.221000
0.219000
0.210000
0.211000
0.207000
0.208000
0.208000
0.223000
0.218000
0.216000
0.207000
0.212000
0.207000
0.210000
0.208000
0.225000
0.218000
0.214000
0.208000
0.211000
0.207000
0.212000
0.207000
0.216000
0.210000
0.211000
0.212000
0.208000
0.210000
0.208000
0.210000
0.220000
0.220000
0.211000
0.214000
0.206000
0.211000
0.207000
0.210000
0.221000
0.220000
0.210000
0.211000
0.209000
0.208000
0.208000
0.207000
0.243000
0.218000
0.210000
0.211000
0.210000
0.208000
0.208000
0.210000
0.208000
0.210000
0.219000
0.220000
0.212000
0.209000
0.210000
0.208000
0.207000
0.210000
0.207000
0.222000
0.217000
0.211000
0.212000
0.208000
0.210000
0.207000
0.210000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
0.314000
0.321000
0.335000
0.325000
0.319000
0.318000
0.316000
0.318000
0.317000
0.330000
0.322000
0.315000
0.313000
0.311000
0.313000
0.319000
0.334000
0.318000
0.310000
0.312000
0.309000
0.311000
0.331000
0.321000
0.314000
0.311000
0.312000
0.310000
0.311000
0.325000
0.319000
0.314000
0.309000
0.311000
0.309000
0.312000
0.324000
0.320000
0.315000
0.311000
0.311000
0.309000
0.326000
0.318000
0.314000
0.311000
0.310000
0.312000
0.309000
0.324000
0.318000
0.313000
0.314000
0.309000
0.312000
0.308000
0.324000
0.318000
0.314000
0.312000
0.310000
0.312000
0.327000
0.321000
0.312000
0.313000
0.312000
0.310000
0.313000
0.324000
0.318000
0.313000
0.312000
0.314000
0.310000
0.310000
0.324000
0.321000
0.312000
0.313000
0.311000
0.310000
0.320000
0.322000
0.316000
0.312000
0.311000
0.312000
0.309000
0.325000
0.316000
0.316000
0.309000
0.312000
0.311000
0.309000
0.325000
0.319000
0.314000
0.310000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
0.690000
0.722000
0.722000
0.692000
0.694000
0.685000
0.693000
0.687000
0.691000
0.704000
0.698000
0.691000
0.688000
0.677000
0.680000
0.708000
0.685000
0.684000
0.673000
0.670000
0.671000
0.667000
0.674000
0.682000
0.680000
0.669000
0.671000
0.663000
0.670000
0.714000
0.676000
0.663000
0.654000
0.655000
0.654000
0.659000
0.672000
0.658000
0.653000
0.656000
0.656000
0.649000
0.655000
0.663000
0.660000
0.656000
0.657000
0.655000
0.650000
0.677000
0.653000
0.646000
0.639000
0.643000
0.641000
0.644000
0.650000
0.664000
0.653000
0.639000
0.650000
0.642000
0.642000
0.642000
0.660000
0.649000
0.647000
0.636000
0.668000
0.633000
0.628000
0.644000
0.638000
0.635000
0.629000
0.627000
0.629000
0.632000
0.642000
0.638000
0.634000
0.631000
0.631000
0.630000
0.631000
0.648000
0.645000
0.633000
0.633000
0.637000
0.697000
0.626000
0.635000
0.628000
0.623000
0.625000
0.619000
0.623000
0.620000
0.637000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
2.311000
2.370000
2.303000
2.163000
2.165000
2.157000
2.146000
2.166000
2.114000
2.118000
2.108000
2.151000
2.111000
2.195000
2.187000
2.269000
2.218000
2.184000
2.134000
2.148000
2.120000
2.140000
2.138000
2.241000
2.216000
2.233000
2.223000
2.372000
2.266000
2.244000
2.136000
2.252000
2.177000
2.177000
2.155000
2.232000
2.251000
2.284000
2.150000
2.213000
2.096000
2.084000
2.152000
2.142000
2.142000
2.169000
2.228000
2.278000
2.126000
2.082000
2.120000
2.167000
2.118000
2.139000
2.062000
2.107000
2.092000
2.215000
2.030000
2.161000
2.108000
2.049000
2.092000
2.063000
2.087000
2.110000
2.055000
2.023000
2.188000
2.032000
2.092000
2.015000
2.061000
2.034000
2.005000
2.002000
2.048000
2.096000
2.084000
2.064000
2.043000
2.100000
2.145000
2.040000
2.044000
2.075000
2.032000
1.990000
2.049000
2.061000
2.030000
2.068000
2.041000
2.097000
2.026000
2.036000
2.115000
2.085000
1.997000
2.326000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
5.131000
5.162000
5.159000
5.153000
5.156000
5.117000
5.109000
5.101000
5.104000
5.100000
5.115000
5.096000
5.123000
5.108000
5.118000
5.095000
5.086000
5.098000
5.093000
5.114000
5.097000
5.104000
5.089000
5.097000
5.098000
5.093000
5.113000
5.090000
5.109000
5.093000
5.092000
5.099000
5.090000
5.102000
5.093000
5.106000
5.094000
5.112000
5.087000
5.088000
5.093000
5.087000
5.104000
5.091000
5.106000
5.084000
5.086000
5.089000
5.092000
5.106000
5.083000
5.093000
5.091000
5.085000
5.093000
5.087000
5.107000
5.085000
5.101000
5.087000
5.090000
5.096000
5.096000
5.113000
5.093000
5.104000
5.089000
5.116000
5.093000
5.086000
5.103000
5.095000
5.112000
5.086000
5.099000
5.094000
5.092000
5.087000
5.084000
5.098000
5.089000
5.098000
5.087000
5.084000
5.092000
5.086000
5.101000
5.088000
5.101000
5.085000
5.107000
5.084000
5.087000
5.095000
5.081000
5.100000
5.087000
5.102000
5.082000
5.085000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_time_10.csv <==
0.356000
0.365000
0.364000
0.357000
0.362000
0.360000
0.347000
0.364000
0.361000
0.360000
0.362000
0.354000
0.369000
0.363000
0.359000
0.363000
0.361000
0.363000
0.370000
0.348000
0.364000
0.359000
0.347000
0.368000
0.368000
0.360000
0.363000
0.363000
0.356000
0.350000
0.367000
0.366000
0.360000
0.377000
0.352000
0.365000
0.363000
0.364000
0.360000
0.362000
0.366000
0.345000
0.362000
0.360000
0.342000
0.370000
0.347000
0.346000
0.357000
0.344000
0.360000
0.369000
0.350000
0.365000
0.362000
0.359000
0.361000
0.369000
0.365000
0.360000
0.363000
0.359000
0.344000
0.368000
0.349000
0.364000
0.365000
0.358000
0.354000
0.367000
0.365000
0.344000
0.344000
0.357000
0.347000
0.366000
0.360000
0.344000
0.360000
0.359000
0.367000
0.366000
0.365000
0.346000
0.361000
0.370000
0.345000
0.363000
0.359000
0.355000
0.360000
0.353000
0.367000
0.363000
0.359000
0.359000
0.359000
0.367000
0.364000
0.361000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_time_12.csv <==
0.331000
0.343000
0.334000
0.348000
0.349000
0.355000
0.333000
0.331000
0.351000
0.349000
0.342000
0.354000
0.352000
0.352000
0.347000
0.343000
0.340000
0.347000
0.346000
0.343000
0.343000
0.344000
0.335000
0.347000
0.347000
0.341000
0.345000
0.343000
0.335000
0.349000
0.346000
0.345000
0.343000
0.343000
0.332000
0.348000
0.347000
0.343000
0.342000
0.342000
0.348000
0.335000
0.347000
0.330000
0.341000
0.343000
0.336000
0.348000
0.347000
0.344000
0.343000
0.344000
0.350000
0.349000
0.344000
0.324000
0.343000
0.344000
0.332000
0.348000
0.348000
0.342000
0.343000
0.343000
0.350000
0.349000
0.346000
0.345000
0.343000
0.345000
0.347000
0.333000
0.343000
0.343000
0.341000
0.334000
0.349000
0.347000
0.343000
0.342000
0.344000
0.330000
0.347000
0.347000
0.343000
0.342000
0.341000
0.349000
0.328000
0.346000
0.344000
0.344000
0.342000
0.330000
0.334000
0.325000
0.346000
0.346000
0.343000
0.333000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_time_14.csv <==
0.325000
0.324000
0.327000
0.324000
0.332000
0.329000
0.329000
0.320000
0.313000
0.325000
0.329000
0.333000
0.330000
0.325000
0.325000
0.326000
0.333000
0.313000
0.330000
0.325000
0.326000
0.325000
0.332000
0.335000
0.331000
0.326000
0.314000
0.321000
0.333000
0.333000
0.329000
0.313000
0.330000
0.326000
0.333000
0.338000
0.333000
0.324000
0.332000
0.330000
0.343000
0.335000
0.335000
0.334000
0.323000
0.337000
0.339000
0.337000
0.332000
0.333000
0.330000
0.337000
0.339000
0.324000
0.337000
0.336000
0.323000
0.335000
0.335000
0.334000
0.313000
0.329000
0.337000
0.321000
0.336000
0.333000
0.322000
0.333000
0.320000
0.335000
0.336000
0.328000
0.326000
0.318000
0.330000
0.335000
0.335000
0.327000
0.330000
0.325000
0.334000
0.336000
0.336000
0.333000
0.332000
0.316000
0.336000
0.317000
0.337000
0.315000
0.331000
0.324000
0.335000
0.335000
0.327000
0.331000
0.330000
0.328000
0.336000
0.334000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_time_16.csv <==
0.314000
0.324000
0.330000
0.315000
0.324000
0.323000
0.328000
0.330000
0.330000
0.315000
0.316000
0.326000
0.325000
0.324000
0.317000
0.315000
0.311000
0.311000
0.313000
0.323000
0.319000
0.315000
0.312000
0.315000
0.312000
0.312000
0.330000
0.331000
0.324000
0.328000
0.327000
0.330000
0.315000
0.323000
0.321000
0.306000
0.313000
0.320000
0.329000
0.314000
0.323000
0.326000
0.308000
0.334000
0.331000
0.313000
0.314000
0.312000
0.318000
0.329000
0.324000
0.317000
0.324000
0.328000
0.324000
0.328000
0.316000
0.309000
0.326000
0.323000
0.326000
0.328000
0.328000
0.325000
0.314000
0.324000
0.323000
0.316000
0.316000
0.315000
0.313000
0.321000
0.313000
0.331000
0.327000
0.325000
0.325000
0.315000
0.311000
0.326000
0.329000
0.326000
0.311000
0.312000
0.323000
0.321000
0.318000
0.324000
0.324000
0.326000
0.309000
0.328000
0.327000
0.316000
0.322000
0.310000
0.312000
0.329000
0.331000
0.325000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_time_18.csv <==
0.527000
0.528000
0.528000
0.525000
0.529000
0.528000
0.517000
0.510000
0.511000
0.529000
0.528000
0.523000
0.523000
0.531000
0.529000
0.515000
0.527000
0.522000
0.531000
0.531000
0.526000
0.524000
0.525000
0.528000
0.528000
0.514000
0.525000
0.525000
0.529000
0.526000
0.524000
0.515000
0.529000
0.516000
0.514000
0.514000
0.511000
0.529000
0.518000
0.518000
0.513000
0.530000
0.529000
0.524000
0.526000
0.525000
0.528000
0.518000
0.529000
0.525000
0.524000
0.530000
0.529000
0.523000
0.523000
0.513000
0.530000
0.525000
0.525000
0.526000
0.520000
0.526000
0.516000
0.518000
0.528000
0.511000
0.528000
0.527000
0.514000
0.523000
0.523000
0.530000
0.529000
0.514000
0.512000
0.527000
0.528000
0.528000
0.522000
0.514000
0.510000
0.516000
0.526000
0.529000
0.525000
0.514000
0.527000
0.525000
0.527000
0.526000
0.524000
0.529000
0.516000
0.527000
0.523000
0.524000
0.528000
0.529000
0.513000
0.521000


==> plots/generic_new/upmem3_128_dpus/results/dpu/coeffwise_multi/dpu_time_20.csv <==
1.675000
1.675000
1.670000
1.677000
1.671000
1.679000
1.678000
1.679000
1.672000
1.668000
1.670000
1.665000
1.673000
1.667000
1.666000
1.671000
1.658000
1.662000
1.662000
1.665000
1.659000
1.665000
1.662000
1.665000
1.651000
1.669000
1.660000
1.672000
1.669000
1.660000
1.676000
1.665000
1.657000
1.664000
1.659000
1.658000
1.658000
1.658000
1.662000
1.674000
1.667000
1.668000
1.668000
1.660000
1.665000
1.663000
1.661000
1.661000
1.661000
1.666000
1.668000
1.663000
1.665000
1.659000
1.661000
1.657000
1.659000
1.666000
1.668000
1.669000
1.661000
1.666000
1.660000
1.660000
1.669000
1.664000
1.659000
1.668000
1.658000
1.659000
1.668000
1.665000
1.665000
1.660000
1.659000
1.664000
1.668000
1.661000
1.664000
1.668000
1.657000
1.661000
1.657000
1.666000
1.656000
1.659000
1.670000
1.665000
1.657000
1.664000
1.661000
1.667000
1.669000
1.665000
1.657000
1.667000
1.656000
1.666000
1.666000
1.666000


==> plots/generic_new/upmem3_128_dpus/results/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.7204999999999999,0.218,0.1805
12,0.732,0.219,0.189
14,0.698,0.219,0.304
16,0.94,0.219,0.6915
18,2.093,0.315,2.128
20,5.143000000000001,0.8785000000000001,5.095


==> plots/generic_new/upmem3_128_dpus/results/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.717,0.361,0.185
12,0.7375,0.343,0.21
14,0.7155,0.33,0.313
16,0.9285000000000001,0.323,0.654
18,1.894,0.525,2.12
20,5.371,1.665,5.0945


==> plots/generic_new/upmem3_128_dpus/results/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.719,15.689499999999999,0.175
12,0.729,13.962,0.221
14,0.715,13.274,0.398
16,0.923,13.151,1.104
18,2.053,25.72,3.0595
20,5.0865,101.919,10.126


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
0.732000
0.744000
0.729000
0.731000
0.728000
0.748000
0.723000
0.735000
0.726000
0.734000
0.738000
0.756000
0.739000
0.751000
0.739000
0.747000
0.757000
0.751000
0.730000
0.733000
0.744000
0.747000
0.745000
0.746000
0.754000
0.746000
0.717000
0.724000
0.711000
0.724000
0.712000
0.715000
0.708000
0.736000
0.711000
0.717000
0.707000
0.718000
0.713000
0.733000
0.712000
0.720000
0.708000
0.719000
0.709000
0.723000
0.708000
0.717000
0.707000
0.719000
0.709000
0.728000
0.708000
0.722000
0.706000
0.714000
0.721000
0.720000
0.708000
0.715000
0.711000
0.716000
0.712000
0.724000
0.705000
0.717000
0.703000
0.722000
0.709000
0.718000
0.706000
0.716000
0.711000
0.721000
0.711000
0.717000
0.706000
0.720000
0.721000
0.723000
0.709000
0.723000
0.709000
0.715000
0.720000
0.722000
0.708000
0.716000
0.709000
0.730000
0.718000
0.709000
0.719000
0.706000
0.719000
0.714000
0.717000
0.707000
0.724000
0.710000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
0.710000
0.718000
0.715000
0.703000
0.702000
0.706000
0.711000
0.708000
0.700000
0.705000
0.703000
0.733000
0.715000
0.712000
0.712000
0.717000
0.715000
0.721000
0.717000
0.717000
0.716000
0.712000
0.722000
0.719000
0.713000
0.722000
0.718000
0.715000
0.767000
0.732000
0.727000
0.721000
0.727000
0.725000
0.725000
0.717000
0.725000
0.721000
0.739000
0.722000
0.724000
0.763000
0.727000
0.730000
0.736000
0.730000
0.738000
0.731000
0.730000
0.745000
0.732000
0.728000
0.728000
0.731000
0.732000
0.745000
0.729000
0.739000
0.732000
0.729000
0.734000
0.732000
0.741000
0.742000
0.726000
0.738000
0.733000
0.729000
0.734000
0.728000
0.742000
0.731000
0.730000
0.728000
0.731000
0.728000
0.734000
0.731000
0.732000
0.731000
0.729000
0.743000
0.734000
0.732000
0.725000
0.729000
0.732000
0.735000
0.738000
0.733000
0.730000
0.727000
0.743000
0.730000
0.734000
0.737000
0.735000
0.741000
0.749000
0.731000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
0.683000
0.695000
0.696000
0.693000
0.686000
0.691000
0.694000
0.691000
0.700000
0.692000
0.692000
0.690000
0.695000
0.707000
0.692000
0.692000
0.694000
0.692000
0.701000
0.713000
0.726000
0.710000
0.713000
0.710000
0.720000
0.708000
0.715000
0.709000
0.709000
0.708000
0.695000
0.696000
0.699000
0.699000
0.719000
0.704000
0.703000
0.705000
0.705000
0.712000
0.705000
0.704000
0.704000
0.704000
0.702000
0.714000
0.707000
0.715000
0.716000
0.717000
0.735000
0.714000
0.713000
0.714000
0.713000
0.725000
0.714000
0.717000
0.711000
0.715000
0.715000
0.725000
0.725000
0.724000
0.722000
0.723000
0.729000
0.722000
0.722000
0.727000
0.724000
0.734000
0.721000
0.725000
0.741000
0.747000
0.745000
0.747000
0.740000
0.742000
0.738000
0.739000
0.750000
0.735000
0.745000
0.742000
0.745000
0.795000
0.754000
0.756000
0.756000
0.748000
0.760000
0.754000
0.755000
0.752000
0.755000
0.772000
0.755000
0.753000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
0.885000
0.961000
0.971000
0.906000
0.900000
0.896000
0.899000
0.896000
0.904000
0.895000
0.902000
0.896000
0.934000
0.906000
0.902000
0.899000
0.901000
0.915000
0.923000
0.915000
0.911000
0.917000
0.917000
0.915000
0.909000
0.909000
0.904000
0.902000
0.919000
0.905000
0.903000
0.908000
0.907000
0.952000
0.917000
0.916000
0.917000
0.917000
0.914000
0.920000
0.918000
0.915000
0.918000
0.917000
0.923000
0.997000
0.923000
0.934000
0.916000
0.920000
0.921000
0.918000
0.916000
0.920000
0.940000
0.922000
0.918000
0.918000
0.988000
0.968000
0.950000
0.943000
0.940000
0.940000
0.932000
0.944000
0.926000
0.928000
0.925000
0.930000
0.937000
0.924000
0.939000
0.943000
0.940000
0.945000
0.940000
0.942000
0.943000
0.941000
0.957000
1.029000
1.026000
1.025000
0.992000
0.965000
0.958000
1.029000
0.949000
0.956000
0.965000
0.952000
0.947000
0.952000
0.955000
0.966000
0.953000
0.967000
0.986000
0.962000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
1.908000
1.996000
1.965000
1.887000
1.889000
1.907000
1.899000
1.886000
1.888000
1.908000
2.013000
1.938000
1.980000
1.953000
1.957000
1.951000
1.959000
2.027000
1.950000
2.041000
2.020000
2.021000
2.027000
2.095000
2.051000
2.043000
2.045000
2.082000
2.034000
2.094000
2.036000
1.978000
1.979000
2.049000
2.024000
1.981000
2.000000
2.040000
2.006000
1.998000
2.056000
2.049000
2.002000
2.012000
2.059000
2.012000
2.000000
2.042000
2.074000
2.026000
2.015000
2.075000
2.021000
2.054000
2.047000
2.159000
2.048000
2.079000
2.114000
2.052000
2.046000
2.072000
2.058000
2.054000
2.085000
2.136000
2.071000
2.082000
2.084000
2.138000
2.083000
2.108000
2.144000
2.165000
2.109000
2.168000
2.157000
2.109000
2.164000
2.161000
2.114000
2.114000
2.166000
2.149000
2.107000
2.184000
2.158000
2.154000
2.139000
2.170000
2.150000
2.111000
2.164000
2.106000
2.125000
2.149000
2.172000
2.113000
2.111000
2.165000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/cpu_dpu_copy_20.csv <==
4.241000
4.073000
3.933000
3.843000
3.837000
3.821000
3.831000
3.822000
3.960000
4.128000
4.014000
4.009000
4.069000
4.007000
4.083000
4.209000
4.268000
4.296000
4.233000
4.226000
4.258000
4.239000
4.417000
4.334000
4.323000
4.369000
4.388000
4.586000
4.576000
4.575000
4.624000
4.687000
4.656000
4.799000
4.879000
4.794000
4.877000
4.781000
4.802000
4.891000
5.060000
5.053000
5.078000
5.044000
5.164000
5.259000
5.196000
5.245000
5.190000
5.213000
5.104000
5.099000
5.127000
5.094000
5.178000
5.162000
5.140000
5.161000
5.110000
5.093000
5.107000
5.099000
5.108000
5.098000
5.141000
5.131000
5.016000
4.986000
5.004000
4.988000
5.017000
5.199000
5.193000
5.183000
5.131000
5.187000
5.142000
5.114000
5.095000
5.148000
5.080000
5.141000
5.101000
5.142000
5.146000
5.140000
5.142000
5.255000
5.241000
5.250000
5.250000
5.178000
5.240000
5.182000
5.254000
5.236000
5.184000
5.214000
5.208000
5.178000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
0.172000
0.175000
0.176000
0.173000
0.172000
0.170000
0.177000
0.172000
0.167000
0.191000
0.181000
0.175000
0.175000
0.167000
0.171000
0.169000
0.170000
0.169000
0.182000
0.180000
0.176000
0.174000
0.171000
0.172000
0.172000
0.171000
0.173000
0.189000
0.188000
0.182000
0.178000
0.171000
0.173000
0.174000
0.170000
0.174000
0.186000
0.183000
0.180000
0.175000
0.173000
0.172000
0.171000
0.171000
0.182000
0.190000
0.186000
0.182000
0.199000
0.181000
0.179000
0.180000
0.179000
0.177000
0.198000
0.177000
0.175000
0.166000
0.164000
0.165000
0.165000
0.166000
0.166000
0.179000
0.175000
0.168000
0.172000
0.170000
0.169000
0.189000
0.172000
0.188000
0.179000
0.175000
0.175000
0.172000
0.172000
0.171000
0.186000
0.176000
0.174000
0.172000
0.174000
0.171000
0.172000
0.177000
0.182000
0.177000
0.176000
0.175000
0.177000
0.174000
0.177000
0.176000
0.187000
0.184000
0.177000
0.176000
0.175000
0.173000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
0.221000
0.233000
0.236000
0.230000
0.225000
0.226000
0.226000
0.234000
0.231000
0.230000
0.224000
0.228000
0.224000
0.229000
0.232000
0.231000
0.227000
0.227000
0.224000
0.228000
0.223000
0.228000
0.241000
0.230000
0.228000
0.226000
0.227000
0.225000
0.226000
0.227000
0.230000
0.225000
0.227000
0.224000
0.225000
0.224000
0.226000
0.236000
0.232000
0.216000
0.215000
0.211000
0.210000
0.212000
0.211000
0.227000
0.218000
0.218000
0.213000
0.213000
0.214000
0.210000
0.216000
0.234000
0.222000
0.213000
0.217000
0.212000
0.217000
0.213000
0.215000
0.234000
0.221000
0.215000
0.218000
0.215000
0.216000
0.218000
0.217000
0.217000
0.230000
0.220000
0.218000
0.219000
0.217000
0.219000
0.215000
0.219000
0.225000
0.221000
0.217000
0.219000
0.214000
0.218000
0.215000
0.241000
0.222000
0.222000
0.216000
0.217000
0.217000
0.219000
0.219000
0.227000
0.224000
0.220000
0.218000
0.219000
0.218000
0.218000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
0.393000
0.415000
0.424000
0.403000
0.398000
0.398000
0.398000
0.395000
0.399000
0.415000
0.404000
0.401000
0.413000
0.398000
0.396000
0.400000
0.409000
0.405000
0.404000
0.405000
0.397000
0.400000
0.399000
0.411000
0.407000
0.403000
0.402000
0.398000
0.401000
0.412000
0.412000
0.404000
0.401000
0.400000
0.398000
0.399000
0.403000
0.394000
0.389000
0.457000
0.393000
0.391000
0.391000
0.417000
0.399000
0.391000
0.401000
0.395000
0.397000
0.387000
0.395000
0.401000
0.392000
0.394000
0.399000
0.386000
0.391000
0.392000
0.401000
0.395000
0.393000
0.395000
0.388000
0.391000
0.387000
0.408000
0.403000
0.401000
0.398000
0.398000
0.403000
0.388000
0.407000
0.394000
0.397000
0.391000
0.391000
0.388000
0.389000
0.418000
0.394000
0.392000
0.393000
0.393000
0.389000
0.388000
0.402000
0.398000
0.393000
0.390000
0.395000
0.389000
0.388000
0.400000
0.397000
0.395000
0.414000
0.391000
0.392000
0.392000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
1.117000
1.155000
1.125000
1.130000
1.126000
1.144000
1.146000
1.087000
1.093000
1.129000
1.121000
1.099000
1.150000
1.112000
1.099000
1.086000
1.086000
1.114000
1.126000
1.112000
1.089000
1.082000
1.084000
1.154000
1.097000
1.086000
1.089000
1.111000
1.085000
1.088000
1.120000
1.082000
1.084000
1.074000
1.081000
1.100000
1.146000
1.135000
1.139000
1.124000
1.141000
1.104000
1.100000
1.079000
1.085000
1.095000
1.175000
1.143000
1.081000
1.083000
1.088000
1.108000
1.105000
1.078000
1.093000
1.090000
1.096000
1.083000
1.129000
1.134000
1.126000
1.147000
1.110000
1.188000
1.104000
1.116000
1.169000
1.172000
1.135000
1.102000
1.087000
1.099000
1.104000
1.113000
1.185000
1.105000
1.110000
1.095000
1.094000
1.113000
1.124000
1.112000
1.103000
1.100000
1.091000
1.085000
1.096000
1.087000
1.107000
1.094000
1.107000
1.189000
1.086000
1.083000
1.104000
1.145000
1.117000
1.094000
1.099000
1.131000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_cpu_copy_18.csv <==
3.143000
3.174000
3.163000
3.163000
3.191000
2.964000
2.971000
2.961000
2.960000
2.987000
2.959000
2.945000
2.978000
3.053000
3.048000
3.045000
3.074000
3.045000
3.045000
3.056000
3.043000
3.068000
3.069000
3.075000
3.067000
3.060000
3.083000
3.060000
3.070000
3.099000
3.082000
3.075000
3.080000
3.098000
3.076000
3.072000
3.104000
3.082000
3.075000
3.063000
3.063000
3.056000
3.052000
3.077000
3.068000
3.059000
3.086000
3.047000
3.046000
3.045000
3.051000
3.045000
3.048000
3.068000
3.047000
3.074000
3.078000
3.064000
3.057000
3.062000
3.077000
3.063000
3.059000
3.084000
3.065000
3.060000
3.084000
3.062000
3.060000
3.059000
3.069000
3.064000
3.063000
3.080000
3.065000
3.058000
3.092000
3.064000
3.060000
3.059000
3.025000
3.012000
3.013000
3.037000
3.022000
3.011000
3.011000
3.020000
3.015000
3.014000
3.044000
3.015000
3.010000
3.031000
3.014000
3.011000
3.010000
3.021000
3.016000
3.014000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_cpu_copy_20.csv <==
10.135000
10.172000
10.161000
10.111000
10.117000
10.134000
10.156000
10.133000
10.099000
10.125000
10.140000
10.137000
10.112000
10.120000
10.140000
10.124000
10.104000
10.110000
10.131000
10.132000
10.145000
10.124000
10.120000
10.155000
10.128000
10.117000
10.138000
10.144000
10.110000
10.142000
10.110000
10.126000
10.154000
10.132000
10.106000
10.109000
10.152000
10.126000
10.106000
10.116000
10.136000
10.130000
10.139000
10.101000
10.135000
10.153000
10.129000
10.121000
10.110000
10.122000
10.116000
10.140000
10.108000
10.134000
10.134000
10.135000
10.108000
10.134000
10.166000
10.127000
10.157000
10.106000
10.118000
10.128000
10.121000
10.092000
10.107000
10.143000
10.119000
10.135000
10.102000
10.133000
10.126000
10.123000
10.108000
10.121000
10.127000
10.135000
10.110000
10.119000
10.136000
10.118000
10.106000
10.104000
10.157000
10.115000
10.129000
10.104000
10.122000
10.140000
10.139000
10.101000
10.125000
10.140000
10.142000
10.111000
10.123000
10.132000
10.133000
10.109000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_time_10.csv <==
15.696000
15.707000
15.664000
15.670000
15.659000
15.769000
15.711000
15.688000
15.691000
15.704000
15.738000
15.677000
15.655000
15.678000
15.679000
15.746000
15.745000
15.694000
15.675000
15.680000
15.666000
15.650000
15.738000
15.739000
15.652000
15.664000
15.682000
15.663000
15.677000
15.665000
15.683000
15.689000
15.670000
15.662000
15.659000
15.662000
15.695000
15.726000
15.720000
15.705000
15.676000
15.694000
15.661000
15.678000
15.689000
15.691000
15.718000
15.667000
15.730000
15.693000
15.675000
15.739000
15.700000
15.672000
15.670000
15.711000
15.700000
15.713000
15.656000
15.677000
15.749000
15.714000
15.678000
15.703000
15.695000
15.703000
15.661000
15.663000
15.678000
15.703000
15.684000
15.690000
15.714000
15.650000
15.658000
15.703000
15.691000
15.690000
15.772000
15.688000
15.690000
15.704000
15.696000
15.752000
15.805000
15.678000
15.693000
15.711000
15.699000
15.754000
15.665000
15.687000
15.681000
15.668000
15.651000
15.628000
15.777000
15.688000
15.695000
15.697000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_time_12.csv <==
14.040000
14.003000
14.009000
13.990000
13.924000
13.984000
13.958000
13.967000
13.941000
13.934000
13.943000
13.970000
13.972000
13.965000
13.915000
13.933000
13.930000
13.921000
13.945000
13.982000
13.958000
13.950000
13.938000
13.943000
13.944000
13.957000
13.948000
13.943000
13.947000
13.897000
13.919000
13.936000
13.908000
13.915000
13.921000
13.957000
13.919000
13.940000
13.936000
13.948000
13.931000
13.948000
13.941000
13.947000
13.954000
13.934000
13.933000
13.961000
13.941000
13.965000
13.949000
13.960000
13.938000
13.932000
13.941000
13.953000
13.989000
13.983000
13.982000
13.999000
13.982000
13.982000
13.986000
13.958000
13.984000
13.979000
13.968000
13.963000
13.983000
13.973000
13.967000
13.975000
13.980000
13.997000
13.974000
13.997000
13.956000
13.983000
13.958000
13.986000
13.956000
14.034000
13.980000
13.998000
13.972000
13.974000
13.967000
13.964000
13.966000
13.974000
13.967000
13.985000
13.984000
14.030000
14.002000
13.997000
14.026000
14.046000
13.960000
13.994000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_time_14.csv <==
13.293000
13.247000
13.266000
13.293000
13.281000
13.269000
13.276000
13.296000
13.279000
13.272000
13.299000
13.268000
13.292000
13.269000
13.286000
13.291000
13.239000
13.274000
13.282000
13.268000
13.264000
13.273000
13.258000
13.300000
13.276000
13.266000
13.257000
13.292000
13.304000
13.253000
13.264000
13.267000
13.269000
13.250000
13.274000
13.268000
13.287000
13.259000
13.249000
13.271000
13.274000
13.241000
13.289000
13.272000
13.244000
13.245000
13.251000
13.253000
13.286000
13.297000
13.275000
13.286000
13.277000
13.298000
13.265000
13.284000
13.298000
13.280000
13.276000
13.297000
13.294000
13.285000
13.286000
13.292000
13.289000
13.285000
13.280000
13.298000
13.296000
13.275000
13.260000
13.261000
13.249000
13.266000
13.259000
13.283000
13.289000
13.287000
13.283000
13.270000
13.271000
13.292000
13.271000
13.273000
13.278000
13.255000
13.258000
13.293000
13.268000
13.271000
13.272000
13.268000
13.262000
13.278000
13.296000
13.273000
13.264000
13.289000
13.251000
13.283000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_time_16.csv <==
13.158000
13.147000
13.146000
13.138000
13.149000
13.148000
13.160000
13.137000
13.160000
13.150000
13.155000
13.151000
13.137000
13.149000
13.154000
13.154000
13.151000
13.149000
13.165000
13.160000
13.145000
13.155000
13.151000
13.168000
13.135000
13.170000
13.154000
13.157000
13.141000
13.142000
13.157000
13.161000
13.149000
13.146000
13.148000
13.149000
13.154000
13.154000
13.153000
13.161000
13.151000
13.146000
13.144000
13.166000
13.161000
13.159000
13.161000
13.165000
13.147000
13.166000
13.151000
13.150000
13.151000
13.127000
13.168000
13.157000
13.103000
13.142000
13.148000
13.130000
13.152000
13.145000
13.167000
13.146000
13.159000
13.155000
13.154000
13.151000
13.169000
13.149000
13.148000
13.132000
13.143000
13.152000
13.146000
13.150000
13.155000
13.150000
13.174000
13.155000
13.131000
13.143000
13.147000
13.142000
13.156000
13.143000
13.142000
13.153000
13.142000
13.151000
13.150000
13.154000
13.142000
13.148000
13.164000
13.139000
13.150000
13.152000
13.154000
13.133000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_time_18.csv <==
25.711000
25.718000
25.720000
25.714000
25.712000
25.711000
25.714000
25.720000
25.730000
25.719000
25.736000
25.713000
25.724000
25.721000
25.709000
25.724000
25.734000
25.719000
25.729000
25.736000
25.720000
25.720000
25.716000
25.710000
25.729000
25.725000
25.705000
25.728000
25.727000
25.715000
25.732000
25.721000
25.735000
25.722000
25.708000
25.711000
25.717000
25.713000
25.709000
25.719000
25.725000
25.723000
25.714000
25.727000
25.721000
25.732000
25.715000
25.726000
25.728000
25.726000
25.718000
25.712000
25.726000
25.718000
25.717000
25.713000
25.724000
25.728000
25.713000
25.720000
25.715000
25.722000
25.709000
25.716000
25.725000
25.715000
25.713000
25.727000
25.721000
25.732000
25.707000
25.722000
25.721000
25.716000
25.712000
25.728000
25.717000
25.725000
25.726000
25.731000
25.718000
25.711000
25.716000
25.715000
25.723000
25.717000
25.703000
25.714000
25.716000
25.711000
25.717000
25.711000
25.732000
25.727000
25.727000
25.721000
25.719000
25.727000
25.721000
25.722000


==> plots/generic_new/upmem3_128_dpus/results/dpu/naive_multi/dpu_time_20.csv <==
101.920000
101.919000
101.924000
101.914000
101.928000
101.898000
101.927000
101.941000
101.897000
101.908000
101.890000
101.905000
101.917000
101.898000
101.928000
101.925000
101.933000
101.913000
101.914000
101.917000
101.930000
101.942000
101.913000
101.906000
101.917000
101.902000
101.918000
101.928000
101.908000
101.917000
101.927000
101.909000
101.907000
101.906000
101.934000
101.909000
101.952000
101.932000
101.938000
101.946000
101.970000
101.930000
101.937000
101.933000
101.928000
101.952000
101.924000
101.962000
101.922000
101.941000
101.922000
101.932000
101.929000
101.933000
101.938000
101.919000
101.945000
101.899000
101.917000
101.943000
101.929000
101.918000
101.915000
101.909000
101.912000
101.911000
101.919000
101.912000
101.920000
101.922000
101.884000
101.958000
101.915000
101.914000
101.913000
101.905000
101.916000
101.895000
101.907000
101.898000
101.915000
101.925000
101.936000
101.927000
101.892000
101.947000
101.910000
101.915000
101.942000
101.894000
101.922000
101.907000
101.908000
101.913000
101.908000
101.928000
101.938000
101.928000
101.944000
101.947000


==> plots/generic_new/upmem3_256_dpus/results/cpu/addition/cpu_time_10.csv <==
0.230000
0.199000
0.219000
0.199000
0.198000
0.202000
0.179000
0.183000
0.168000
0.166000
0.182000
0.184000
0.185000
0.176000
0.178000
0.176000
0.178000
0.188000
0.181000
0.176000
0.179000
0.148000
0.156000
0.148000
0.147000
0.151000
0.149000
0.270000
0.146000
0.154000
0.158000
0.152000
0.156000
0.152000
0.144000
0.146000
0.148000
0.149000
0.153000
0.146000
0.151000
0.150000
0.158000
0.146000
0.155000
0.155000
0.138000
0.143000
0.144000
0.155000
0.143000
0.141000
0.134000
0.146000
0.133000
0.135000
0.137000
0.134000
0.137000
0.130000
0.134000
0.136000
0.132000
0.131000
0.132000
0.131000
0.132000
0.125000
0.133000
0.143000
0.143000
0.137000
0.139000
0.128000
0.126000
0.131000
0.140000
0.144000
0.134000
0.134000
0.142000
0.134000
0.135000
0.123000
0.130000
0.126000
0.130000
0.135000
0.141000
0.131000
0.131000
0.136000
0.138000
0.135000
0.144000
0.137000
0.145000
0.130000
0.135000
0.136000


==> plots/generic_new/upmem3_256_dpus/results/cpu/addition/cpu_time_12.csv <==
0.153000
0.156000
0.165000
0.162000
0.170000
0.158000
0.189000
0.157000
0.163000
0.145000
0.159000
0.154000
0.146000
0.149000
0.160000
0.152000
0.141000
0.160000
0.159000
0.148000
0.148000
0.153000
0.155000
0.145000
0.150000
0.149000
0.162000
0.158000
0.155000
0.154000
0.159000
0.150000
0.146000
0.150000
0.152000
0.153000
0.161000
0.160000
0.152000
0.143000
0.143000
0.159000
0.156000
0.152000
0.150000
0.155000
0.156000
0.148000
0.155000
0.167000
0.149000
0.148000
0.152000
0.159000
0.129000
0.144000
0.145000
0.155000
0.145000
0.147000
0.156000
0.156000
0.145000
0.158000
0.154000
0.152000
0.153000
0.147000
0.145000
0.151000
0.155000
0.148000
0.145000
0.148000
0.145000
0.155000
0.152000
0.161000
0.151000
0.148000
0.153000
0.154000
0.157000
0.155000
0.159000
0.249000
0.155000
0.146000
0.264000
0.168000
0.149000
0.146000
0.155000
0.163000
0.140000
0.149000
0.150000
0.152000
0.146000
0.145000


==> plots/generic_new/upmem3_256_dpus/results/cpu/addition/cpu_time_14.csv <==
0.231000
0.231000
0.236000
0.243000
0.242000
0.238000
0.234000
0.225000
0.229000
0.241000
0.235000
0.215000
0.223000
0.218000
0.223000
0.219000
0.220000
0.225000
0.230000
0.220000
0.220000
0.215000
0.225000
0.216000
0.219000
0.234000
0.224000
0.218000
0.220000
0.221000
0.219000
0.229000
0.233000
0.247000
0.187000
0.229000
0.228000
0.228000
0.229000
0.237000
0.233000
0.306000
0.235000
0.233000
0.231000
0.224000
0.222000
0.223000
0.266000
0.238000
0.230000
0.232000
0.235000
0.243000
0.234000
0.234000
0.233000
0.220000
0.224000
0.220000
0.298000
0.229000
0.225000
0.232000
0.238000
0.228000
0.229000
0.239000
0.236000
0.226000
0.224000
0.228000
0.246000
0.231000
0.225000
0.227000
0.233000
0.221000
0.228000
0.227000
0.242000
0.221000
0.226000
0.229000
0.245000
0.234000
0.231000
0.232000
0.231000
0.226000
0.231000
0.243000
0.230000
0.233000
0.231000
0.262000
0.223000
0.224000
0.233000
0.235000


==> plots/generic_new/upmem3_256_dpus/results/cpu/addition/cpu_time_16.csv <==
0.513000
0.512000
0.510000
0.517000
0.498000
0.499000
0.512000
0.495000
0.497000
0.498000
0.515000
0.498000
0.500000
0.497000
0.502000
0.498000
0.492000
0.502000
0.483000
0.498000
0.495000
0.496000
0.492000
0.499000
0.499000
0.500000
0.494000
0.494000
0.493000
0.498000
0.491000
0.500000
0.493000
0.504000
0.493000
0.493000
0.497000
0.498000
0.494000
0.489000
0.491000
0.502000
0.490000
0.489000
0.503000
0.489000
0.498000
0.492000
0.501000
0.489000
0.490000
0.489000
0.495000
0.555000
0.497000
0.491000
0.499000
0.499000
0.495000
0.503000
0.499000
0.507000
0.490000
0.494000
0.501000
0.491000
0.493000
0.492000
0.499000
0.502000
0.481000
0.490000
0.479000
0.489000
0.479000
0.487000
0.493000
0.482000
0.483000
0.494000
0.497000
0.504000
0.493000
0.503000
0.492000
0.496000
0.490000
0.493000
0.493000
0.493000
0.500000
0.495000
0.498000
0.493000
0.492000
0.502000
0.498000
0.493000
0.498000
0.488000


==> plots/generic_new/upmem3_256_dpus/results/cpu/addition/cpu_time_18.csv <==
1.531000
1.159000
1.551000
1.620000
1.549000
1.533000
1.530000
1.535000
1.632000
1.540000
1.526000
1.532000
1.179000
1.543000
1.542000
1.745000
1.538000
1.717000
1.542000
1.554000
1.593000
1.556000
1.569000
1.558000
1.554000
1.553000
1.537000
1.528000
1.535000
1.535000
1.528000
1.548000
1.642000
1.538000
1.540000
1.545000
1.677000
1.550000
1.543000
1.537000
1.544000
1.625000
1.554000
1.534000
1.539000
1.530000
1.529000
1.528000
1.528000
1.523000
1.520000
1.522000
1.532000
1.532000
1.528000
1.530000
1.549000
1.521000
1.515000
1.517000
1.676000
1.537000
1.526000
1.540000
1.521000
1.535000
1.517000
1.522000
1.528000
1.522000
1.561000
1.538000
1.531000
1.523000
1.533000
1.534000
1.523000
1.538000
1.541000
1.541000
1.533000
1.522000
1.532000
1.549000
1.536000
1.521000
1.514000
1.534000
1.519000
1.613000
1.554000
1.539000
1.532000
1.528000
1.625000
1.536000
1.528000
1.519000
1.531000
1.542000


==> plots/generic_new/upmem3_256_dpus/results/cpu/addition/cpu_time_20.csv <==
5.142000
5.190000
5.155000
5.550000
5.570000
5.588000
5.773000
5.560000
5.694000
5.868000
5.729000
5.839000
5.742000
5.786000
5.806000
5.825000
5.708000
5.765000
5.569000
5.719000
5.589000
5.814000
5.597000
4.948000
4.414000
5.795000
5.656000
5.731000
5.676000
5.805000
5.674000
5.846000
5.732000
5.777000
5.724000
5.815000
5.748000
5.703000
5.638000
5.328000
5.331000
5.342000
5.287000
5.298000
5.869000
5.678000
5.785000
5.709000
5.787000
5.688000
5.752000
5.699000
5.803000
5.659000
5.733000
5.683000
5.702000
5.705000
5.726000
5.640000
5.766000
5.684000
5.701000
5.718000
5.695000
5.697000
4.296000
5.695000
5.675000
5.673000
5.685000
5.406000
5.401000
5.503000
5.500000
5.679000
5.717000
5.786000
5.645000
5.803000
5.704000
5.768000
5.667000
5.753000
5.714000
5.791000
5.561000
5.657000
5.564000
5.125000
5.710000
5.274000
5.671000
5.758000
4.300000
5.776000
4.270000
5.631000
5.660000
5.631000


==> plots/generic_new/upmem3_256_dpus/results/cpu/coeffwise_multi/cpu_time_10.csv <==
0.136000
0.150000
0.154000
0.146000
0.139000
0.144000
0.145000
0.154000
0.141000
0.136000
0.140000
0.146000
0.133000
0.133000
0.148000
0.136000
0.138000
0.133000
0.153000
0.139000
0.143000
0.138000
0.140000
0.143000
0.152000
0.139000
0.220000
0.147000
0.159000
0.139000
0.148000
0.140000
0.117000
0.173000
0.147000
0.137000
0.139000
0.135000
0.143000
0.134000
0.137000
0.144000
0.146000
0.142000
0.145000
0.143000
0.140000
0.133000
0.134000
0.148000
0.137000
0.134000
0.133000
0.148000
0.139000
0.136000
0.133000
0.141000
0.135000
0.137000
0.140000
0.136000
0.138000
0.134000
0.142000
0.147000
0.137000
0.140000
0.146000
0.148000
0.138000
0.138000
0.135000
0.143000
0.138000
0.139000
0.144000
0.139000
0.138000
0.134000
0.144000
0.141000
0.137000
0.137000
0.144000
0.137000
0.135000
0.134000
0.142000
0.142000
0.144000
0.137000
0.144000
0.145000
0.139000
0.144000
0.141000
0.136000
0.135000
0.141000


==> plots/generic_new/upmem3_256_dpus/results/cpu/coeffwise_multi/cpu_time_12.csv <==
0.176000
0.169000
0.170000
0.184000
0.179000
0.171000
0.172000
0.191000
0.173000
0.170000
0.168000
0.167000
0.179000
0.178000
0.184000
0.187000
0.165000
0.165000
0.174000
0.168000
0.172000
0.169000
0.174000
0.173000
0.172000
0.169000
0.183000
0.172000
0.167000
0.167000
0.173000
0.184000
0.167000
0.160000
0.160000
0.160000
0.164000
0.158000
0.163000
0.163000
0.160000
0.174000
0.159000
0.161000
0.158000
0.170000
0.162000
0.162000
0.163000
0.168000
0.159000
0.161000
0.162000
0.170000
0.161000
0.173000
0.160000
0.176000
0.162000
0.166000
0.161000
0.164000
0.160000
0.168000
0.163000
0.156000
0.168000
0.160000
0.173000
0.162000
0.225000
0.164000
0.172000
0.165000
0.165000
0.162000
0.166000
0.157000
0.169000
0.169000
0.169000
0.160000
0.157000
0.159000
0.163000
0.155000
0.160000
0.163000
0.173000
0.201000
0.164000
0.164000
0.165000
0.164000
0.167000
0.161000
0.161000
0.163000
0.165000
0.172000


==> plots/generic_new/upmem3_256_dpus/results/cpu/coeffwise_multi/cpu_time_14.csv <==
0.281000
0.270000
0.278000
0.271000
0.274000
0.293000
0.279000
0.283000
0.283000
0.299000
0.279000
0.269000
0.271000
0.266000
0.280000
0.272000
0.267000
0.313000
0.298000
0.257000
0.266000
0.256000
0.268000
0.258000
0.333000
0.258000
0.263000
0.294000
0.271000
0.256000
0.257000
0.252000
0.258000
0.265000
0.266000
0.270000
0.265000
0.267000
0.269000
0.263000
0.268000
0.262000
0.265000
0.265000
0.271000
0.265000
0.261000
0.268000
0.345000
0.271000
0.265000
0.268000
0.264000
0.271000
0.255000
0.303000
0.440000
0.269000
0.260000
0.260000
0.270000
0.264000
0.261000
0.264000
0.269000
0.276000
0.272000
0.263000
0.267000
0.266000
0.268000
0.267000
0.263000
0.276000
0.262000
0.271000
0.275000
0.266000
0.261000
0.263000
0.268000
0.259000
0.263000
0.269000
0.263000
0.264000
0.264000
0.270000
0.262000
0.266000
0.274000
0.268000
0.273000
0.270000
0.268000
0.266000
0.265000
0.267000
0.264000
0.267000


==> plots/generic_new/upmem3_256_dpus/results/cpu/coeffwise_multi/cpu_time_16.csv <==
0.615000
0.616000
0.627000
0.733000
0.628000
0.628000
0.642000
0.634000
0.625000
0.627000
0.642000
0.628000
0.618000
0.612000
0.623000
0.610000
0.663000
0.614000
0.621000
0.611000
0.612000
0.615000
0.631000
0.610000
0.610000
0.614000
0.613000
0.607000
0.607000
0.608000
0.617000
0.612000
0.607000
0.623000
0.621000
0.609000
0.703000
0.620000
0.614000
0.613000
0.622000
0.620000
0.617000
0.617000
0.614000
0.615000
0.603000
0.618000
0.611000
0.617000
0.618000
0.617000
0.613000
0.618000
0.602000
0.605000
0.755000
0.624000
0.608000
0.608000
0.612000
0.604000
0.600000
0.604000
0.600000
0.594000
0.613000
0.611000
0.615000
0.605000
0.619000
0.615000
0.624000
0.614000
0.619000
0.614000
0.621000
0.625000
0.626000
0.615000
0.626000
0.616000
0.615000
0.652000
0.620000
0.620000
0.613000
0.619000
0.661000
0.639000
0.619000
0.610000
0.615000
0.607000
0.608000
0.617000
0.620000
0.624000
0.609000
0.613000


==> plots/generic_new/upmem3_256_dpus/results/cpu/coeffwise_multi/cpu_time_18.csv <==
2.034000
1.974000
1.519000
2.005000
1.992000
2.012000
2.012000
2.181000
2.078000
2.029000
2.023000
2.027000
2.040000
2.035000
2.017000
2.013000
2.029000
2.089000
2.047000
1.558000
1.550000
2.107000
2.008000
1.519000
2.003000
2.016000
1.982000
1.975000
2.083000
1.530000
2.091000
1.999000
1.975000
2.000000
2.012000
2.023000
2.039000
2.024000
2.029000
2.098000
2.023000
2.031000
2.007000
2.098000
2.013000
1.991000
1.988000
1.991000
1.524000
1.989000
1.985000
1.999000
2.004000
1.981000
2.016000
1.988000
1.985000
1.978000
1.995000
1.975000
2.041000
2.050000
2.039000
2.027000
2.105000
2.025000
2.005000
2.020000
2.121000
2.010000
2.006000
2.027000
2.047000
2.028000
2.023000
2.017000
2.030000
2.108000
2.042000
1.553000
2.023000
2.019000
1.989000
2.002000
1.995000
1.982000
1.985000
1.981000
1.980000
1.979000
2.148000
1.551000
2.045000
2.044000
2.121000
2.002000
2.023000
1.988000
2.112000
2.032000


==> plots/generic_new/upmem3_256_dpus/results/cpu/coeffwise_multi/cpu_time_20.csv <==
7.960000
7.943000
7.969000
8.045000
7.906000
7.909000
8.042000
7.888000
7.915000
8.045000
7.959000
8.036000
8.014000
8.037000
6.205000
7.957000
5.823000
8.164000
8.099000
7.949000
8.064000
7.984000
7.838000
7.998000
7.915000
7.928000
8.066000
7.932000
7.613000
7.695000
7.571000
7.602000
7.883000
7.892000
7.949000
7.993000
7.674000
8.018000
7.790000
7.856000
8.050000
7.947000
7.892000
7.997000
7.925000
7.908000
7.999000
7.887000
7.919000
7.952000
7.902000
7.881000
8.005000
7.653000
7.712000
7.750000
7.869000
8.058000
8.019000
7.942000
7.994000
7.955000
7.932000
7.192000
7.859000
8.279000
8.041000
7.911000
8.086000
7.521000
7.978000
8.044000
8.076000
7.984000
8.059000
7.476000
7.379000
7.448000
7.438000
6.917000
6.769000
7.269000
7.358000
7.702000
7.766000
7.828000
7.802000
7.403000
7.444000
7.437000
7.444000
7.524000
5.798000
7.855000
7.775000
7.567000
7.725000
7.710000
7.483000
7.390000


==> plots/generic_new/upmem3_256_dpus/results/cpu/cpu_addition.csv <==
power_n,cpu_time(ms)
10,0.144
12,0.153
14,0.2295
16,0.495
18,1.535
20,5.6945


==> plots/generic_new/upmem3_256_dpus/results/cpu/cpu_coeffwise_multi.csv <==
power_n,cpu_time(ms)
10,0.14
12,0.166
14,0.267
16,0.6154999999999999
18,2.0145
20,7.907


==> plots/generic_new/upmem3_256_dpus/results/cpu/cpu_naive_multi.csv <==
power_n,cpu_time(ms)
10,1.841
12,26.116500000000002
14,173.2745
16,2406.661
18,37743.066


==> plots/generic_new/upmem3_256_dpus/results/cpu/naive_multi/cpu_time_10.csv <==
1.828000
1.836000
1.914000
1.864000
1.862000
1.864000
1.917000
1.875000
1.855000
1.860000
1.857000
1.858000
1.848000
1.829000
1.834000
1.875000
1.395000
1.390000
1.818000
1.917000
1.859000
1.861000
1.871000
1.868000
1.868000
1.842000
1.841000
1.823000
1.877000
1.778000
1.844000
1.857000
1.927000
1.864000
1.839000
1.827000
1.819000
1.850000
1.868000
1.834000
1.812000
1.937000
1.851000
1.839000
1.832000
1.879000
1.859000
1.845000
1.838000
1.848000
1.849000
1.832000
1.827000
1.814000
1.988000
1.837000
1.844000
1.850000
1.837000
1.838000
1.834000
1.847000
1.836000
1.822000
1.813000
1.825000
1.816000
1.883000
1.853000
1.850000
1.842000
1.848000
1.828000
1.820000
1.812000
1.813000
1.445000
1.850000
1.841000
1.843000
1.974000
1.842000
1.829000
1.815000
1.841000
1.836000
1.818000
1.831000
1.814000
1.867000
1.840000
1.838000
1.844000
1.896000
1.841000
1.831000
1.839000
1.834000
1.819000
1.825000


==> plots/generic_new/upmem3_256_dpus/results/cpu/naive_multi/cpu_time_12.csv <==
24.298000
25.683000
26.145000
26.702000
26.940000
26.309000
26.220000
26.088000
26.817000
25.712000
24.456000
21.744000
24.422000
24.885000
24.753000
24.587000
25.227000
25.721000
26.668000
26.973000
25.917000
24.911000
26.833000
24.966000
24.481000
24.729000
26.046000
26.287000
26.640000
22.443000
23.463000
24.652000
24.831000
24.771000
24.597000
26.797000
26.810000
26.785000
25.495000
22.523000
26.185000
26.704000
26.865000
26.695000
25.300000
23.833000
22.282000
20.581000
21.508000
23.324000
26.842000
26.626000
24.422000
20.568000
24.449000
25.933000
26.752000
26.808000
26.299000
23.563000
20.043000
23.135000
24.230000
25.609000
26.790000
26.784000
26.771000
26.614000
22.248000
23.007000
24.396000
25.342000
26.706000
26.656000
26.710000
26.713000
26.984000
26.764000
26.838000
26.620000
26.633000
26.481000
24.466000
25.494000
26.294000
26.670000
24.572000
23.301000
25.797000
26.758000
26.670000
26.888000
26.881000
27.005000
26.762000
26.820000
26.596000
26.553000
26.763000
26.723000


==> plots/generic_new/upmem3_256_dpus/results/cpu/naive_multi/cpu_time_14.csv <==
184.489000
174.961000
187.076000
169.510000
178.220000
185.254000
169.638000
170.729000
166.577000
186.627000
181.324000
173.905000
185.651000
189.312000
177.185000
173.828000
171.689000
171.965000
202.291000
200.568000
165.486000
177.438000
185.560000
169.797000
172.077000
177.202000
186.819000
169.443000
170.825000
175.237000
187.363000
168.776000
214.107000
196.624000
184.343000
171.518000
186.816000
169.295000
170.001000
169.642000
171.877000
178.830000
172.516000
170.046000
155.087000
163.524000
181.156000
177.346000
169.430000
169.625000
172.262000
177.688000
193.934000
183.108000
172.192000
185.500000
169.809000
170.512000
173.374000
185.178000
168.757000
170.597000
169.027000
170.335000
172.898000
185.035000
169.214000
171.687000
170.278000
172.980000
188.507000
168.764000
182.236000
183.591000
171.984000
186.476000
169.261000
170.353000
172.942000
182.634000
170.013000
173.339000
174.901000
183.226000
169.017000
174.509000
170.595000
174.147000
182.374000
169.717000
175.478000
173.709000
177.575000
172.476000
171.833000
171.585000
173.210000
177.700000
170.161000
176.126000


==> plots/generic_new/upmem3_256_dpus/results/cpu/naive_multi/cpu_time_16.csv <==
2418.753000
2416.623000
2398.784000
2404.202000
2395.151000
2394.542000
2423.304000
2415.493000
2413.300000
2392.191000
2409.641000
2409.955000
2392.985000
2413.826000
2404.974000
2393.255000
2413.325000
2397.828000
2423.320000
2406.200000
2422.341000
2411.143000
2407.200000
2391.416000
2399.143000
2393.269000
2392.385000
2412.017000
2414.931000
2410.681000
2383.736000
2398.335000
2405.286000
2405.766000
2412.722000
2408.941000
2425.324000
2406.940000
2409.473000
2396.343000
2405.356000
2417.152000
2399.751000
2427.502000
2395.365000
2407.392000
2435.571000
2426.213000
2416.412000
2421.734000
2399.203000
2426.334000
2396.192000
2396.093000
2405.305000
2421.275000
2394.961000
2415.380000
2421.403000
2414.818000
2394.856000
2395.495000
2425.931000
2410.807000
2402.226000
2383.350000
2424.443000
2432.709000
2397.626000
2424.701000
2418.516000
2393.273000
2393.733000
2398.526000
2394.664000
2404.774000
2393.230000
2417.726000
2398.138000
2396.351000
2400.357000
2421.200000
2412.931000
2434.739000
2418.111000
2395.555000
2399.712000
2389.173000
2426.352000
2409.922000
2399.004000
2427.337000
2406.382000
2399.911000
2397.080000
2390.801000
2433.210000
2416.820000
2413.773000
2390.523000


==> plots/generic_new/upmem3_256_dpus/results/cpu/naive_multi/cpu_time_18.csv <==
37741.941000
37717.709000
37728.356000
37733.661000
37775.114000
37787.887000
37733.529000
37767.780000
37720.049000
37731.710000
37752.494000
37743.036000
37759.831000
37745.102000
37738.163000
37764.852000
37728.855000
37704.979000
37753.700000
37727.095000
37763.638000
37730.057000
37807.890000
37850.546000
37749.347000
37755.358000
37720.883000
37746.524000
37737.387000
37751.774000
37721.677000
37758.682000
37716.295000
37712.111000
37769.975000
37755.884000
37751.087000
37747.222000
37739.370000
37728.172000
37743.703000
37727.299000
37759.985000
37734.278000
37738.473000
37782.523000
37735.169000
37743.096000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/cpu_dpu_copy_10.csv <==
1.356000
1.408000
1.430000
1.387000
1.441000
1.402000
1.409000
1.469000
1.405000
1.394000
1.415000
1.416000
1.380000
1.426000
1.397000
1.401000
1.385000
1.444000
1.447000
1.450000
1.455000
1.458000
1.453000
1.470000
1.468000
1.452000
1.474000
1.451000
1.467000
1.451000
1.450000
1.450000
1.446000
1.437000
1.463000
1.444000
1.444000
1.431000
1.466000
1.466000
1.445000
1.464000
1.410000
1.436000
1.418000
1.410000
1.426000
1.421000
1.430000
1.424000
1.397000
1.423000
1.399000
1.426000
1.424000
1.419000
1.436000
1.409000
1.496000
1.435000
1.423000
1.394000
1.427000
1.470000
1.402000
1.410000
1.424000
1.414000
1.451000
1.409000
1.412000
1.395000
1.408000
1.411000
1.433000
1.401000
1.407000
1.410000
1.405000
1.408000
1.401000
1.398000
1.410000
1.388000
1.412000
1.421000
1.415000
1.402000
1.421000
1.435000
1.394000
1.411000
1.398000
1.407000
1.441000
1.428000
1.394000
1.422000
1.428000
1.420000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/cpu_dpu_copy_12.csv <==
1.335000
1.604000
1.542000
1.563000
1.535000
1.635000
1.575000
1.597000
1.558000
1.571000
1.531000
1.434000
1.496000
1.429000
1.414000
1.431000
1.398000
1.471000
1.432000
1.443000
1.405000
1.431000
1.419000
1.481000
1.448000
1.422000
1.421000
1.419000
1.426000
1.464000
1.433000
1.448000
1.413000
1.425000
1.412000
1.432000
1.458000
1.412000
1.467000
1.492000
1.410000
1.413000
1.410000
1.536000
1.480000
1.424000
1.418000
1.414000
1.434000
1.511000
1.428000
1.408000
1.496000
1.407000
1.516000
1.474000
1.493000
1.448000
1.414000
1.446000
1.423000
1.375000
1.449000
1.438000
1.435000
1.503000
1.422000
1.414000
1.409000
1.522000
1.417000
1.446000
1.400000
1.410000
1.500000
1.413000
1.470000
1.418000
1.439000
1.500000
1.449000
1.432000
1.418000
1.417000
1.403000
1.505000
1.425000
1.426000
1.417000
1.424000
1.442000
1.439000
1.430000
1.418000
1.437000
1.533000
1.460000
1.434000
1.451000
1.406000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/cpu_dpu_copy_14.csv <==
1.382000
1.402000
1.397000
1.422000
1.377000
1.381000
1.378000
1.372000
1.406000
1.398000
1.372000
1.429000
1.401000
1.437000
1.412000
1.409000
1.404000
1.404000
1.453000
1.415000
1.424000
1.398000
1.418000
1.455000
1.432000
1.432000
1.428000
1.437000
1.459000
1.436000
1.435000
1.436000
1.419000
1.495000
1.434000
1.426000
1.436000
1.397000
1.449000
1.413000
1.423000
1.395000
1.415000
1.454000
1.405000
1.409000
1.402000
1.403000
1.434000
1.405000
1.434000
1.433000
1.446000
1.477000
1.444000
1.415000
1.464000
1.415000
1.421000
1.453000
1.430000
1.468000
1.444000
1.444000
1.521000
1.446000
1.445000
1.441000
1.448000
1.507000
1.450000
1.451000
1.455000
1.443000
1.458000
1.459000
1.453000
1.467000
1.476000
1.501000
1.507000
1.528000
1.475000
1.479000
1.502000
1.517000
1.532000
1.573000
1.617000
1.578000
1.685000
1.587000
1.579000
1.633000
1.608000
1.587000
1.647000
1.528000
1.576000
1.594000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/cpu_dpu_copy_16.csv <==
1.591000
1.662000
1.656000
1.588000
1.591000
1.588000
1.585000
1.586000
1.590000
1.610000
1.609000
1.608000
1.591000
1.592000
1.612000
1.619000
1.595000
1.599000
1.610000
1.612000
1.584000
1.613000
1.610000
1.616000
1.628000
1.646000
1.641000
1.661000
1.627000
1.675000
1.641000
1.614000
1.614000
1.680000
1.652000
1.615000
1.633000
1.629000
1.650000
1.637000
1.612000
1.635000
1.627000
1.659000
1.651000
1.630000
1.622000
1.639000
1.815000
1.659000
1.645000
1.639000
1.649000
1.677000
1.655000
1.666000
1.639000
1.643000
1.671000
1.656000
1.641000
1.677000
1.668000
1.707000
1.678000
1.667000
1.675000
1.668000
1.674000
1.671000
1.664000
1.667000
1.743000
1.788000
1.716000
1.718000
1.696000
1.751000
1.698000
1.708000
1.690000
1.672000
1.758000
1.691000
1.726000
1.719000
1.709000
1.742000
1.716000
1.708000
1.718000
1.712000
1.750000
1.720000
1.722000
1.730000
1.717000
1.825000
1.737000
1.756000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/cpu_dpu_copy_18.csv <==
2.548000
2.832000
2.724000
2.658000
2.692000
2.734000
2.712000
2.597000
2.600000
2.763000
2.604000
2.623000
2.565000
2.745000
2.742000
2.699000
2.629000
2.749000
2.675000
2.723000
2.716000
2.728000
2.702000
2.666000
2.638000
2.724000
2.706000
2.733000
2.768000
2.752000
2.765000
2.726000
2.712000
2.790000
2.785000
2.731000
2.659000
2.811000
2.770000
2.819000
2.874000
2.750000
2.752000
2.757000
2.756000
2.846000
2.775000
2.772000
2.787000
2.842000
2.779000
2.790000
2.818000
2.805000
2.783000
2.758000
2.748000
2.810000
2.786000
2.800000
2.855000
2.810000
2.808000
2.803000
2.873000
2.958000
2.902000
2.839000
2.867000
2.854000
2.837000
2.887000
2.875000
2.852000
2.839000
2.763000
2.887000
2.882000
2.891000
2.902000
2.984000
2.914000
2.895000
2.969000
2.907000
2.893000
2.883000
2.921000
2.862000
2.872000
2.899000
2.927000
2.866000
2.883000
2.891000
2.919000
2.877000
2.881000
2.919000
2.905000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/cpu_dpu_copy_20.csv <==
6.208000
6.484000
6.411000
6.505000
6.376000
6.468000
6.693000
6.837000
6.827000
6.775000
6.776000
6.913000
6.974000
7.192000
6.900000
6.937000
6.941000
6.897000
7.241000
7.202000
7.307000
7.156000
7.270000
7.205000
7.173000
7.522000
7.281000
7.357000
7.261000
7.237000
7.425000
7.378000
7.500000
7.369000
7.513000
7.532000
7.428000
7.607000
7.588000
7.576000
7.497000
7.577000
7.551000
7.578000
7.574000
7.590000
7.707000
7.840000
7.708000
7.750000
7.694000
8.085000
7.955000
7.971000
7.922000
8.004000
7.896000
7.088000
6.893000
6.758000
6.816000
6.749000
6.741000
6.768000
6.737000
6.846000
6.758000
6.711000
6.811000
6.749000
6.723000
6.864000
6.746000
6.730000
6.819000
6.748000
6.734000
6.835000
6.739000
6.750000
6.808000
6.815000
6.706000
6.756000
6.733000
6.838000
6.752000
6.760000
6.811000
6.769000
6.738000
6.845000
6.763000
6.717000
6.862000
6.780000
6.733000
6.767000
6.751000
6.743000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_cpu_copy_10.csv <==
0.360000
0.362000
0.410000
0.374000
0.359000
0.356000
0.355000
0.362000
0.358000
0.364000
0.365000
0.375000
0.368000
0.359000
0.365000
0.362000
0.369000
0.362000
0.390000
0.378000
0.369000
0.360000
0.356000
0.358000
0.358000
0.360000
0.383000
0.368000
0.363000
0.355000
0.365000
0.355000
0.372000
0.354000
0.380000
0.382000
0.368000
0.360000
0.361000
0.365000
0.360000
0.362000
0.391000
0.366000
0.363000
0.369000
0.365000
0.367000
0.364000
0.365000
0.385000
0.373000
0.359000
0.368000
0.396000
0.374000
0.372000
0.373000
0.390000
0.376000
0.378000
0.375000
0.368000
0.380000
0.367000
0.406000
0.388000
0.374000
0.371000
0.367000
0.369000
0.363000
0.369000
0.397000
0.372000
0.375000
0.367000
0.372000
0.367000
0.371000
0.368000
0.399000
0.370000
0.372000
0.366000
0.365000
0.369000
0.362000
0.361000
0.390000
0.368000
0.364000
0.370000
0.365000
0.374000
0.368000
0.376000
0.387000
0.387000
0.365000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_cpu_copy_12.csv <==
0.368000
0.375000
0.382000
0.378000
0.372000
0.392000
0.386000
0.377000
0.369000
0.368000
0.379000
0.378000
0.418000
0.385000
0.375000
0.369000
0.375000
0.380000
0.373000
0.379000
0.395000
0.378000
0.378000
0.377000
0.373000
0.375000
0.371000
0.379000
0.395000
0.379000
0.375000
0.379000
0.374000
0.374000
0.378000
0.381000
0.394000
0.380000
0.374000
0.369000
0.381000
0.370000
0.386000
0.373000
0.395000
0.374000
0.383000
0.374000
0.376000
0.370000
0.380000
0.374000
0.400000
0.382000
0.371000
0.372000
0.380000
0.373000
0.372000
0.372000
0.399000
0.377000
0.374000
0.372000
0.386000
0.371000
0.367000
0.370000
0.395000
0.384000
0.371000
0.386000
0.373000
0.376000
0.368000
0.386000
0.396000
0.376000
0.371000
0.387000
0.374000
0.376000
0.379000
0.416000
0.385000
0.381000
0.374000
0.374000
0.377000
0.379000
0.375000
0.396000
0.384000
0.371000
0.371000
0.377000
0.379000
0.366000
0.380000
0.373000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_cpu_copy_14.csv <==
0.462000
0.476000
0.463000
0.475000
0.463000
0.467000
0.612000
0.485000
0.475000
0.465000
0.472000
0.468000
0.473000
0.570000
0.483000
0.470000
0.473000
0.471000
0.472000
0.460000
0.496000
0.467000
0.469000
0.472000
0.474000
0.469000
0.464000
0.478000
0.475000
0.473000
0.464000
0.479000
0.467000
0.465000
0.472000
0.490000
0.468000
0.467000
0.474000
0.470000
0.458000
0.469000
0.489000
0.488000
0.475000
0.463000
0.464000
0.466000
0.474000
0.501000
0.473000
0.467000
0.476000
0.462000
0.463000
0.460000
0.474000
0.469000
0.471000
0.459000
0.475000
0.462000
0.464000
0.463000
0.502000
0.475000
0.468000
0.468000
0.466000
0.465000
0.471000
0.517000
0.487000
0.473000
0.473000
0.478000
0.465000
0.467000
0.467000
0.488000
0.478000
0.487000
0.470000
0.472000
0.472000
0.465000
0.545000
0.508000
0.516000
0.491000
0.498000
0.495000
0.510000
0.515000
0.506000
0.504000
0.497000
0.507000
0.489000
0.548000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_cpu_copy_16.csv <==
0.939000
1.015000
0.986000
0.943000
0.946000
0.959000
0.931000
0.993000
0.966000
0.948000
0.958000
0.950000
1.015000
0.978000
0.959000
0.951000
0.933000
0.939000
0.921000
0.935000
0.962000
0.941000
0.931000
0.926000
0.920000
0.928000
0.948000
0.943000
0.926000
0.910000
0.914000
0.917000
0.956000
0.926000
0.909000
0.909000
0.898000
0.910000
0.909000
0.936000
0.928000
0.904000
0.900000
0.895000
0.897000
0.900000
0.917000
0.923000
0.917000
0.921000
0.904000
0.918000
0.957000
0.939000
0.925000
0.972000
1.033000
1.020000
1.070000
0.920000
0.897000
0.909000
0.906000
0.904000
0.901000
0.974000
0.907000
0.896000
0.889000
0.894000
0.890000
0.899000
0.930000
0.922000
0.919000
0.960000
1.039000
0.908000
1.015000
0.920000
0.903000
0.899000
0.897000
0.899000
0.887000
0.943000
0.888000
0.891000
0.879000
0.870000
0.879000
0.871000
0.903000
0.899000
0.901000
0.876000
0.872000
0.863000
0.905000
0.912000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_cpu_copy_18.csv <==
3.034000
3.005000
3.033000
2.956000
2.991000
2.965000
2.951000
2.874000
2.870000
2.879000
3.075000
2.844000
2.823000
2.818000
2.849000
2.827000
2.850000
2.866000
2.862000
2.883000
2.876000
2.818000
2.764000
2.793000
2.761000
2.790000
2.782000
2.816000
2.792000
2.778000
2.785000
2.800000
2.721000
2.708000
2.703000
2.633000
2.300000
2.269000
2.275000
2.281000
2.267000
2.290000
2.288000
2.285000
2.215000
2.227000
2.287000
2.220000
2.217000
2.211000
2.226000
2.237000
2.273000
2.236000
2.220000
2.230000
2.237000
2.260000
2.244000
2.222000
2.198000
2.197000
2.173000
2.225000
2.202000
2.217000
2.192000
2.169000
2.259000
2.191000
2.183000
2.177000
2.136000
2.159000
2.158000
2.158000
2.166000
2.165000
2.132000
2.194000
2.138000
2.140000
2.140000
2.155000
2.152000
2.133000
2.115000
2.094000
2.128000
2.097000
2.173000
2.136000
2.112000
2.125000
2.142000
2.142000
2.127000
2.138000
2.111000
2.096000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_cpu_copy_20.csv <==
6.891000
6.913000
6.936000
6.897000
6.883000
6.938000
6.744000
6.555000
6.607000
6.587000
6.613000
6.647000
6.584000
6.593000
6.464000
6.346000
6.339000
6.354000
6.314000
6.351000
6.351000
6.397000
6.254000
6.127000
6.206000
6.159000
6.156000
6.158000
6.119000
6.152000
6.234000
5.999000
5.870000
5.865000
5.890000
5.906000
5.916000
5.897000
5.946000
5.777000
5.810000
5.837000
5.793000
5.794000
5.804000
5.857000
5.831000
5.817000
5.958000
5.852000
5.838000
5.845000
5.877000
5.847000
5.862000
5.892000
5.856000
5.874000
5.875000
5.864000
5.873000
5.855000
5.920000
5.838000
5.847000
5.846000
5.963000
5.948000
5.942000
5.931000
5.939000
5.944000
5.990000
5.897000
5.952000
5.946000
5.916000
5.931000
5.956000
5.992000
5.953000
5.915000
5.940000
5.944000
5.913000
5.945000
5.988000
5.937000
5.916000
5.938000
5.923000
6.025000
6.023000
6.049000
6.014000
6.028000
6.084000
6.021000
6.028000
6.033000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_time_10.csv <==
0.292000
0.313000
0.312000
0.319000
0.302000
0.299000
0.324000
0.308000
0.289000
0.289000
0.295000
0.300000
0.301000
0.307000
0.324000
0.316000
0.300000
0.311000
0.306000
0.293000
0.310000
0.299000
0.318000
0.306000
0.299000
0.299000
0.302000
0.307000
0.303000
0.301000
0.293000
0.297000
0.298000
0.322000
0.299000
0.303000
0.314000
0.291000
0.318000
0.320000
0.315000
0.290000
0.307000
0.295000
0.300000
0.286000
0.317000
0.307000
0.321000
0.298000
0.319000
0.294000
0.300000
0.295000
0.322000
0.298000
0.318000
0.296000
0.308000
0.300000
0.302000
0.300000
0.302000
0.317000
0.304000
0.314000
0.304000
0.294000
0.299000
0.299000
0.293000
0.291000
0.295000
0.297000
0.295000
0.297000
0.298000
0.310000
0.313000
0.314000
0.308000
0.301000
0.311000
0.293000
0.298000
0.296000
0.317000
0.307000
0.297000
0.299000
0.294000
0.292000
0.331000
0.296000
0.299000
0.297000
0.298000
0.298000
0.314000
0.310000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_time_12.csv <==
0.321000
0.303000
0.301000
0.316000
0.324000
0.295000
0.326000
0.308000
0.315000
0.296000
0.309000
0.301000
0.303000
0.308000
0.306000
0.304000
0.306000
0.303000
0.303000
0.304000
0.307000
0.303000
0.301000
0.305000
0.314000
0.305000
0.319000
0.302000
0.298000
0.297000
0.304000
0.300000
0.299000
0.295000
0.305000
0.303000
0.307000
0.291000
0.297000
0.301000
0.311000
0.305000
0.303000
0.300000
0.320000
0.293000
0.305000
0.304000
0.309000
0.313000
0.299000
0.307000
0.319000
0.317000
0.308000
0.301000
0.298000
0.298000
0.295000
0.295000
0.302000
0.308000
0.290000
0.299000
0.290000
0.320000
0.310000
0.314000
0.307000
0.312000
0.308000
0.298000
0.303000
0.298000
0.306000
0.304000
0.304000
0.288000
0.296000
0.293000
0.301000
0.320000
0.301000
0.301000
0.300000
0.303000
0.305000
0.311000
0.303000
0.290000
0.306000
0.306000
0.302000
0.306000
0.298000
0.302000
0.309000
0.296000
0.311000
0.315000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_time_14.csv <==
0.310000
0.310000
0.321000
0.307000
0.328000
0.314000
0.312000
0.310000
0.311000
0.306000
0.332000
0.296000
0.320000
0.312000
0.308000
0.314000
0.300000
0.313000
0.314000
0.330000
0.297000
0.310000
0.306000
0.323000
0.300000
0.295000
0.301000
0.309000
0.304000
0.308000
0.305000
0.303000
0.310000
0.298000
0.311000
0.295000
0.315000
0.301000
0.309000
0.299000
0.300000
0.294000
0.294000
0.296000
0.293000
0.300000
0.289000
0.284000
0.286000
0.293000
0.295000
0.299000
0.285000
0.287000
0.286000
0.294000
0.283000
0.294000
0.298000
0.286000
0.289000
0.288000
0.286000
0.295000
0.300000
0.298000
0.287000
0.289000
0.284000
0.296000
0.285000
0.304000
0.290000
0.291000
0.289000
0.284000
0.289000
0.301000
0.333000
0.293000
0.287000
0.288000
0.295000
0.286000
0.290000
0.303000
0.288000
0.333000
0.304000
0.302000
0.308000
0.306000
0.308000
0.307000
0.305000
0.302000
0.308000
0.313000
0.312000
0.294000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_time_16.csv <==
0.296000
0.297000
0.305000
0.295000
0.302000
0.299000
0.290000
0.298000
0.314000
0.297000
0.305000
0.312000
0.297000
0.307000
0.307000
0.311000
0.314000
0.302000
0.290000
0.305000
0.302000
0.302000
0.301000
0.304000
0.297000
0.304000
0.308000
0.298000
0.307000
0.312000
0.312000
0.297000
0.295000
0.294000
0.293000
0.294000
0.309000
0.319000
0.288000
0.313000
0.300000
0.306000
0.320000
0.309000
0.306000
0.305000
0.310000
0.294000
0.296000
0.288000
0.295000
0.300000
0.300000
0.295000
0.293000
0.302000
0.332000
0.311000
0.323000
0.307000
0.301000
0.307000
0.302000
0.307000
0.300000
0.303000
0.292000
0.317000
0.302000
0.300000
0.298000
0.314000
0.299000
0.306000
0.292000
0.300000
0.309000
0.302000
0.302000
0.297000
0.287000
0.305000
0.305000
0.303000
0.304000
0.319000
0.319000
0.289000
0.300000
0.314000
0.294000
0.302000
0.300000
0.296000
0.298000
0.294000
0.297000
0.330000
0.307000
0.291000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_time_18.csv <==
0.293000
0.306000
0.310000
0.302000
0.304000
0.310000
0.294000
0.305000
0.304000
0.306000
0.290000
0.306000
0.302000
0.297000
0.306000
0.303000
0.294000
0.289000
0.311000
0.302000
0.289000
0.295000
0.303000
0.300000
0.298000
0.302000
0.302000
0.292000
0.310000
0.289000
0.306000
0.298000
0.284000
0.312000
0.304000
0.291000
0.303000
0.297000
0.306000
0.293000
0.293000
0.302000
0.298000
0.291000
0.291000
0.304000
0.304000
0.296000
0.307000
0.313000
0.294000
0.296000
0.299000
0.310000
0.301000
0.305000
0.294000
0.308000
0.307000
0.297000
0.300000
0.300000
0.296000
0.292000
0.296000
0.308000
0.295000
0.303000
0.298000
0.299000
0.304000
0.292000
0.304000
0.297000
0.293000
0.290000
0.297000
0.307000
0.307000
0.304000
0.300000
0.298000
0.283000
0.282000
0.291000
0.291000
0.306000
0.300000
0.293000
0.287000
0.294000
0.293000
0.307000
0.305000
0.303000
0.302000
0.291000
0.297000
0.303000
0.303000


==> plots/generic_new/upmem3_256_dpus/results/dpu/addition/dpu_time_20.csv <==
0.579000
0.594000
0.597000
0.609000
0.593000
0.584000
0.590000
0.592000
0.598000
0.588000
0.578000
0.606000
0.598000
0.585000
0.583000
0.587000
0.606000
0.588000
0.583000
0.591000
0.592000
0.603000
0.592000
0.583000
0.599000
0.596000
0.584000
0.590000
0.585000
0.594000
0.595000
0.601000
0.599000
0.582000
0.587000
0.596000
0.594000
0.597000
0.575000
0.601000
0.591000
0.590000
0.597000
0.597000
0.595000
0.593000
0.579000
0.598000
0.595000
0.598000
0.589000
0.596000
0.590000
0.593000
0.600000
0.582000
0.589000
0.608000
0.583000
0.593000
0.588000
0.591000
0.595000
0.602000
0.577000
0.594000
0.591000
0.602000
0.585000
0.589000
0.587000
0.593000
0.585000
0.584000
0.597000
0.601000
0.585000
0.592000
0.594000
0.593000
0.589000
0.596000
0.589000
0.593000
0.587000
0.596000
0.598000
0.599000
0.592000
0.604000
0.603000
0.597000
0.593000
0.593000
0.594000
0.597000
0.587000
0.581000
0.586000
0.596000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
1.437000
1.473000
1.466000
1.448000
1.454000
1.484000
1.447000
1.471000
1.459000
1.481000
1.475000
1.426000
1.499000
1.475000
1.471000
1.464000
1.475000
1.468000
1.491000
1.468000
1.495000
1.456000
1.456000
1.518000
1.473000
1.451000
1.478000
1.482000
1.480000
1.498000
1.448000
1.435000
1.446000
1.465000
1.467000
1.472000
1.427000
1.424000
1.517000
1.443000
1.455000
1.438000
1.435000
1.512000
1.430000
1.446000
1.430000
1.460000
1.429000
1.450000
1.440000
1.465000
1.433000
1.463000
1.455000
1.440000
1.458000
1.425000
1.450000
1.486000
1.453000
1.453000
1.430000
1.426000
1.484000
1.430000
1.441000
1.444000
1.420000
1.505000
1.463000
1.442000
1.450000
1.424000
1.460000
1.444000
1.437000
1.426000
1.425000
1.428000
1.456000
1.450000
1.433000
1.434000
1.429000
1.512000
1.441000
1.459000
1.428000
1.419000
1.452000
1.421000
1.446000
1.425000
1.441000
1.433000
1.451000
1.442000
1.456000
1.448000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
1.330000
1.333000
1.355000
1.313000
1.373000
1.359000
1.337000
1.338000
1.356000
1.350000
1.346000
1.345000
1.346000
1.348000
1.335000
1.401000
1.341000
1.335000
1.373000
1.358000
1.504000
1.402000
1.362000
1.370000
1.361000
1.364000
1.377000
1.364000
1.361000
1.371000
1.370000
1.380000
1.377000
1.396000
1.394000
1.403000
1.437000
1.406000
1.357000
1.370000
1.368000
1.408000
1.367000
1.365000
1.365000
1.375000
1.375000
1.411000
1.405000
1.394000
1.401000
1.388000
1.435000
1.397000
1.381000
1.386000
1.409000
1.408000
1.422000
1.387000
1.391000
1.423000
1.417000
1.442000
1.431000
1.429000
1.410000
1.428000
1.457000
1.435000
1.401000
1.440000
1.424000
1.462000
1.433000
1.522000
1.448000
1.458000
1.441000
1.443000
1.462000
1.425000
1.431000
1.484000
1.431000
1.450000
1.419000
1.464000
1.423000
1.460000
1.446000
1.444000
1.461000
1.464000
1.499000
1.458000
1.455000
1.446000
1.461000
1.515000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
1.354000
1.438000
1.388000
1.367000
1.365000
1.370000
1.442000
1.369000
1.369000
1.423000
1.376000
1.401000
1.364000
1.368000
1.397000
1.414000
1.396000
1.405000
1.393000
1.401000
1.390000
1.399000
1.413000
1.398000
1.395000
1.392000
1.390000
1.411000
1.413000
1.396000
1.407000
1.412000
1.416000
1.419000
1.423000
1.414000
1.407000
1.442000
1.426000
1.412000
1.415000
1.403000
1.622000
1.436000
1.434000
1.426000
1.432000
1.564000
1.445000
1.433000
1.429000
1.443000
1.475000
1.412000
1.418000
1.442000
1.436000
1.478000
1.448000
1.436000
1.442000
1.437000
1.435000
1.480000
1.466000
1.450000
1.443000
1.450000
1.500000
1.441000
1.425000
1.422000
1.451000
1.451000
1.525000
1.459000
1.464000
1.470000
1.469000
1.527000
1.460000
1.459000
1.458000
1.454000
1.464000
1.593000
1.480000
1.491000
1.487000
1.492000
1.555000
1.482000
1.494000
1.483000
1.495000
1.484000
1.509000
1.491000
1.486000
1.504000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
1.570000
1.682000
1.649000
1.603000
1.583000
1.618000
1.602000
1.587000
1.621000
1.604000
1.594000
1.602000
1.610000
1.619000
1.605000
1.587000
1.586000
1.597000
1.618000
1.622000
1.586000
1.584000
1.610000
1.636000
1.585000
1.578000
1.633000
1.617000
1.635000
1.631000
1.643000
1.621000
1.609000
1.645000
1.637000
1.617000
1.603000
1.605000
1.671000
1.627000
1.611000
1.634000
1.612000
1.640000
1.613000
1.611000
1.630000
1.634000
1.647000
1.634000
1.636000
1.647000
1.633000
1.661000
1.664000
1.645000
1.633000
1.661000
1.653000
1.640000
1.674000
1.640000
1.646000
1.754000
1.670000
1.685000
1.668000
1.653000
1.714000
1.661000
1.645000
1.667000
1.696000
1.684000
1.649000
1.667000
1.725000
1.723000
1.721000
1.708000
1.689000
1.710000
1.701000
1.750000
1.724000
1.708000
1.705000
1.725000
1.766000
1.751000
1.744000
1.720000
1.779000
1.719000
1.748000
1.758000
1.733000
1.771000
1.736000
1.720000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
2.412000
2.515000
2.554000
2.507000
2.500000
2.509000
2.454000
2.437000
2.521000
2.459000
2.554000
2.443000
2.454000
2.456000
2.458000
2.469000
2.449000
2.448000
2.454000
2.518000
2.486000
2.466000
2.477000
2.473000
2.494000
2.473000
2.434000
2.466000
2.517000
2.470000
2.457000
2.496000
2.487000
2.528000
2.505000
2.482000
2.488000
2.546000
2.554000
2.479000
2.489000
2.493000
2.735000
2.507000
2.524000
2.561000
2.531000
2.604000
2.510000
2.510000
2.589000
2.593000
2.591000
2.683000
2.692000
2.598000
2.648000
2.631000
2.604000
2.634000
2.632000
2.530000
2.554000
2.712000
2.597000
2.526000
2.540000
2.620000
2.558000
2.546000
2.548000
2.556000
2.583000
2.562000
2.563000
2.564000
2.550000
2.601000
2.558000
2.605000
2.584000
2.564000
2.562000
2.544000
2.574000
2.562000
2.628000
2.672000
2.577000
2.570000
2.571000
2.578000
2.581000
2.563000
2.575000
2.589000
2.591000
2.560000
2.564000
2.572000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
6.438000
6.667000
6.568000
6.672000
6.637000
6.537000
6.558000
6.625000
6.685000
6.671000
6.661000
6.776000
6.734000
6.849000
6.733000
6.725000
6.801000
6.793000
6.897000
6.814000
6.787000
6.928000
6.937000
7.181000
7.046000
7.003000
7.097000
7.061000
7.105000
7.304000
7.177000
7.181000
7.207000
7.224000
7.224000
7.540000
7.332000
7.370000
7.356000
7.336000
7.389000
7.415000
7.584000
7.445000
7.597000
7.544000
7.692000
7.590000
7.643000
7.538000
7.584000
7.530000
7.497000
7.694000
7.510000
7.616000
7.500000
7.581000
7.497000
7.511000
7.601000
7.516000
7.502000
7.395000
7.417000
7.429000
7.447000
7.465000
7.410000
7.518000
7.423000
7.564000
7.462000
7.523000
7.398000
7.410000
7.449000
7.402000
7.476000
7.447000
7.505000
7.436000
7.415000
7.513000
7.472000
7.563000
7.474000
7.506000
7.528000
7.470000
7.543000
7.435000
7.441000
7.443000
7.515000
7.437000
7.489000
7.441000
7.419000
7.459000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
0.386000
0.381000
0.386000
0.383000
0.384000
0.379000
0.382000
0.411000
0.413000
0.389000
0.386000
0.377000
0.377000
0.379000
0.384000
0.408000
0.410000
0.397000
0.383000
0.386000
0.376000
0.383000
0.375000
0.406000
0.397000
0.387000
0.391000
0.393000
0.373000
0.391000
0.373000
0.413000
0.394000
0.389000
0.384000
0.381000
0.386000
0.375000
0.382000
0.407000
0.406000
0.385000
0.391000
0.371000
0.387000
0.373000
0.387000
0.409000
0.402000
0.382000
0.382000
0.381000
0.386000
0.377000
0.428000
0.385000
0.409000
0.384000
0.387000
0.381000
0.386000
0.378000
0.441000
0.381000
0.387000
0.387000
0.378000
0.383000
0.375000
0.391000
0.393000
0.388000
0.383000
0.395000
0.381000
0.385000
0.377000
0.389000
0.412000
0.403000
0.393000
0.385000
0.378000
0.382000
0.379000
0.378000
0.412000
0.410000
0.393000
0.385000
0.385000
0.379000
0.381000
0.375000
0.404000
0.401000
0.392000
0.380000
0.386000
0.379000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
0.402000
0.415000
0.405000
0.407000
0.403000
0.432000
0.418000
0.414000
0.422000
0.412000
0.406000
0.408000
0.405000
0.437000
0.423000
0.424000
0.410000
0.410000
0.407000
0.412000
0.403000
0.440000
0.418000
0.418000
0.413000
0.409000
0.402000
0.404000
0.416000
0.433000
0.429000
0.417000
0.409000
0.404000
0.407000
0.405000
0.405000
0.434000
0.431000
0.416000
0.413000
0.403000
0.405000
0.403000
0.405000
0.433000
0.427000
0.414000
0.415000
0.408000
0.413000
0.408000
0.438000
0.433000
0.426000
0.411000
0.417000
0.409000
0.407000
0.408000
0.444000
0.414000
0.415000
0.406000
0.412000
0.406000
0.408000
0.415000
0.413000
0.419000
0.418000
0.407000
0.400000
0.409000
0.403000
0.405000
0.427000
0.423000
0.409000
0.405000
0.419000
0.412000
0.400000
0.405000
0.425000
0.425000
0.410000
0.418000
0.404000
0.405000
0.399000
0.403000
0.430000
0.420000
0.413000
0.410000
0.416000
0.403000
0.415000
0.404000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
0.511000
0.539000
0.530000
0.484000
0.486000
0.464000
0.460000
0.477000
0.489000
0.469000
0.495000
0.484000
0.495000
0.511000
0.497000
0.484000
0.498000
0.496000
0.506000
0.515000
0.496000
0.493000
0.486000
0.499000
0.498000
0.511000
0.495000
0.512000
0.487000
0.496000
0.494000
0.518000
0.517000
0.521000
0.539000
0.533000
0.521000
0.517000
0.516000
0.517000
0.515000
0.524000
0.539000
0.517000
0.537000
0.508000
0.511000
0.488000
0.504000
0.528000
0.532000
0.525000
0.528000
0.523000
0.505000
0.510000
0.535000
0.534000
0.515000
0.521000
0.506000
0.520000
0.528000
0.558000
0.547000
0.614000
0.579000
0.527000
0.516000
0.517000
0.572000
0.556000
0.617000
0.601000
0.568000
0.502000
0.506000
0.530000
0.501000
0.511000
0.496000
0.501000
0.491000
0.502000
0.534000
0.507000
0.511000
0.491000
0.500000
0.496000
0.500000
0.485000
0.516000
0.498000
0.509000
0.498000
0.485000
0.496000
0.485000
0.519000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
0.935000
0.976000
0.995000
0.957000
0.935000
0.947000
0.940000
0.939000
0.972000
0.945000
0.948000
0.943000
0.999000
0.922000
0.953000
0.935000
0.915000
0.913000
0.924000
0.908000
0.970000
0.937000
0.930000
0.922000
0.927000
0.925000
0.915000
0.947000
0.933000
0.905000
0.928000
0.917000
0.910000
0.992000
0.924000
0.925000
0.911000
0.915000
0.909000
0.897000
0.942000
0.910000
0.906000
0.899000
0.911000
0.913000
0.935000
0.922000
0.915000
0.917000
0.908000
0.905000
0.916000
0.942000
0.985000
0.891000
0.907000
0.885000
0.875000
0.926000
0.900000
0.899000
0.872000
0.884000
0.879000
0.889000
0.908000
0.894000
0.884000
0.887000
0.887000
0.885000
0.873000
0.913000
0.893000
0.951000
0.861000
0.856000
0.874000
0.913000
0.890000
0.869000
0.864000
0.865000
0.854000
0.871000
0.907000
0.883000
0.884000
0.864000
0.864000
0.872000
0.859000
0.895000
0.872000
0.861000
0.863000
0.867000
0.860000
0.887000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
2.553000
2.697000
2.570000
2.560000
2.564000
2.561000
2.590000
2.509000
2.513000
2.498000
2.501000
2.494000
2.553000
2.525000
2.505000
2.505000
2.488000
2.501000
2.526000
2.516000
2.506000
2.471000
2.473000
2.534000
2.460000
2.445000
2.453000
2.468000
2.570000
2.494000
2.488000
2.476000
2.467000
2.482000
2.658000
2.418000
2.406000
2.411000
2.427000
2.402000
2.365000
2.347000
2.338000
2.339000
2.363000
2.340000
2.336000
2.482000
2.380000
2.325000
2.297000
2.299000
2.295000
2.294000
2.292000
2.316000
2.277000
2.297000
2.274000
2.275000
2.314000
2.295000
2.260000
2.265000
2.253000
2.287000
2.297000
2.289000
2.220000
2.197000
2.212000
2.200000
2.244000
2.221000
2.320000
2.273000
2.258000
2.198000
2.228000
2.169000
2.160000
2.201000
2.216000
2.173000
2.177000
2.208000
2.182000
2.240000
2.301000
2.225000
2.148000
2.122000
2.124000
2.227000
2.192000
2.123000
2.111000
2.137000
2.152000
2.194000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
8.080000
8.167000
8.123000
8.059000
8.424000
8.348000
8.477000
8.318000
8.298000
8.281000
8.361000
8.350000
8.252000
8.504000
8.329000
8.302000
8.393000
8.453000
8.359000
8.331000
8.363000
8.427000
8.260000
8.291000
8.275000
8.344000
8.191000
8.326000
8.412000
8.361000
8.251000
8.407000
8.201000
8.377000
8.456000
8.382000
8.224000
8.221000
8.252000
8.326000
8.403000
8.314000
8.354000
8.362000
8.238000
8.442000
8.373000
8.384000
8.256000
8.434000
8.404000
8.208000
8.312000
8.400000
8.374000
8.298000
8.187000
8.303000
8.322000
8.175000
8.366000
8.350000
8.353000
8.358000
8.164000
8.339000
8.264000
8.621000
8.215000
8.283000
8.280000
8.395000
8.244000
8.256000
8.308000
8.484000
8.128000
8.320000
8.314000
8.173000
8.465000
8.246000
8.293000
8.235000
8.280000
8.282000
8.320000
8.274000
8.259000
8.283000
8.312000
8.203000
8.404000
8.387000
8.278000
8.239000
8.244000
8.318000
8.287000
8.391000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_time_10.csv <==
0.444000
0.453000
0.449000
0.472000
0.427000
0.463000
0.463000
0.453000
0.521000
0.425000
0.455000
0.442000
0.440000
0.467000
0.466000
0.463000
0.454000
0.441000
0.438000
0.451000
0.449000
0.437000
0.446000
0.440000
0.438000
0.450000
0.447000
0.460000
0.436000
0.465000
0.466000
0.468000
0.465000
0.436000
0.434000
0.460000
0.475000
0.465000
0.463000
0.461000
0.465000
0.443000
0.470000
0.461000
0.444000
0.457000
0.437000
0.471000
0.458000
0.465000
0.463000
0.454000
0.464000
0.467000
0.467000
0.467000
0.442000
0.462000
0.471000
0.468000
0.458000
0.462000
0.440000
0.447000
0.463000
0.461000
0.444000
0.463000
0.461000
0.464000
0.460000
0.461000
0.462000
0.455000
0.455000
0.464000
0.444000
0.459000
0.436000
0.436000
0.455000
0.448000
0.468000
0.448000
0.463000
0.453000
0.448000
0.467000
0.448000
0.438000
0.446000
0.451000
0.464000
0.443000
0.464000
0.451000
0.437000
0.446000
0.459000
0.456000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_time_12.csv <==
0.417000
0.429000
0.436000
0.426000
0.423000
0.424000
0.418000
0.431000
0.427000
0.422000
0.440000
0.426000
0.415000
0.437000
0.426000
0.427000
0.422000
0.420000
0.425000
0.439000
0.430000
0.418000
0.429000
0.423000
0.435000
0.435000
0.428000
0.421000
0.426000
0.421000
0.421000
0.416000
0.435000
0.436000
0.429000
0.423000
0.426000
0.413000
0.435000
0.436000
0.428000
0.420000
0.423000
0.441000
0.433000
0.421000
0.426000
0.419000
0.423000
0.421000
0.425000
0.429000
0.431000
0.413000
0.423000
0.435000
0.426000
0.426000
0.435000
0.420000
0.422000
0.430000
0.420000
0.430000
0.428000
0.412000
0.424000
0.431000
0.427000
0.433000
0.412000
0.415000
0.421000
0.417000
0.432000
0.429000
0.426000
0.423000
0.424000
0.429000
0.428000
0.432000
0.420000
0.423000
0.420000
0.425000
0.434000
0.431000
0.421000
0.422000
0.414000
0.431000
0.432000
0.423000
0.423000
0.435000
0.425000
0.428000
0.421000
0.427000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_time_14.csv <==
0.396000
0.403000
0.403000
0.424000
0.412000
0.407000
0.405000
0.395000
0.399000
0.413000
0.412000
0.416000
0.401000
0.394000
0.402000
0.414000
0.403000
0.413000
0.396000
0.407000
0.419000
0.439000
0.413000
0.416000
0.402000
0.402000
0.417000
0.434000
0.420000
0.413000
0.422000
0.411000
0.421000
0.417000
0.429000
0.405000
0.428000
0.418000
0.435000
0.424000
0.448000
0.440000
0.424000
0.439000
0.412000
0.411000
0.413000
0.424000
0.406000
0.418000
0.413000
0.408000
0.408000
0.405000
0.430000
0.397000
0.429000
0.408000
0.411000
0.406000
0.420000
0.414000
0.409000
0.400000
0.404000
0.401000
0.422000
0.399000
0.409000
0.402000
0.414000
0.417000
0.431000
0.421000
0.419000
0.402000
0.405000
0.409000
0.409000
0.422000
0.422000
0.404000
0.412000
0.428000
0.402000
0.412000
0.408000
0.419000
0.422000
0.399000
0.457000
0.425000
0.405000
0.423000
0.418000
0.407000
0.468000
0.423000
0.430000
0.396000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_time_16.csv <==
0.386000
0.401000
0.411000
0.393000
0.397000
0.422000
0.395000
0.391000
0.410000
0.405000
0.402000
0.401000
0.407000
0.415000
0.392000
0.398000
0.423000
0.414000
0.386000
0.403000
0.391000
0.403000
0.418000
0.403000
0.412000
0.411000
0.405000
0.419000
0.414000
0.397000
0.402000
0.400000
0.405000
0.412000
0.416000
0.413000
0.409000
0.419000
0.415000
0.403000
0.411000
0.402000
0.401000
0.414000
0.406000
0.413000
0.424000
0.392000
0.400000
0.397000
0.401000
0.428000
0.415000
0.419000
0.401000
0.386000
0.419000
0.405000
0.411000
0.412000
0.401000
0.400000
0.412000
0.417000
0.409000
0.396000
0.405000
0.406000
0.421000
0.417000
0.405000
0.405000
0.403000
0.401000
0.413000
0.405000
0.407000
0.403000
0.404000
0.406000
0.422000
0.403000
0.412000
0.399000
0.410000
0.417000
0.418000
0.404000
0.406000
0.407000
0.411000
0.420000
0.411000
0.409000
0.403000
0.413000
0.404000
0.418000
0.413000
0.408000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_time_18.csv <==
0.406000
0.409000
0.412000
0.416000
0.410000
0.413000
0.386000
0.410000
0.409000
0.415000
0.416000
0.405000
0.412000
0.412000
0.395000
0.419000
0.409000
0.393000
0.404000
0.412000
0.438000
0.410000
0.423000
0.408000
0.398000
0.399000
0.415000
0.414000
0.411000
0.391000
0.405000
0.405000
0.413000
0.422000
0.408000
0.385000
0.411000
0.413000
0.413000
0.410000
0.410000
0.406000
0.407000
0.406000
0.420000
0.419000
0.415000
0.400000
0.408000
0.423000
0.412000
0.404000
0.408000
0.406000
0.404000
0.427000
0.410000
0.409000
0.411000
0.407000
0.397000
0.426000
0.412000
0.396000
0.408000
0.411000
0.394000
0.413000
0.414000
0.406000
0.397000
0.408000
0.409000
0.413000
0.408000
0.409000
0.407000
0.420000
0.412000
0.396000
0.410000
0.415000
0.407000
0.422000
0.413000
0.409000
0.397000
0.407000
0.405000
0.406000
0.407000
0.404000
0.396000
0.415000
0.406000
0.447000
0.411000
0.414000
0.404000
0.394000


==> plots/generic_new/upmem3_256_dpus/results/dpu/coeffwise_multi/dpu_time_20.csv <==
0.984000
0.973000
0.982000
0.998000
1.037000
0.976000
0.990000
0.972000
0.988000
0.973000
0.970000
0.983000
0.983000
0.979000
0.989000
0.968000
0.995000
0.990000
0.993000
0.989000
0.985000
0.994000
0.990000
0.990000
0.979000
0.982000
0.964000
0.973000
0.977000
0.972000
0.972000
0.972000
0.963000
0.982000
0.982000
0.973000
0.981000
0.990000
0.978000
0.982000
0.979000
0.987000
0.964000
0.985000
0.987000
0.963000
0.967000
0.956000
0.968000
0.969000
0.993000
0.993000
0.963000
0.975000
0.968000
0.954000
0.984000
0.955000
0.952000
0.958000
0.976000
0.981000
0.975000
0.987000
0.970000
0.960000
0.986000
0.973000
0.980000
0.969000
0.978000
0.968000
0.981000
0.987000
0.975000
0.976000
0.961000
0.960000
0.965000
0.966000
0.966000
0.971000
0.947000
0.972000
0.979000
0.978000
0.947000
0.978000
0.964000
0.973000
0.958000
0.967000
0.968000
0.958000
0.967000
0.969000
0.955000
0.966000
0.966000
0.988000


==> plots/generic_new/upmem3_256_dpus/results/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,1.4215,0.3005,0.368
12,1.4335,0.3035,0.377
14,1.439,0.3,0.4725
16,1.656,0.302,0.92
18,2.79,0.3,2.237
20,6.854,0.593,5.947


==> plots/generic_new/upmem3_256_dpus/results/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,1.4505,0.4565,0.3855
12,1.4015,0.426,0.412
14,1.436,0.413,0.511
16,1.6440000000000001,0.406,0.91
18,2.549,0.409,2.3225
20,7.426,0.975,8.314


==> plots/generic_new/upmem3_256_dpus/results/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,1.4525000000000001,16.203,0.3675
12,1.464,15.031,0.394
14,1.492,13.486,0.5774999999999999
16,1.6455,13.276,1.27
18,2.758,13.197,3.957
20,6.657,51.3505,10.555499999999999


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
1.466000
1.471000
1.472000
1.487000
1.454000
1.463000
1.456000
1.453000
1.511000
1.462000
1.465000
1.452000
1.478000
1.482000
1.527000
1.417000
1.443000
1.436000
1.447000
1.458000
1.461000
1.432000
1.427000
1.435000
1.460000
1.461000
1.479000
1.416000
1.443000
1.436000
1.505000
1.451000
1.429000
1.444000
1.485000
1.490000
1.442000
1.448000
1.470000
1.453000
1.471000
1.445000
1.427000
1.445000
1.411000
1.452000
1.439000
1.444000
1.466000
1.444000
1.456000
1.488000
1.434000
1.458000
1.471000
1.478000
1.451000
1.462000
1.461000
1.449000
1.416000
1.440000
1.494000
1.452000
1.450000
1.420000
1.401000
1.451000
1.414000
1.455000
1.453000
1.443000
1.471000
1.423000
1.400000
1.474000
1.450000
1.486000
1.482000
1.456000
1.435000
1.429000
1.500000
1.457000
1.449000
1.432000
1.424000
1.443000
1.447000
1.454000
1.439000
1.457000
1.413000
1.458000
1.458000
1.447000
1.460000
1.460000
1.462000
1.442000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
1.444000
1.405000
1.373000
1.388000
1.420000
1.443000
1.420000
1.411000
1.403000
1.395000
1.396000
1.447000
1.401000
1.405000
1.397000
1.401000
1.434000
1.398000
1.379000
1.392000
1.386000
1.389000
1.474000
1.424000
1.419000
1.434000
1.428000
1.410000
1.432000
1.435000
1.415000
1.425000
1.420000
1.456000
1.433000
1.436000
1.582000
1.449000
1.482000
1.474000
1.457000
1.453000
1.449000
1.450000
1.488000
1.453000
1.452000
1.465000
1.461000
1.461000
1.467000
1.458000
1.538000
1.467000
1.467000
1.514000
1.475000
1.467000
1.484000
1.452000
1.482000
1.476000
1.482000
1.470000
1.475000
1.461000
1.511000
1.477000
1.482000
1.470000
1.472000
1.475000
1.482000
1.470000
1.472000
1.475000
1.471000
1.489000
1.487000
1.464000
1.461000
1.476000
1.489000
1.485000
1.498000
1.473000
1.474000
1.479000
1.505000
1.455000
1.475000
1.480000
1.466000
1.506000
1.480000
1.472000
1.468000
1.464000
1.478000
1.484000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
1.333000
1.555000
1.539000
1.518000
1.575000
1.541000
1.500000
1.505000
1.486000
1.564000
1.485000
1.456000
1.503000
1.486000
1.543000
1.462000
1.484000
1.510000
1.479000
1.543000
1.478000
1.481000
1.482000
1.481000
1.512000
1.488000
1.485000
1.485000
1.462000
1.507000
1.479000
1.545000
1.467000
1.475000
1.501000
1.500000
1.467000
1.473000
1.463000
1.517000
1.470000
1.460000
1.482000
1.491000
1.468000
1.501000
1.493000
1.454000
1.468000
1.503000
1.538000
1.521000
1.503000
1.477000
1.503000
1.518000
1.483000
1.484000
1.522000
1.486000
1.517000
1.494000
1.500000
1.484000
1.511000
1.491000
1.513000
1.483000
1.483000
1.471000
1.520000
1.488000
1.517000
1.475000
1.511000
1.523000
1.470000
1.495000
1.486000
1.524000
1.515000
1.490000
1.489000
1.478000
1.504000
1.526000
1.480000
1.477000
1.512000
1.516000
1.517000
1.491000
1.504000
1.482000
1.495000
1.493000
1.523000
1.489000
1.511000
1.534000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
1.558000
1.597000
1.610000
1.578000
1.570000
1.572000
1.562000
1.556000
1.599000
1.589000
1.583000
1.575000
1.576000
1.622000
1.577000
1.564000
1.581000
1.580000
1.580000
1.600000
1.585000
1.576000
1.595000
1.604000
1.665000
1.646000
1.613000
1.627000
1.620000
1.639000
1.625000
1.615000
1.606000
1.649000
1.626000
1.616000
1.701000
1.665000
1.619000
1.641000
1.636000
1.630000
1.634000
1.623000
1.656000
1.633000
1.636000
1.624000
1.626000
1.682000
1.658000
1.655000
1.653000
1.664000
1.666000
1.643000
1.634000
1.630000
1.680000
1.624000
1.617000
1.708000
1.678000
1.706000
1.660000
1.659000
1.652000
1.643000
1.692000
1.651000
1.654000
1.645000
1.653000
1.698000
1.715000
1.667000
1.668000
1.677000
1.696000
1.687000
1.688000
1.688000
1.696000
1.703000
1.689000
1.716000
1.717000
1.776000
1.756000
1.698000
1.706000
1.713000
1.740000
1.728000
1.716000
1.718000
1.724000
1.766000
1.744000
1.731000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
2.413000
2.693000
2.653000
2.532000
2.442000
2.442000
2.483000
2.420000
2.418000
2.442000
2.508000
2.411000
2.424000
2.379000
2.338000
2.400000
2.303000
2.278000
2.264000
2.251000
2.324000
2.257000
2.437000
2.489000
2.419000
2.783000
2.774000
2.557000
2.524000
2.658000
2.683000
2.714000
2.653000
2.791000
2.712000
2.719000
2.654000
2.815000
2.662000
2.682000
2.709000
2.806000
2.715000
2.740000
2.725000
2.797000
2.745000
2.799000
2.703000
2.781000
2.718000
2.867000
2.718000
2.823000
2.758000
2.732000
2.754000
2.825000
2.751000
2.748000
2.758000
2.953000
2.797000
2.757000
2.852000
2.869000
2.766000
2.782000
2.823000
2.829000
2.831000
2.789000
3.017000
2.900000
2.932000
2.896000
2.904000
2.948000
3.217000
3.299000
3.401000
3.198000
3.326000
3.540000
3.449000
3.487000
3.463000
3.489000
3.455000
3.402000
3.491000
3.443000
3.277000
3.273000
3.305000
3.493000
3.421000
3.226000
3.039000
2.986000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/cpu_dpu_copy_20.csv <==
5.833000
5.929000
5.871000
5.999000
6.004000
5.868000
5.880000
5.966000
5.803000
6.156000
6.330000
6.115000
6.167000
6.189000
6.105000
6.092000
6.247000
6.117000
6.170000
6.283000
6.205000
6.184000
6.255000
6.232000
6.156000
6.158000
6.320000
6.273000
6.292000
6.308000
6.293000
6.292000
6.307000
6.434000
6.367000
6.432000
6.401000
6.389000
6.408000
6.402000
6.383000
6.585000
6.501000
6.503000
6.544000
6.510000
6.481000
6.556000
6.812000
6.759000
6.667000
6.638000
6.748000
6.651000
6.663000
6.938000
6.772000
6.749000
6.930000
6.790000
6.766000
6.849000
6.754000
6.776000
6.824000
6.835000
6.815000
6.860000
6.845000
6.896000
6.826000
6.769000
6.854000
6.821000
6.756000
6.897000
6.753000
6.886000
6.769000
6.760000
6.885000
6.818000
6.723000
6.805000
6.852000
6.777000
6.860000
6.858000
6.891000
6.838000
6.727000
6.875000
6.861000
6.752000
6.790000
6.833000
6.885000
6.895000
6.832000
6.888000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
0.359000
0.367000
0.393000
0.387000
0.372000
0.375000
0.364000
0.369000
0.368000
0.363000
0.389000
0.383000
0.380000
0.364000
0.372000
0.364000
0.368000
0.355000
0.407000
0.364000
0.367000
0.370000
0.372000
0.367000
0.367000
0.365000
0.375000
0.398000
0.386000
0.378000
0.373000
0.370000
0.358000
0.372000
0.363000
0.393000
0.370000
0.370000
0.355000
0.352000
0.352000
0.348000
0.370000
0.369000
0.378000
0.353000
0.400000
0.352000
0.347000
0.346000
0.343000
0.353000
0.377000
0.367000
0.361000
0.360000
0.349000
0.356000
0.345000
0.345000
0.381000
0.372000
0.353000
0.374000
0.350000
0.353000
0.355000
0.394000
0.381000
0.369000
0.368000
0.365000
0.375000
0.354000
0.357000
0.388000
0.371000
0.356000
0.358000
0.355000
0.361000
0.354000
0.353000
0.379000
0.376000
0.370000
0.366000
0.374000
0.361000
0.360000
0.368000
0.395000
0.388000
0.374000
0.368000
0.361000
0.359000
0.362000
0.369000
0.392000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
0.395000
0.432000
0.414000
0.412000
0.435000
0.426000
0.415000
0.411000
0.418000
0.408000
0.416000
0.406000
0.423000
0.412000
0.395000
0.387000
0.379000
0.388000
0.381000
0.383000
0.383000
0.411000
0.398000
0.396000
0.389000
0.389000
0.379000
0.387000
0.380000
0.412000
0.398000
0.386000
0.395000
0.379000
0.386000
0.381000
0.385000
0.412000
0.397000
0.388000
0.389000
0.393000
0.390000
0.382000
0.393000
0.418000
0.403000
0.388000
0.386000
0.388000
0.374000
0.386000
0.377000
0.413000
0.397000
0.383000
0.374000
0.389000
0.372000
0.381000
0.383000
0.379000
0.412000
0.391000
0.404000
0.452000
0.389000
0.391000
0.389000
0.428000
0.408000
0.403000
0.396000
0.390000
0.388000
0.385000
0.398000
0.409000
0.399000
0.400000
0.390000
0.390000
0.393000
0.386000
0.396000
0.419000
0.408000
0.395000
0.391000
0.396000
0.395000
0.393000
0.398000
0.429000
0.400000
0.404000
0.393000
0.400000
0.393000
0.402000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
0.584000
0.587000
0.611000
0.575000
0.565000
0.578000
0.568000
0.561000
0.548000
0.551000
0.550000
0.536000
0.563000
0.573000
0.558000
0.552000
0.545000
0.545000
0.548000
0.565000
0.564000
0.565000
0.555000
0.563000
0.550000
0.546000
0.577000
0.581000
0.558000
0.555000
0.558000
0.547000
0.559000
0.583000
0.576000
0.567000
0.558000
0.552000
0.554000
0.592000
0.578000
0.565000
0.551000
0.562000
0.570000
0.560000
0.598000
0.581000
0.570000
0.556000
0.567000
0.568000
0.557000
0.599000
0.590000
0.582000
0.559000
0.561000
0.569000
0.595000
0.605000
0.619000
0.578000
0.570000
0.563000
0.564000
0.650000
0.608000
0.593000
0.592000
0.587000
0.588000
0.611000
0.594000
0.592000
0.605000
0.587000
0.593000
0.595000
0.624000
0.602000
0.589000
0.588000
0.577000
0.582000
0.617000
0.598000
0.590000
0.579000
0.588000
0.580000
0.599000
0.620000
0.618000
0.610000
0.592000
0.596000
0.603000
0.620000
0.623000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
1.264000
1.351000
1.333000
1.259000
1.272000
1.263000
1.253000
1.269000
1.269000
1.251000
1.368000
1.296000
1.250000
1.290000
1.273000
1.266000
1.264000
1.294000
1.267000
1.275000
1.312000
1.271000
1.279000
1.269000
1.261000
1.261000
1.266000
1.301000
1.277000
1.272000
1.271000
1.286000
1.272000
1.332000
1.295000
1.270000
1.263000
1.260000
1.265000
1.273000
1.308000
1.246000
1.271000
1.265000
1.275000
1.276000
1.263000
1.290000
1.280000
1.250000
1.274000
1.260000
1.272000
1.264000
1.302000
1.257000
1.257000
1.256000
1.263000
1.268000
1.274000
1.308000
1.262000
1.256000
1.270000
1.256000
1.258000
1.344000
1.270000
1.251000
1.278000
1.271000
1.273000
1.270000
1.305000
1.270000
1.262000
1.272000
1.267000
1.268000
1.263000
1.299000
1.276000
1.264000
1.262000
1.268000
1.264000
1.263000
1.300000
1.270000
1.270000
1.259000
1.271000
1.259000
1.357000
1.284000
1.264000
1.266000
1.279000
1.274000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_cpu_copy_18.csv <==
4.000000
3.666000
3.670000
3.630000
3.504000
3.497000
3.471000
3.518000
3.548000
3.495000
3.526000
3.714000
4.013000
3.893000
3.888000
3.888000
3.925000
3.943000
3.901000
3.823000
3.895000
4.041000
4.027000
3.890000
4.025000
3.924000
3.941000
3.942000
3.927000
3.951000
3.921000
4.026000
3.948000
3.853000
3.938000
3.962000
4.072000
3.992000
3.996000
3.861000
4.018000
3.908000
4.011000
3.967000
4.060000
3.942000
3.983000
4.010000
4.113000
3.865000
4.130000
4.015000
3.981000
3.967000
3.917000
4.029000
3.853000
3.942000
3.964000
4.104000
4.066000
3.984000
3.981000
3.930000
3.995000
3.963000
4.019000
3.900000
4.011000
3.997000
3.960000
4.018000
3.982000
4.013000
3.932000
3.905000
3.886000
3.978000
4.009000
3.952000
3.924000
4.055000
3.903000
4.010000
4.041000
4.070000
3.991000
3.892000
3.908000
3.993000
4.111000
3.978000
3.954000
3.997000
4.087000
3.952000
3.926000
3.985000
3.887000
4.087000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_cpu_copy_20.csv <==
11.191000
10.534000
10.555000
10.564000
10.562000
10.554000
10.463000
10.616000
10.503000
10.603000
10.578000
10.530000
10.598000
10.594000
10.547000
10.537000
10.586000
10.497000
10.572000
10.614000
10.535000
10.579000
10.540000
10.619000
10.462000
10.572000
10.464000
10.548000
10.575000
10.503000
10.469000
10.581000
10.563000
10.521000
10.564000
10.497000
10.607000
10.610000
10.581000
10.583000
10.527000
10.442000
10.484000
10.556000
10.492000
10.554000
10.583000
10.525000
10.595000
10.595000
10.582000
10.445000
10.608000
10.479000
10.584000
10.496000
10.479000
10.623000
10.585000
10.603000
10.599000
10.552000
10.497000
10.535000
10.579000
10.507000
10.555000
10.599000
10.429000
10.474000
10.595000
10.491000
10.521000
10.615000
10.520000
10.644000
10.552000
10.585000
10.597000
10.559000
10.476000
10.595000
10.572000
10.483000
10.613000
10.522000
10.614000
10.438000
10.558000
10.516000
10.541000
10.528000
10.498000
10.564000
10.631000
10.598000
10.549000
10.515000
10.432000
10.587000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_time_10.csv <==
16.182000
16.213000
16.171000
16.243000
16.174000
16.139000
16.159000
16.347000
16.168000
16.156000
16.185000
16.180000
16.171000
16.280000
16.200000
16.175000
16.163000
16.193000
16.236000
16.256000
16.182000
16.038000
16.221000
16.203000
16.172000
16.194000
16.272000
16.309000
16.268000
16.245000
16.203000
16.329000
16.218000
16.215000
16.242000
16.205000
16.291000
16.282000
16.263000
16.164000
16.168000
16.184000
16.172000
16.239000
16.205000
16.205000
16.299000
16.175000
16.193000
16.184000
16.202000
16.255000
16.178000
16.265000
16.177000
16.183000
16.171000
16.164000
16.216000
16.185000
16.227000
16.280000
16.205000
16.199000
16.205000
16.303000
16.190000
16.226000
16.339000
16.154000
16.199000
16.165000
16.208000
16.199000
16.338000
16.236000
16.208000
16.187000
16.173000
16.194000
16.183000
16.190000
15.988000
16.243000
16.239000
16.205000
16.187000
16.289000
16.219000
16.196000
16.271000
16.168000
16.207000
16.305000
16.301000
16.260000
16.194000
16.180000
16.211000
16.300000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_time_12.csv <==
15.043000
15.015000
15.026000
15.086000
15.069000
15.063000
14.816000
15.031000
15.057000
15.034000
15.063000
15.030000
15.039000
15.023000
15.052000
15.005000
15.017000
15.025000
15.008000
15.001000
15.003000
15.005000
15.041000
15.032000
15.064000
15.018000
15.078000
15.012000
14.990000
15.117000
14.996000
14.999000
15.057000
15.044000
15.007000
15.010000
15.049000
15.035000
15.063000
14.984000
15.016000
15.079000
15.001000
15.015000
15.017000
15.007000
14.989000
15.061000
15.049000
15.041000
15.039000
14.997000
15.004000
14.996000
15.069000
14.995000
15.062000
14.999000
15.004000
15.031000
15.032000
15.046000
15.048000
15.004000
15.065000
15.045000
15.023000
15.011000
15.039000
15.053000
15.016000
15.031000
14.847000
15.090000
14.980000
14.997000
15.045000
15.032000
15.064000
15.047000
15.045000
15.034000
15.035000
15.029000
15.024000
15.033000
15.045000
15.007000
15.031000
14.994000
15.010000
15.011000
14.911000
15.088000
15.002000
15.039000
15.044000
15.036000
15.041000
15.025000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_time_14.csv <==
13.485000
13.479000
13.475000
13.484000
13.486000
13.501000
13.452000
13.472000
13.489000
13.487000
13.476000
13.488000
13.473000
13.486000
13.475000
13.474000
13.488000
13.489000
13.470000
13.472000
13.467000
13.490000
13.483000
13.494000
13.476000
13.478000
13.483000
13.490000
13.491000
13.487000
13.500000
13.484000
13.476000
13.490000
13.493000
13.483000
13.498000
13.492000
13.488000
13.478000
13.490000
13.480000
13.488000
13.484000
13.476000
13.492000
13.484000
13.490000
13.507000
13.504000
13.488000
13.497000
13.476000
13.480000
13.487000
13.471000
13.467000
13.268000
13.468000
13.506000
13.488000
13.506000
13.483000
13.497000
13.495000
13.474000
13.482000
13.478000
13.489000
13.479000
13.488000
13.484000
13.467000
13.490000
13.499000
13.479000
13.476000
13.502000
13.486000
13.376000
13.492000
13.482000
13.487000
13.484000
13.487000
13.494000
13.487000
13.474000
13.493000
13.512000
13.475000
13.497000
13.483000
13.493000
13.469000
13.484000
13.468000
13.495000
13.499000
13.487000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_time_16.csv <==
13.262000
13.286000
13.289000
13.302000
13.284000
12.982000
13.278000
13.277000
13.277000
13.264000
13.267000
13.274000
13.281000
13.286000
13.269000
13.288000
13.273000
13.271000
13.284000
13.276000
13.285000
13.255000
13.271000
13.282000
13.270000
13.275000
13.286000
13.283000
13.178000
13.267000
13.280000
13.265000
13.289000
13.265000
13.280000
13.291000
13.284000
13.277000
13.266000
13.275000
13.272000
13.277000
13.282000
13.279000
13.263000
13.269000
13.273000
13.274000
13.270000
13.289000
13.281000
13.283000
13.302000
13.271000
13.285000
13.273000
13.275000
13.263000
13.270000
13.275000
13.268000
13.275000
13.286000
13.274000
13.281000
13.286000
13.274000
13.274000
13.280000
13.303000
13.261000
13.275000
13.277000
13.296000
13.281000
13.274000
13.274000
13.292000
13.265000
13.264000
13.035000
13.271000
13.275000
13.291000
13.272000
13.282000
13.271000
13.285000
13.295000
13.282000
13.289000
13.285000
13.292000
13.315000
13.275000
13.269000
13.276000
13.275000
13.285000
13.294000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_time_18.csv <==
13.147000
13.182000
13.198000
13.173000
13.186000
13.210000
13.198000
13.204000
13.206000
13.206000
13.190000
13.203000
13.200000
13.190000
13.197000
13.195000
13.198000
13.212000
13.194000
13.184000
13.207000
13.184000
13.184000
13.213000
13.202000
13.195000
13.206000
13.192000
13.182000
13.199000
13.210000
13.219000
13.206000
13.197000
13.203000
13.191000
13.172000
13.205000
13.203000
13.184000
13.200000
13.196000
13.189000
13.200000
13.192000
13.198000
13.197000
13.194000
13.203000
13.206000
13.178000
13.207000
13.192000
13.203000
13.184000
13.192000
13.200000
13.187000
13.187000
13.181000
13.200000
13.184000
13.204000
13.197000
13.203000
13.194000
13.202000
13.203000
13.187000
13.201000
13.182000
13.197000
13.189000
13.199000
13.198000
13.187000
13.176000
13.203000
13.185000
13.274000
13.192000
13.204000
13.197000
13.198000
13.180000
13.189000
13.196000
13.178000
13.203000
13.202000
13.184000
13.208000
13.207000
13.185000
13.206000
13.183000
13.220000
13.185000
13.198000
13.191000


==> plots/generic_new/upmem3_256_dpus/results/dpu/naive_multi/dpu_time_20.csv <==
51.345000
51.367000
51.352000
51.375000
51.350000
51.353000
51.347000
51.337000
51.352000
51.343000
51.351000
51.329000
51.358000
51.355000
51.350000
51.334000
51.372000
51.335000
51.348000
51.356000
51.331000
51.346000
51.350000
51.348000
51.332000
51.332000
51.333000
51.351000
51.367000
51.344000
51.351000
51.358000
51.374000
51.369000
51.341000
51.337000
51.346000
51.327000
51.356000
51.332000
51.365000
51.338000
51.341000
51.337000
51.321000
51.351000
51.367000
51.331000
51.317000
51.339000
51.337000
51.327000
51.352000
51.353000
51.366000
51.338000
51.347000
51.342000
51.346000
51.393000
51.356000
51.359000
51.342000
51.329000
51.365000
51.363000
51.365000
51.348000
51.355000
51.363000
51.348000
51.355000
51.374000
51.402000
51.362000
51.355000
51.362000
51.359000
51.336000
51.384000
51.351000
51.390000
51.357000
51.358000
51.343000
51.365000
51.341000
51.349000
51.349000
51.344000
51.339000
51.354000
51.334000
51.341000
51.369000
51.398000
51.364000
51.376000
51.373000
51.344000


==> plots/generic_new/upmem3_512_dpus/results/cpu/addition/cpu_time_10.csv <==
0.230000
0.199000
0.219000
0.199000
0.198000
0.202000
0.179000
0.183000
0.168000
0.166000
0.182000
0.184000
0.185000
0.176000
0.178000
0.176000
0.178000
0.188000
0.181000
0.176000
0.179000
0.148000
0.156000
0.148000
0.147000
0.151000
0.149000
0.270000
0.146000
0.154000
0.158000
0.152000
0.156000
0.152000
0.144000
0.146000
0.148000
0.149000
0.153000
0.146000
0.151000
0.150000
0.158000
0.146000
0.155000
0.155000
0.138000
0.143000
0.144000
0.155000
0.143000
0.141000
0.134000
0.146000
0.133000
0.135000
0.137000
0.134000
0.137000
0.130000
0.134000
0.136000
0.132000
0.131000
0.132000
0.131000
0.132000
0.125000
0.133000
0.143000
0.143000
0.137000
0.139000
0.128000
0.126000
0.131000
0.140000
0.144000
0.134000
0.134000
0.142000
0.134000
0.135000
0.123000
0.130000
0.126000
0.130000
0.135000
0.141000
0.131000
0.131000
0.136000
0.138000
0.135000
0.144000
0.137000
0.145000
0.130000
0.135000
0.136000


==> plots/generic_new/upmem3_512_dpus/results/cpu/addition/cpu_time_12.csv <==
0.153000
0.156000
0.165000
0.162000
0.170000
0.158000
0.189000
0.157000
0.163000
0.145000
0.159000
0.154000
0.146000
0.149000
0.160000
0.152000
0.141000
0.160000
0.159000
0.148000
0.148000
0.153000
0.155000
0.145000
0.150000
0.149000
0.162000
0.158000
0.155000
0.154000
0.159000
0.150000
0.146000
0.150000
0.152000
0.153000
0.161000
0.160000
0.152000
0.143000
0.143000
0.159000
0.156000
0.152000
0.150000
0.155000
0.156000
0.148000
0.155000
0.167000
0.149000
0.148000
0.152000
0.159000
0.129000
0.144000
0.145000
0.155000
0.145000
0.147000
0.156000
0.156000
0.145000
0.158000
0.154000
0.152000
0.153000
0.147000
0.145000
0.151000
0.155000
0.148000
0.145000
0.148000
0.145000
0.155000
0.152000
0.161000
0.151000
0.148000
0.153000
0.154000
0.157000
0.155000
0.159000
0.249000
0.155000
0.146000
0.264000
0.168000
0.149000
0.146000
0.155000
0.163000
0.140000
0.149000
0.150000
0.152000
0.146000
0.145000


==> plots/generic_new/upmem3_512_dpus/results/cpu/addition/cpu_time_14.csv <==
0.231000
0.231000
0.236000
0.243000
0.242000
0.238000
0.234000
0.225000
0.229000
0.241000
0.235000
0.215000
0.223000
0.218000
0.223000
0.219000
0.220000
0.225000
0.230000
0.220000
0.220000
0.215000
0.225000
0.216000
0.219000
0.234000
0.224000
0.218000
0.220000
0.221000
0.219000
0.229000
0.233000
0.247000
0.187000
0.229000
0.228000
0.228000
0.229000
0.237000
0.233000
0.306000
0.235000
0.233000
0.231000
0.224000
0.222000
0.223000
0.266000
0.238000
0.230000
0.232000
0.235000
0.243000
0.234000
0.234000
0.233000
0.220000
0.224000
0.220000
0.298000
0.229000
0.225000
0.232000
0.238000
0.228000
0.229000
0.239000
0.236000
0.226000
0.224000
0.228000
0.246000
0.231000
0.225000
0.227000
0.233000
0.221000
0.228000
0.227000
0.242000
0.221000
0.226000
0.229000
0.245000
0.234000
0.231000
0.232000
0.231000
0.226000
0.231000
0.243000
0.230000
0.233000
0.231000
0.262000
0.223000
0.224000
0.233000
0.235000


==> plots/generic_new/upmem3_512_dpus/results/cpu/addition/cpu_time_16.csv <==
0.513000
0.512000
0.510000
0.517000
0.498000
0.499000
0.512000
0.495000
0.497000
0.498000
0.515000
0.498000
0.500000
0.497000
0.502000
0.498000
0.492000
0.502000
0.483000
0.498000
0.495000
0.496000
0.492000
0.499000
0.499000
0.500000
0.494000
0.494000
0.493000
0.498000
0.491000
0.500000
0.493000
0.504000
0.493000
0.493000
0.497000
0.498000
0.494000
0.489000
0.491000
0.502000
0.490000
0.489000
0.503000
0.489000
0.498000
0.492000
0.501000
0.489000
0.490000
0.489000
0.495000
0.555000
0.497000
0.491000
0.499000
0.499000
0.495000
0.503000
0.499000
0.507000
0.490000
0.494000
0.501000
0.491000
0.493000
0.492000
0.499000
0.502000
0.481000
0.490000
0.479000
0.489000
0.479000
0.487000
0.493000
0.482000
0.483000
0.494000
0.497000
0.504000
0.493000
0.503000
0.492000
0.496000
0.490000
0.493000
0.493000
0.493000
0.500000
0.495000
0.498000
0.493000
0.492000
0.502000
0.498000
0.493000
0.498000
0.488000


==> plots/generic_new/upmem3_512_dpus/results/cpu/addition/cpu_time_18.csv <==
1.531000
1.159000
1.551000
1.620000
1.549000
1.533000
1.530000
1.535000
1.632000
1.540000
1.526000
1.532000
1.179000
1.543000
1.542000
1.745000
1.538000
1.717000
1.542000
1.554000
1.593000
1.556000
1.569000
1.558000
1.554000
1.553000
1.537000
1.528000
1.535000
1.535000
1.528000
1.548000
1.642000
1.538000
1.540000
1.545000
1.677000
1.550000
1.543000
1.537000
1.544000
1.625000
1.554000
1.534000
1.539000
1.530000
1.529000
1.528000
1.528000
1.523000
1.520000
1.522000
1.532000
1.532000
1.528000
1.530000
1.549000
1.521000
1.515000
1.517000
1.676000
1.537000
1.526000
1.540000
1.521000
1.535000
1.517000
1.522000
1.528000
1.522000
1.561000
1.538000
1.531000
1.523000
1.533000
1.534000
1.523000
1.538000
1.541000
1.541000
1.533000
1.522000
1.532000
1.549000
1.536000
1.521000
1.514000
1.534000
1.519000
1.613000
1.554000
1.539000
1.532000
1.528000
1.625000
1.536000
1.528000
1.519000
1.531000
1.542000


==> plots/generic_new/upmem3_512_dpus/results/cpu/addition/cpu_time_20.csv <==
5.142000
5.190000
5.155000
5.550000
5.570000
5.588000
5.773000
5.560000
5.694000
5.868000
5.729000
5.839000
5.742000
5.786000
5.806000
5.825000
5.708000
5.765000
5.569000
5.719000
5.589000
5.814000
5.597000
4.948000
4.414000
5.795000
5.656000
5.731000
5.676000
5.805000
5.674000
5.846000
5.732000
5.777000
5.724000
5.815000
5.748000
5.703000
5.638000
5.328000
5.331000
5.342000
5.287000
5.298000
5.869000
5.678000
5.785000
5.709000
5.787000
5.688000
5.752000
5.699000
5.803000
5.659000
5.733000
5.683000
5.702000
5.705000
5.726000
5.640000
5.766000
5.684000
5.701000
5.718000
5.695000
5.697000
4.296000
5.695000
5.675000
5.673000
5.685000
5.406000
5.401000
5.503000
5.500000
5.679000
5.717000
5.786000
5.645000
5.803000
5.704000
5.768000
5.667000
5.753000
5.714000
5.791000
5.561000
5.657000
5.564000
5.125000
5.710000
5.274000
5.671000
5.758000
4.300000
5.776000
4.270000
5.631000
5.660000
5.631000


==> plots/generic_new/upmem3_512_dpus/results/cpu/coeffwise_multi/cpu_time_10.csv <==
0.136000
0.150000
0.154000
0.146000
0.139000
0.144000
0.145000
0.154000
0.141000
0.136000
0.140000
0.146000
0.133000
0.133000
0.148000
0.136000
0.138000
0.133000
0.153000
0.139000
0.143000
0.138000
0.140000
0.143000
0.152000
0.139000
0.220000
0.147000
0.159000
0.139000
0.148000
0.140000
0.117000
0.173000
0.147000
0.137000
0.139000
0.135000
0.143000
0.134000
0.137000
0.144000
0.146000
0.142000
0.145000
0.143000
0.140000
0.133000
0.134000
0.148000
0.137000
0.134000
0.133000
0.148000
0.139000
0.136000
0.133000
0.141000
0.135000
0.137000
0.140000
0.136000
0.138000
0.134000
0.142000
0.147000
0.137000
0.140000
0.146000
0.148000
0.138000
0.138000
0.135000
0.143000
0.138000
0.139000
0.144000
0.139000
0.138000
0.134000
0.144000
0.141000
0.137000
0.137000
0.144000
0.137000
0.135000
0.134000
0.142000
0.142000
0.144000
0.137000
0.144000
0.145000
0.139000
0.144000
0.141000
0.136000
0.135000
0.141000


==> plots/generic_new/upmem3_512_dpus/results/cpu/coeffwise_multi/cpu_time_12.csv <==
0.176000
0.169000
0.170000
0.184000
0.179000
0.171000
0.172000
0.191000
0.173000
0.170000
0.168000
0.167000
0.179000
0.178000
0.184000
0.187000
0.165000
0.165000
0.174000
0.168000
0.172000
0.169000
0.174000
0.173000
0.172000
0.169000
0.183000
0.172000
0.167000
0.167000
0.173000
0.184000
0.167000
0.160000
0.160000
0.160000
0.164000
0.158000
0.163000
0.163000
0.160000
0.174000
0.159000
0.161000
0.158000
0.170000
0.162000
0.162000
0.163000
0.168000
0.159000
0.161000
0.162000
0.170000
0.161000
0.173000
0.160000
0.176000
0.162000
0.166000
0.161000
0.164000
0.160000
0.168000
0.163000
0.156000
0.168000
0.160000
0.173000
0.162000
0.225000
0.164000
0.172000
0.165000
0.165000
0.162000
0.166000
0.157000
0.169000
0.169000
0.169000
0.160000
0.157000
0.159000
0.163000
0.155000
0.160000
0.163000
0.173000
0.201000
0.164000
0.164000
0.165000
0.164000
0.167000
0.161000
0.161000
0.163000
0.165000
0.172000


==> plots/generic_new/upmem3_512_dpus/results/cpu/coeffwise_multi/cpu_time_14.csv <==
0.281000
0.270000
0.278000
0.271000
0.274000
0.293000
0.279000
0.283000
0.283000
0.299000
0.279000
0.269000
0.271000
0.266000
0.280000
0.272000
0.267000
0.313000
0.298000
0.257000
0.266000
0.256000
0.268000
0.258000
0.333000
0.258000
0.263000
0.294000
0.271000
0.256000
0.257000
0.252000
0.258000
0.265000
0.266000
0.270000
0.265000
0.267000
0.269000
0.263000
0.268000
0.262000
0.265000
0.265000
0.271000
0.265000
0.261000
0.268000
0.345000
0.271000
0.265000
0.268000
0.264000
0.271000
0.255000
0.303000
0.440000
0.269000
0.260000
0.260000
0.270000
0.264000
0.261000
0.264000
0.269000
0.276000
0.272000
0.263000
0.267000
0.266000
0.268000
0.267000
0.263000
0.276000
0.262000
0.271000
0.275000
0.266000
0.261000
0.263000
0.268000
0.259000
0.263000
0.269000
0.263000
0.264000
0.264000
0.270000
0.262000
0.266000
0.274000
0.268000
0.273000
0.270000
0.268000
0.266000
0.265000
0.267000
0.264000
0.267000


==> plots/generic_new/upmem3_512_dpus/results/cpu/coeffwise_multi/cpu_time_16.csv <==
0.615000
0.616000
0.627000
0.733000
0.628000
0.628000
0.642000
0.634000
0.625000
0.627000
0.642000
0.628000
0.618000
0.612000
0.623000
0.610000
0.663000
0.614000
0.621000
0.611000
0.612000
0.615000
0.631000
0.610000
0.610000
0.614000
0.613000
0.607000
0.607000
0.608000
0.617000
0.612000
0.607000
0.623000
0.621000
0.609000
0.703000
0.620000
0.614000
0.613000
0.622000
0.620000
0.617000
0.617000
0.614000
0.615000
0.603000
0.618000
0.611000
0.617000
0.618000
0.617000
0.613000
0.618000
0.602000
0.605000
0.755000
0.624000
0.608000
0.608000
0.612000
0.604000
0.600000
0.604000
0.600000
0.594000
0.613000
0.611000
0.615000
0.605000
0.619000
0.615000
0.624000
0.614000
0.619000
0.614000
0.621000
0.625000
0.626000
0.615000
0.626000
0.616000
0.615000
0.652000
0.620000
0.620000
0.613000
0.619000
0.661000
0.639000
0.619000
0.610000
0.615000
0.607000
0.608000
0.617000
0.620000
0.624000
0.609000
0.613000


==> plots/generic_new/upmem3_512_dpus/results/cpu/coeffwise_multi/cpu_time_18.csv <==
2.034000
1.974000
1.519000
2.005000
1.992000
2.012000
2.012000
2.181000
2.078000
2.029000
2.023000
2.027000
2.040000
2.035000
2.017000
2.013000
2.029000
2.089000
2.047000
1.558000
1.550000
2.107000
2.008000
1.519000
2.003000
2.016000
1.982000
1.975000
2.083000
1.530000
2.091000
1.999000
1.975000
2.000000
2.012000
2.023000
2.039000
2.024000
2.029000
2.098000
2.023000
2.031000
2.007000
2.098000
2.013000
1.991000
1.988000
1.991000
1.524000
1.989000
1.985000
1.999000
2.004000
1.981000
2.016000
1.988000
1.985000
1.978000
1.995000
1.975000
2.041000
2.050000
2.039000
2.027000
2.105000
2.025000
2.005000
2.020000
2.121000
2.010000
2.006000
2.027000
2.047000
2.028000
2.023000
2.017000
2.030000
2.108000
2.042000
1.553000
2.023000
2.019000
1.989000
2.002000
1.995000
1.982000
1.985000
1.981000
1.980000
1.979000
2.148000
1.551000
2.045000
2.044000
2.121000
2.002000
2.023000
1.988000
2.112000
2.032000


==> plots/generic_new/upmem3_512_dpus/results/cpu/coeffwise_multi/cpu_time_20.csv <==
7.960000
7.943000
7.969000
8.045000
7.906000
7.909000
8.042000
7.888000
7.915000
8.045000
7.959000
8.036000
8.014000
8.037000
6.205000
7.957000
5.823000
8.164000
8.099000
7.949000
8.064000
7.984000
7.838000
7.998000
7.915000
7.928000
8.066000
7.932000
7.613000
7.695000
7.571000
7.602000
7.883000
7.892000
7.949000
7.993000
7.674000
8.018000
7.790000
7.856000
8.050000
7.947000
7.892000
7.997000
7.925000
7.908000
7.999000
7.887000
7.919000
7.952000
7.902000
7.881000
8.005000
7.653000
7.712000
7.750000
7.869000
8.058000
8.019000
7.942000
7.994000
7.955000
7.932000
7.192000
7.859000
8.279000
8.041000
7.911000
8.086000
7.521000
7.978000
8.044000
8.076000
7.984000
8.059000
7.476000
7.379000
7.448000
7.438000
6.917000
6.769000
7.269000
7.358000
7.702000
7.766000
7.828000
7.802000
7.403000
7.444000
7.437000
7.444000
7.524000
5.798000
7.855000
7.775000
7.567000
7.725000
7.710000
7.483000
7.390000


==> plots/generic_new/upmem3_512_dpus/results/cpu/cpu_addition.csv <==
power_n,cpu_time(ms)
10,0.144
12,0.153
14,0.2295
16,0.495
18,1.535
20,5.6945


==> plots/generic_new/upmem3_512_dpus/results/cpu/cpu_coeffwise_multi.csv <==
power_n,cpu_time(ms)
10,0.14
12,0.166
14,0.267
16,0.6154999999999999
18,2.0145
20,7.907


==> plots/generic_new/upmem3_512_dpus/results/cpu/cpu_naive_multi.csv <==
power_n,cpu_time(ms)
10,1.841
12,26.116500000000002
14,173.2745
16,2406.661
18,37743.066


==> plots/generic_new/upmem3_512_dpus/results/cpu/naive_multi/cpu_time_10.csv <==
1.828000
1.836000
1.914000
1.864000
1.862000
1.864000
1.917000
1.875000
1.855000
1.860000
1.857000
1.858000
1.848000
1.829000
1.834000
1.875000
1.395000
1.390000
1.818000
1.917000
1.859000
1.861000
1.871000
1.868000
1.868000
1.842000
1.841000
1.823000
1.877000
1.778000
1.844000
1.857000
1.927000
1.864000
1.839000
1.827000
1.819000
1.850000
1.868000
1.834000
1.812000
1.937000
1.851000
1.839000
1.832000
1.879000
1.859000
1.845000
1.838000
1.848000
1.849000
1.832000
1.827000
1.814000
1.988000
1.837000
1.844000
1.850000
1.837000
1.838000
1.834000
1.847000
1.836000
1.822000
1.813000
1.825000
1.816000
1.883000
1.853000
1.850000
1.842000
1.848000
1.828000
1.820000
1.812000
1.813000
1.445000
1.850000
1.841000
1.843000
1.974000
1.842000
1.829000
1.815000
1.841000
1.836000
1.818000
1.831000
1.814000
1.867000
1.840000
1.838000
1.844000
1.896000
1.841000
1.831000
1.839000
1.834000
1.819000
1.825000


==> plots/generic_new/upmem3_512_dpus/results/cpu/naive_multi/cpu_time_12.csv <==
24.298000
25.683000
26.145000
26.702000
26.940000
26.309000
26.220000
26.088000
26.817000
25.712000
24.456000
21.744000
24.422000
24.885000
24.753000
24.587000
25.227000
25.721000
26.668000
26.973000
25.917000
24.911000
26.833000
24.966000
24.481000
24.729000
26.046000
26.287000
26.640000
22.443000
23.463000
24.652000
24.831000
24.771000
24.597000
26.797000
26.810000
26.785000
25.495000
22.523000
26.185000
26.704000
26.865000
26.695000
25.300000
23.833000
22.282000
20.581000
21.508000
23.324000
26.842000
26.626000
24.422000
20.568000
24.449000
25.933000
26.752000
26.808000
26.299000
23.563000
20.043000
23.135000
24.230000
25.609000
26.790000
26.784000
26.771000
26.614000
22.248000
23.007000
24.396000
25.342000
26.706000
26.656000
26.710000
26.713000
26.984000
26.764000
26.838000
26.620000
26.633000
26.481000
24.466000
25.494000
26.294000
26.670000
24.572000
23.301000
25.797000
26.758000
26.670000
26.888000
26.881000
27.005000
26.762000
26.820000
26.596000
26.553000
26.763000
26.723000


==> plots/generic_new/upmem3_512_dpus/results/cpu/naive_multi/cpu_time_14.csv <==
184.489000
174.961000
187.076000
169.510000
178.220000
185.254000
169.638000
170.729000
166.577000
186.627000
181.324000
173.905000
185.651000
189.312000
177.185000
173.828000
171.689000
171.965000
202.291000
200.568000
165.486000
177.438000
185.560000
169.797000
172.077000
177.202000
186.819000
169.443000
170.825000
175.237000
187.363000
168.776000
214.107000
196.624000
184.343000
171.518000
186.816000
169.295000
170.001000
169.642000
171.877000
178.830000
172.516000
170.046000
155.087000
163.524000
181.156000
177.346000
169.430000
169.625000
172.262000
177.688000
193.934000
183.108000
172.192000
185.500000
169.809000
170.512000
173.374000
185.178000
168.757000
170.597000
169.027000
170.335000
172.898000
185.035000
169.214000
171.687000
170.278000
172.980000
188.507000
168.764000
182.236000
183.591000
171.984000
186.476000
169.261000
170.353000
172.942000
182.634000
170.013000
173.339000
174.901000
183.226000
169.017000
174.509000
170.595000
174.147000
182.374000
169.717000
175.478000
173.709000
177.575000
172.476000
171.833000
171.585000
173.210000
177.700000
170.161000
176.126000


==> plots/generic_new/upmem3_512_dpus/results/cpu/naive_multi/cpu_time_16.csv <==
2418.753000
2416.623000
2398.784000
2404.202000
2395.151000
2394.542000
2423.304000
2415.493000
2413.300000
2392.191000
2409.641000
2409.955000
2392.985000
2413.826000
2404.974000
2393.255000
2413.325000
2397.828000
2423.320000
2406.200000
2422.341000
2411.143000
2407.200000
2391.416000
2399.143000
2393.269000
2392.385000
2412.017000
2414.931000
2410.681000
2383.736000
2398.335000
2405.286000
2405.766000
2412.722000
2408.941000
2425.324000
2406.940000
2409.473000
2396.343000
2405.356000
2417.152000
2399.751000
2427.502000
2395.365000
2407.392000
2435.571000
2426.213000
2416.412000
2421.734000
2399.203000
2426.334000
2396.192000
2396.093000
2405.305000
2421.275000
2394.961000
2415.380000
2421.403000
2414.818000
2394.856000
2395.495000
2425.931000
2410.807000
2402.226000
2383.350000
2424.443000
2432.709000
2397.626000
2424.701000
2418.516000
2393.273000
2393.733000
2398.526000
2394.664000
2404.774000
2393.230000
2417.726000
2398.138000
2396.351000
2400.357000
2421.200000
2412.931000
2434.739000
2418.111000
2395.555000
2399.712000
2389.173000
2426.352000
2409.922000
2399.004000
2427.337000
2406.382000
2399.911000
2397.080000
2390.801000
2433.210000
2416.820000
2413.773000
2390.523000


==> plots/generic_new/upmem3_512_dpus/results/cpu/naive_multi/cpu_time_18.csv <==
37741.941000
37717.709000
37728.356000
37733.661000
37775.114000
37787.887000
37733.529000
37767.780000
37720.049000
37731.710000
37752.494000
37743.036000
37759.831000
37745.102000
37738.163000
37764.852000
37728.855000
37704.979000
37753.700000
37727.095000
37763.638000
37730.057000
37807.890000
37850.546000
37749.347000
37755.358000
37720.883000
37746.524000
37737.387000
37751.774000
37721.677000
37758.682000
37716.295000
37712.111000
37769.975000
37755.884000
37751.087000
37747.222000
37739.370000
37728.172000
37743.703000
37727.299000
37759.985000
37734.278000
37738.473000
37782.523000
37735.169000
37743.096000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/cpu_dpu_copy_10.csv <==
2.863000
2.902000
3.006000
2.946000
3.014000
3.033000
3.104000
2.958000
2.877000
2.918000
2.973000
2.960000
2.909000
2.906000
3.178000
3.002000
3.000000
2.993000
3.036000
2.992000
2.986000
3.010000
3.052000
3.021000
3.000000
3.075000
2.995000
3.092000
3.045000
3.112000
3.136000
3.136000
3.215000
3.157000
3.131000
3.232000
3.273000
3.203000
3.155000
2.962000
2.988000
2.951000
3.032000
2.980000
2.988000
2.976000
3.010000
3.041000
2.974000
2.997000
2.968000
3.012000
3.004000
3.002000
2.975000
3.022000
3.156000
3.196000
3.179000
3.149000
3.083000
3.102000
3.172000
3.052000
2.959000
3.004000
2.986000
2.942000
2.974000
2.933000
2.976000
3.075000
3.089000
3.168000
3.184000
3.145000
3.103000
3.109000
3.142000
3.148000
3.101000
3.075000
3.157000
3.121000
3.140000
3.125000
3.132000
3.132000
3.113000
3.112000
3.176000
3.195000
3.097000
3.129000
3.117000
3.127000
3.105000
3.100000
3.095000
3.157000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/cpu_dpu_copy_12.csv <==
2.567000
2.589000
2.626000
2.584000
2.618000
2.676000
2.642000
2.635000
2.679000
2.605000
2.693000
2.610000
2.623000
2.587000
2.615000
2.604000
2.579000
2.586000
2.745000
2.675000
2.650000
2.637000
2.625000
2.658000
2.789000
2.770000
2.787000
2.782000
2.904000
2.810000
2.835000
2.829000
2.831000
2.869000
2.828000
2.833000
2.838000
2.879000
2.837000
2.823000
2.985000
2.982000
2.920000
2.878000
2.906000
3.062000
2.973000
2.910000
2.905000
3.001000
2.879000
2.870000
2.886000
2.873000
2.956000
2.895000
2.896000
2.903000
2.947000
2.912000
2.879000
3.082000
3.167000
3.071000
3.067000
3.071000
3.151000
3.095000
2.913000
2.849000
2.886000
2.904000
2.914000
2.889000
2.963000
2.934000
2.913000
3.026000
2.951000
3.266000
3.225000
3.210000
3.031000
2.913000
2.953000
3.016000
3.119000
3.032000
3.011000
3.062000
3.179000
3.131000
3.033000
3.000000
3.043000
3.016000
3.059000
2.989000
3.063000
3.009000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/cpu_dpu_copy_14.csv <==
2.733000
2.684000
2.668000
2.671000
2.744000
2.876000
2.880000
2.957000
2.924000
2.921000
2.951000
2.910000
2.771000
2.770000
2.783000
2.876000
2.839000
2.820000
2.848000
2.825000
2.915000
2.840000
2.861000
2.860000
2.940000
2.865000
2.892000
2.893000
3.100000
2.963000
2.892000
2.930000
2.925000
2.987000
2.875000
2.900000
2.886000
2.976000
2.859000
2.884000
2.930000
2.879000
2.920000
2.902000
2.892000
2.924000
2.986000
3.032000
2.983000
2.902000
2.948000
2.990000
2.916000
2.934000
2.926000
3.031000
2.964000
2.926000
2.936000
3.058000
2.976000
3.128000
3.067000
3.056000
3.099000
3.085000
3.014000
3.068000
3.105000
3.064000
3.080000
3.050000
3.177000
3.115000
3.108000
3.106000
3.180000
3.152000
3.099000
3.137000
3.121000
3.165000
3.129000
3.133000
3.146000
3.366000
3.154000
3.195000
3.188000
3.186000
3.236000
3.203000
3.172000
3.172000
3.227000
3.179000
3.165000
3.167000
3.287000
3.190000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/cpu_dpu_copy_16.csv <==
3.038000
3.281000
3.131000
3.282000
3.088000
3.074000
3.109000
3.120000
3.059000
3.065000
3.176000
3.102000
3.086000
3.115000
3.158000
3.160000
3.151000
3.201000
3.162000
3.156000
3.135000
3.186000
3.157000
3.251000
3.397000
3.158000
3.137000
3.137000
3.254000
3.133000
3.160000
3.132000
3.177000
3.292000
3.211000
3.212000
3.212000
3.197000
3.176000
3.244000
3.141000
3.149000
3.185000
3.206000
3.162000
3.184000
3.233000
3.149000
3.191000
3.193000
3.169000
3.196000
3.222000
3.330000
3.258000
3.212000
3.211000
3.321000
3.215000
3.233000
3.206000
3.264000
3.273000
3.247000
3.300000
3.333000
3.265000
3.303000
3.270000
3.361000
3.401000
3.341000
3.413000
3.336000
3.391000
3.365000
3.422000
3.357000
3.327000
3.513000
3.415000
3.342000
3.438000
3.564000
3.382000
3.365000
3.343000
3.494000
3.346000
3.349000
3.361000
3.407000
3.408000
3.354000
3.440000
3.387000
3.379000
3.370000
3.454000
3.395000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/cpu_dpu_copy_18.csv <==
3.963000
4.099000
4.051000
4.151000
4.128000
4.020000
4.222000
4.090000
4.005000
3.997000
4.076000
4.015000
3.934000
3.953000
4.096000
4.021000
4.007000
4.072000
3.997000
4.013000
4.005000
4.116000
4.012000
4.049000
4.201000
4.067000
4.042000
4.051000
4.161000
4.059000
4.088000
4.054000
4.086000
4.184000
4.149000
4.328000
4.224000
4.263000
4.264000
4.060000
3.962000
3.930000
4.105000
4.037000
4.044000
4.010000
4.068000
4.024000
4.024000
4.147000
4.039000
4.206000
4.131000
4.189000
4.162000
4.155000
4.189000
4.143000
4.216000
4.285000
4.359000
4.218000
4.328000
4.374000
4.273000
4.263000
4.321000
4.351000
4.360000
4.395000
4.426000
4.381000
4.390000
4.343000
4.352000
4.303000
4.313000
4.461000
4.372000
4.328000
4.409000
4.409000
4.341000
4.383000
4.410000
4.316000
4.358000
4.381000
4.324000
4.325000
4.337000
4.364000
4.378000
4.332000
4.366000
4.340000
4.327000
4.336000
4.315000
4.317000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/cpu_dpu_copy_20.csv <==
8.459000
8.626000
8.511000
8.596000
8.662000
8.660000
8.414000
8.535000
8.826000
9.360000
9.258000
9.358000
9.113000
9.256000
9.165000
9.243000
9.230000
9.264000
9.202000
9.360000
9.494000
9.351000
9.475000
9.342000
9.421000
9.532000
9.514000
9.501000
9.517000
9.482000
9.623000
9.636000
9.658000
9.615000
9.800000
9.715000
9.778000
9.601000
9.705000
9.609000
9.703000
9.704000
9.788000
9.642000
9.718000
9.562000
9.725000
9.590000
9.616000
9.573000
9.715000
9.583000
9.776000
9.725000
10.004000
9.710000
9.721000
9.615000
9.733000
9.561000
9.827000
9.806000
10.030000
9.627000
9.162000
9.495000
9.186000
9.242000
9.491000
9.327000
9.491000
9.107000
9.343000
9.213000
9.294000
9.203000
9.172000
9.263000
9.194000
9.296000
9.159000
9.309000
9.221000
9.410000
9.463000
9.177000
9.861000
10.606000
10.179000
9.890000
10.066000
10.070000
9.979000
10.051000
9.948000
10.127000
10.006000
10.077000
9.992000
10.226000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_cpu_copy_10.csv <==
0.818000
0.817000
0.800000
0.911000
0.796000
0.851000
0.808000
0.794000
0.810000
0.816000
0.859000
0.843000
0.812000
0.814000
0.795000
0.812000
0.792000
0.881000
0.842000
0.829000
0.866000
0.816000
0.800000
0.808000
0.873000
0.809000
0.809000
0.784000
0.812000
0.810000
0.822000
0.805000
0.842000
0.828000
0.840000
0.802000
0.791000
0.800000
0.819000
0.810000
0.862000
0.820000
0.825000
0.783000
0.812000
0.782000
0.803000
0.850000
0.825000
0.809000
0.809000
0.785000
0.809000
0.809000
0.839000
0.832000
0.798000
0.805000
0.780000
0.805000
0.790000
0.836000
0.834000
0.808000
0.810000
0.787000
0.816000
0.795000
0.842000
0.825000
0.829000
0.808000
0.790000
0.805000
0.821000
0.833000
0.801000
0.801000
0.821000
0.798000
0.795000
0.806000
0.872000
0.828000
0.830000
0.791000
0.780000
0.811000
0.785000
0.902000
0.814000
0.803000
0.808000
0.797000
0.791000
0.807000
0.854000
0.795000
0.819000
0.792000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_cpu_copy_12.csv <==
0.845000
0.862000
0.841000
0.902000
0.849000
0.821000
0.850000
0.829000
0.825000
0.832000
0.883000
0.843000
0.836000
0.841000
0.852000
0.842000
0.845000
0.879000
0.867000
0.850000
0.842000
0.836000
0.867000
0.886000
0.863000
0.890000
0.840000
0.844000
0.846000
0.848000
0.893000
0.871000
0.859000
0.840000
0.837000
0.841000
0.849000
0.880000
0.871000
0.857000
0.843000
0.849000
0.834000
0.856000
0.872000
0.866000
0.860000
0.850000
0.861000
0.857000
0.877000
0.854000
0.862000
0.857000
0.838000
0.850000
0.831000
0.884000
0.856000
0.854000
0.849000
0.848000
0.841000
0.871000
0.891000
0.872000
0.844000
0.839000
0.853000
0.835000
0.875000
0.857000
0.848000
0.852000
0.848000
0.849000
0.834000
0.888000
0.851000
0.859000
0.870000
0.840000
0.845000
0.852000
0.894000
0.862000
0.851000
0.842000
0.844000
0.846000
0.870000
0.866000
0.849000
0.847000
0.845000
0.853000
0.845000
0.874000
0.845000
0.841000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_cpu_copy_14.csv <==
0.942000
0.981000
0.989000
0.947000
0.943000
0.948000
0.945000
0.941000
0.981000
0.936000
0.939000
0.928000
0.942000
0.942000
1.022000
0.949000
0.951000
0.944000
0.946000
0.938000
0.939000
0.960000
0.953000
0.940000
0.946000
0.932000
0.930000
0.988000
0.954000
0.945000
0.949000
0.942000
0.935000
1.008000
0.936000
0.960000
0.948000
0.956000
0.943000
0.941000
0.964000
0.956000
0.936000
0.952000
0.950000
0.945000
0.955000
0.956000
0.948000
0.935000
0.946000
0.922000
0.965000
0.946000
0.964000
0.918000
0.927000
0.932000
0.939000
0.934000
0.957000
0.957000
0.924000
0.935000
0.931000
0.931000
1.042000
0.933000
0.932000
0.950000
0.942000
0.923000
0.929000
0.967000
0.924000
0.932000
0.934000
0.949000
0.921000
0.954000
0.991000
0.945000
0.963000
0.935000
0.935000
0.935000
1.010000
0.941000
0.914000
0.928000
0.938000
0.941000
0.931000
0.979000
0.943000
0.937000
0.928000
0.930000
0.947000
0.975000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_cpu_copy_16.csv <==
1.383000
1.415000
1.414000
1.399000
1.460000
1.381000
1.367000
1.385000
1.460000
1.422000
1.426000
1.413000
1.406000
1.456000
1.417000
1.401000
1.386000
1.410000
1.433000
1.422000
1.415000
1.377000
1.419000
1.401000
1.368000
1.374000
1.376000
1.430000
1.385000
1.380000
1.385000
1.419000
1.424000
1.369000
1.365000
1.358000
1.496000
1.371000
1.367000
1.343000
1.353000
1.396000
1.394000
1.348000
1.365000
1.352000
1.421000
1.371000
1.356000
1.361000
1.378000
1.403000
1.390000
1.375000
1.367000
1.412000
1.375000
1.376000
1.359000
1.381000
1.429000
1.369000
1.358000
1.358000
1.369000
1.424000
1.388000
1.365000
1.357000
1.447000
1.399000
1.356000
1.366000
1.373000
1.418000
1.400000
1.360000
1.357000
1.370000
1.417000
1.381000
1.361000
1.343000
1.387000
1.420000
1.373000
1.358000
1.373000
1.412000
1.383000
1.370000
1.363000
1.380000
1.401000
1.397000
1.364000
1.357000
1.366000
1.434000
1.396000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_cpu_copy_18.csv <==
3.432000
3.484000
3.445000
3.359000
3.374000
3.357000
3.343000
3.348000
3.288000
3.361000
3.293000
3.197000
3.300000
3.323000
3.307000
3.280000
3.285000
3.285000
3.273000
3.292000
3.261000
3.258000
3.492000
3.173000
3.160000
3.130000
3.182000
3.207000
3.170000
3.166000
3.142000
3.211000
3.166000
3.301000
3.089000
3.253000
3.104000
3.082000
3.100000
3.148000
3.120000
3.112000
3.086000
3.074000
3.281000
3.026000
3.002000
3.026000
3.050000
3.081000
3.020000
3.019000
3.015000
3.075000
3.046000
3.093000
3.065000
3.018000
2.991000
2.990000
2.973000
2.981000
2.949000
2.965000
2.914000
2.951000
2.928000
3.190000
2.940000
2.898000
2.891000
2.917000
2.939000
2.939000
2.925000
2.924000
3.258000
3.398000
3.406000
3.416000
3.440000
3.408000
3.130000
3.092000
3.270000
2.943000
2.781000
2.913000
3.011000
2.994000
3.002000
3.006000
3.000000
3.007000
2.985000
3.013000
2.970000
2.963000
2.974000
3.114000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_cpu_copy_20.csv <==
10.322000
10.237000
10.146000
10.204000
9.775000
9.704000
9.523000
9.560000
9.612000
9.682000
9.624000
9.570000
9.471000
9.437000
9.638000
9.763000
9.339000
9.298000
9.405000
9.483000
9.600000
9.272000
9.202000
9.329000
9.190000
9.182000
9.164000
9.205000
9.248000
9.164000
9.485000
9.232000
9.434000
9.156000
9.347000
9.543000
9.454000
9.224000
9.339000
9.380000
9.258000
9.164000
9.227000
9.314000
9.283000
9.707000
9.628000
10.316000
10.526000
10.584000
10.268000
9.432000
9.426000
9.575000
9.930000
9.632000
8.991000
9.755000
9.512000
9.428000
10.627000
9.743000
10.082000
10.228000
10.650000
10.872000
11.588000
11.533000
11.657000
11.506000
11.503000
11.353000
11.379000
11.177000
11.011000
11.076000
10.941000
11.116000
10.836000
10.830000
10.722000
10.852000
10.760000
10.734000
10.682000
10.660000
10.668000
10.344000
10.394000
10.463000
10.359000
10.559000
10.323000
10.522000
10.312000
10.233000
10.253000
10.192000
10.386000
10.423000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_time_10.csv <==
0.498000
0.519000
0.505000
0.499000
0.496000
0.488000
0.515000
0.523000
0.483000
0.481000
0.515000
0.480000
0.510000
0.500000
0.482000
0.500000
0.516000
0.487000
0.501000
0.469000
0.496000
0.485000
0.498000
0.494000
0.497000
0.493000
0.490000
0.491000
0.520000
0.499000
0.507000
0.493000
0.481000
0.535000
0.504000
0.494000
0.494000
0.507000
0.502000
0.526000
0.485000
0.518000
0.503000
0.512000
0.481000
0.466000
0.551000
0.499000
0.495000
0.483000
0.486000
0.479000
0.483000
0.508000
0.492000
0.486000
0.488000
0.494000
0.511000
0.468000
0.514000
0.495000
0.491000
0.490000
0.490000
0.486000
0.526000
0.487000
0.492000
0.485000
0.477000
0.503000
0.517000
0.498000
0.487000
0.493000
0.498000
0.503000
0.474000
0.537000
0.495000
0.492000
0.472000
0.489000
0.507000
0.508000
0.514000
0.494000
0.483000
0.498000
0.484000
0.496000
0.510000
0.496000
0.498000
0.527000
0.486000
0.546000
0.508000
0.499000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_time_12.csv <==
0.499000
0.504000
0.578000
0.496000
0.465000
0.482000
0.486000
0.512000
0.490000
0.487000
0.522000
0.496000
0.488000
0.504000
0.504000
0.498000
0.500000
0.495000
0.527000
0.494000
0.498000
0.519000
0.497000
0.552000
0.489000
0.487000
0.482000
0.489000
0.493000
0.490000
0.501000
0.514000
0.509000
0.512000
0.503000
0.487000
0.532000
0.474000
0.481000
0.527000
0.512000
0.515000
0.498000
0.489000
0.506000
0.487000
0.495000
0.501000
0.522000
0.492000
0.512000
0.485000
0.489000
0.497000
0.504000
0.480000
0.475000
0.486000
0.477000
0.549000
0.496000
0.488000
0.508000
0.495000
0.513000
0.497000
0.525000
0.484000
0.496000
0.517000
0.488000
0.486000
0.515000
0.504000
0.503000
0.501000
0.471000
0.491000
0.524000
0.504000
0.505000
0.488000
0.496000
0.505000
0.506000
0.490000
0.507000
0.497000
0.521000
0.492000
0.467000
0.516000
0.505000
0.497000
0.499000
0.523000
0.518000
0.511000
0.509000
0.523000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_time_14.csv <==
0.510000
0.489000
0.492000
0.497000
0.494000
0.520000
0.500000
0.513000
0.509000
0.480000
0.472000
0.475000
0.475000
0.514000
0.473000
0.502000
0.485000
0.490000
0.514000
0.479000
0.475000
0.487000
0.499000
0.508000
0.508000
0.474000
0.468000
0.481000
0.492000
0.497000
0.478000
0.449000
0.492000
0.485000
0.476000
0.486000
0.470000
0.491000
0.500000
0.476000
0.495000
0.485000
0.503000
0.477000
0.486000
0.480000
0.487000
0.493000
0.489000
0.473000
0.477000
0.466000
0.486000
0.504000
0.505000
0.481000
0.477000
0.498000
0.494000
0.500000
0.526000
0.512000
0.493000
0.481000
0.485000
0.474000
0.472000
0.492000
0.493000
0.482000
0.519000
0.475000
0.515000
0.487000
0.475000
0.494000
0.492000
0.487000
0.499000
0.471000
0.493000
0.510000
0.476000
0.473000
0.502000
0.499000
0.501000
0.493000
0.493000
0.484000
0.492000
0.517000
0.538000
0.525000
0.476000
0.477000
0.482000
0.490000
0.500000
0.482000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_time_16.csv <==
0.480000
0.546000
0.502000
0.498000
0.487000
0.492000
0.494000
0.490000
0.495000
0.495000
0.482000
0.480000
0.482000
0.535000
0.482000
0.507000
0.479000
0.509000
0.476000
0.488000
0.513000
0.496000
0.480000
0.486000
0.511000
0.495000
0.513000
0.491000
0.517000
0.502000
0.481000
0.493000
0.489000
0.501000
0.506000
0.477000
0.473000
0.493000
0.481000
0.518000
0.479000
0.494000
0.486000
0.476000
0.497000
0.493000
0.495000
0.507000
0.487000
0.478000
0.486000
0.502000
0.504000
0.477000
0.488000
0.487000
0.486000
0.491000
0.504000
0.477000
0.477000
0.472000
0.494000
0.496000
0.490000
0.481000
0.489000
0.468000
0.484000
0.486000
0.485000
0.513000
0.499000
0.508000
0.471000
0.489000
0.513000
0.465000
0.477000
0.466000
0.505000
0.500000
0.496000
0.519000
0.492000
0.487000
0.497000
0.489000
0.523000
0.483000
0.495000
0.465000
0.469000
0.487000
0.491000
0.536000
0.501000
0.507000
0.477000
0.489000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_time_18.csv <==
0.492000
0.505000
0.493000
0.483000
0.481000
0.494000
0.485000
0.485000
0.493000
0.503000
0.484000
0.493000
0.491000
0.479000
0.497000
0.494000
0.521000
0.507000
0.516000
0.500000
0.488000
0.506000
0.505000
0.503000
0.514000
0.514000
0.520000
0.489000
0.482000
0.490000
0.472000
0.487000
0.514000
0.496000
0.492000
0.500000
0.485000
0.514000
0.511000
0.507000
0.499000
0.480000
0.508000
0.495000
0.496000
0.517000
0.483000
0.480000
0.482000
0.481000
0.493000
0.520000
0.512000
0.514000
0.493000
0.497000
0.477000
0.525000
0.504000
0.490000
0.514000
0.509000
0.509000
0.546000
0.501000
0.508000
0.484000
0.494000
0.527000
0.503000
0.515000
0.487000
0.481000
0.495000
0.502000
0.538000
0.519000
0.493000
0.496000
0.490000
0.503000
0.486000
0.540000
0.506000
0.489000
0.477000
0.494000
0.496000
0.495000
0.500000
0.496000
0.488000
0.488000
0.501000
0.502000
0.495000
0.497000
0.496000
0.529000
0.496000


==> plots/generic_new/upmem3_512_dpus/results/dpu/addition/dpu_time_20.csv <==
0.588000
0.596000
0.613000
0.622000
0.622000
0.600000
0.621000
0.611000
0.644000
0.615000
0.595000
0.582000
0.595000
0.606000
0.588000
0.606000
0.593000
0.597000
0.580000
0.668000
0.618000
0.617000
0.617000
0.590000
0.583000
0.595000
0.599000
0.594000
0.572000
0.610000
0.628000
0.589000
0.599000
0.601000
0.596000
0.602000
0.583000
0.612000
0.580000
0.571000
0.600000
0.604000
0.631000
0.614000
0.578000
0.572000
0.619000
0.600000
0.619000
0.586000
0.569000
0.614000
0.627000
0.596000
0.593000
0.581000
0.574000
0.630000
0.602000
0.607000
0.625000
0.606000
0.592000
0.600000
0.616000
0.605000
0.599000
0.562000
0.581000
0.617000
0.592000
0.606000
0.595000
0.577000
0.664000
0.589000
0.586000
0.592000
0.614000
0.594000
0.612000
0.586000
0.632000
0.601000
0.610000
0.606000
0.612000
0.619000
0.582000
0.608000
0.612000
0.607000
0.605000
0.593000
0.593000
0.585000
0.609000
0.600000
0.626000
0.594000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
3.099000
3.082000
3.101000
3.063000
3.113000
3.079000
3.089000
3.077000
3.139000
3.173000
3.206000
3.191000
3.147000
3.127000
3.089000
3.110000
3.161000
3.113000
3.137000
3.103000
3.272000
3.171000
3.096000
3.176000
3.209000
3.106000
3.115000
3.111000
3.239000
3.095000
3.089000
3.060000
3.138000
3.101000
3.147000
3.057000
3.184000
3.107000
3.115000
3.124000
3.181000
3.120000
3.125000
3.128000
3.135000
3.167000
3.105000
3.109000
3.110000
3.141000
3.111000
3.078000
3.123000
3.119000
3.122000
3.149000
3.096000
3.108000
3.098000
3.133000
3.079000
3.100000
3.121000
3.112000
3.077000
3.119000
3.114000
3.121000
3.091000
3.210000
3.081000
3.065000
3.111000
3.165000
3.097000
3.108000
3.105000
3.152000
3.123000
3.065000
3.097000
3.076000
3.098000
3.120000
3.098000
3.134000
3.103000
3.074000
3.098000
3.073000
3.137000
3.130000
3.097000
3.146000
3.165000
3.095000
3.095000
3.255000
3.188000
3.126000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
2.681000
2.776000
2.707000
2.717000
2.843000
2.745000
2.703000
2.698000
2.717000
2.759000
2.673000
2.681000
2.698000
2.759000
2.705000
2.665000
2.681000
2.750000
2.719000
2.704000
2.698000
2.679000
2.756000
2.730000
2.966000
2.732000
2.822000
2.733000
2.744000
2.727000
2.710000
2.797000
2.720000
2.726000
2.746000
2.817000
2.793000
2.733000
2.732000
2.861000
2.787000
2.731000
2.776000
2.741000
2.880000
2.794000
2.781000
2.760000
2.842000
2.792000
2.751000
2.771000
3.022000
2.835000
2.829000
2.808000
2.810000
2.875000
2.838000
2.814000
2.902000
2.867000
2.837000
2.783000
2.816000
3.108000
2.918000
2.877000
2.896000
2.886000
2.945000
2.895000
2.858000
2.844000
2.988000
2.890000
2.867000
2.860000
2.995000
2.934000
2.945000
2.968000
2.995000
2.930000
2.903000
2.923000
2.954000
2.952000
2.955000
2.924000
2.908000
2.984000
2.989000
2.979000
2.958000
3.038000
2.987000
2.966000
2.965000
3.089000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
2.748000
2.789000
2.895000
2.819000
2.801000
2.807000
2.857000
2.808000
2.814000
2.836000
2.860000
2.808000
2.867000
2.865000
3.053000
2.899000
2.904000
3.009000
3.072000
3.032000
3.100000
2.997000
3.234000
2.966000
2.936000
2.945000
2.968000
3.029000
2.952000
2.976000
3.022000
2.947000
2.943000
2.945000
3.033000
2.964000
2.956000
2.908000
3.115000
3.007000
3.035000
3.015000
3.079000
3.069000
3.045000
3.032000
3.058000
3.006000
3.047000
3.055000
3.080000
3.115000
3.073000
3.084000
3.079000
3.150000
3.068000
3.079000
3.053000
3.296000
3.121000
3.138000
3.128000
3.105000
3.115000
3.163000
3.114000
3.112000
3.126000
3.183000
3.225000
3.236000
3.230000
3.168000
3.164000
3.229000
3.162000
3.179000
3.203000
3.412000
3.267000
3.221000
3.230000
3.312000
3.260000
3.266000
3.338000
3.302000
3.213000
3.217000
3.263000
3.269000
3.311000
3.237000
3.235000
3.274000
3.213000
3.218000
3.274000
3.214000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
3.092000
3.100000
3.190000
3.181000
3.289000
3.132000
3.170000
3.212000
3.183000
3.087000
3.161000
3.109000
3.081000
3.125000
3.221000
3.147000
3.133000
3.162000
3.311000
3.159000
3.152000
3.281000
3.150000
3.166000
3.211000
3.234000
3.172000
3.180000
3.307000
3.190000
3.158000
3.302000
3.232000
3.225000
3.217000
3.318000
3.233000
3.238000
3.212000
3.317000
3.396000
3.268000
3.399000
3.273000
3.263000
3.343000
3.358000
3.283000
3.320000
3.430000
3.556000
3.541000
3.376000
3.435000
3.345000
3.461000
3.391000
3.416000
3.495000
3.489000
3.483000
3.146000
3.100000
3.010000
3.009000
3.005000
3.059000
3.091000
3.502000
3.540000
3.277000
3.091000
3.159000
3.119000
3.351000
3.204000
3.153000
3.258000
3.223000
3.304000
3.469000
3.540000
3.468000
3.435000
3.472000
3.375000
3.420000
3.348000
3.349000
3.367000
3.421000
3.549000
3.525000
3.447000
3.464000
3.515000
3.459000
3.322000
3.567000
3.620000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
3.938000
4.167000
4.114000
4.074000
4.049000
4.205000
4.033000
3.889000
4.004000
4.063000
4.020000
4.176000
4.042000
4.109000
4.034000
4.002000
4.020000
4.086000
4.057000
3.981000
4.013000
4.139000
3.988000
4.023000
4.048000
4.109000
4.029000
4.007000
4.015000
4.131000
4.053000
4.021000
4.081000
4.103000
4.067000
4.084000
4.125000
4.248000
4.136000
4.093000
4.245000
4.210000
4.182000
4.183000
4.202000
4.209000
4.134000
4.310000
4.153000
4.149000
4.188000
4.262000
4.237000
4.180000
4.225000
4.329000
4.205000
4.229000
4.217000
4.393000
4.337000
4.264000
4.307000
4.380000
4.250000
4.249000
4.337000
4.359000
4.341000
4.378000
4.355000
4.361000
4.367000
4.409000
4.354000
4.285000
4.323000
4.400000
4.601000
4.337000
4.355000
4.404000
4.378000
4.389000
4.444000
4.358000
4.391000
4.311000
4.443000
4.410000
4.335000
4.330000
4.366000
4.362000
4.342000
4.331000
4.439000
4.343000
4.340000
4.470000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
9.057000
8.886000
9.001000
8.948000
8.939000
8.737000
8.762000
9.056000
9.390000
9.159000
9.229000
9.116000
9.279000
9.418000
9.366000
9.394000
9.472000
9.386000
9.110000
9.814000
9.610000
9.606000
9.643000
9.616000
9.738000
9.725000
9.819000
9.764000
9.824000
9.802000
9.893000
9.879000
9.979000
9.766000
9.904000
9.789000
10.423000
10.423000
10.459000
10.415000
10.503000
10.339000
10.509000
10.393000
10.500000
10.418000
10.537000
10.376000
10.469000
10.376000
10.512000
10.510000
10.417000
10.359000
10.487000
10.341000
10.299000
9.942000
10.033000
9.925000
9.933000
9.892000
9.815000
9.893000
9.885000
10.334000
10.574000
10.530000
10.753000
10.681000
10.676000
10.748000
10.562000
10.743000
10.417000
10.385000
10.429000
10.384000
10.394000
10.475000
10.448000
10.544000
10.590000
10.642000
10.583000
10.527000
10.403000
10.477000
10.429000
10.467000
10.462000
10.438000
10.357000
10.491000
10.362000
10.471000
10.562000
10.547000
10.421000
10.629000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
0.809000
0.808000
0.871000
0.815000
0.820000
0.802000
0.813000
0.783000
0.798000
0.808000
0.828000
0.821000
0.786000
0.815000
0.799000
0.827000
0.777000
0.834000
0.829000
0.828000
0.803000
0.774000
0.820000
0.774000
0.829000
0.813000
0.787000
0.777000
0.804000
0.797000
0.797000
0.904000
0.810000
0.811000
0.807000
0.807000
0.847000
0.805000
0.844000
0.827000
0.827000
0.803000
0.830000
0.794000
0.788000
0.813000
0.829000
0.826000
0.830000
0.784000
0.794000
0.787000
0.792000
0.817000
0.805000
0.818000
0.847000
0.782000
0.798000
0.793000
0.837000
0.808000
0.795000
0.786000
0.797000
0.807000
0.802000
0.822000
0.788000
0.816000
0.810000
0.795000
0.800000
0.796000
0.816000
0.816000
0.836000
0.831000
0.818000
0.807000
0.808000
0.822000
0.838000
0.827000
0.798000
0.813000
0.828000
0.814000
0.804000
0.811000
0.788000
0.792000
0.825000
0.792000
0.824000
0.832000
0.842000
0.812000
0.809000
0.815000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
0.804000
0.850000
0.840000
0.811000
0.799000
0.813000
0.796000
0.840000
0.826000
0.825000
0.820000
0.803000
0.815000
0.821000
0.854000
0.841000
0.802000
0.805000
0.795000
0.797000
0.871000
0.850000
0.825000
0.822000
0.826000
0.821000
0.825000
0.835000
0.835000
0.809000
0.794000
0.799000
0.807000
0.806000
0.797000
0.839000
0.828000
0.818000
0.806000
0.816000
0.788000
0.828000
0.893000
0.850000
0.821000
0.833000
0.821000
0.811000
0.818000
0.846000
0.841000
0.829000
0.818000
0.808000
0.836000
0.810000
0.845000
0.835000
0.858000
0.835000
0.821000
0.808000
0.825000
0.855000
0.835000
0.841000
0.828000
0.834000
0.822000
0.821000
0.845000
0.855000
0.830000
0.826000
0.818000
0.816000
0.817000
0.873000
0.825000
0.814000
0.800000
0.818000
0.801000
0.795000
0.840000
0.830000
0.816000
0.819000
0.799000
0.799000
0.799000
0.854000
0.820000
0.815000
0.806000
0.787000
0.807000
0.799000
0.854000
0.812000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
0.975000
1.007000
0.982000
0.976000
1.002000
1.040000
0.981000
1.017000
0.964000
0.985000
0.982000
1.008000
0.992000
1.008000
0.963000
0.969000
1.002000
1.009000
0.983000
0.985000
0.967000
0.998000
0.967000
1.028000
1.008000
1.001000
0.986000
0.999000
0.968000
1.038000
0.986000
0.987000
0.986000
0.992000
0.986000
1.009000
1.009000
1.003000
0.992000
0.988000
1.004000
0.985000
0.993000
0.987000
0.990000
0.978000
0.989000
1.021000
1.004000
0.973000
1.000000
0.987000
0.982000
1.033000
1.006000
0.969000
0.993000
1.003000
0.965000
1.042000
1.012000
1.010000
1.002000
0.979000
0.998000
1.028000
1.006000
1.005000
0.987000
1.006000
0.997000
1.004000
1.002000
1.016000
0.983000
0.993000
0.990000
1.015000
0.986000
0.988000
0.990000
0.996000
1.002000
1.029000
1.000000
1.014000
0.988000
0.986000
0.966000
1.065000
1.024000
0.995000
0.989000
0.979000
0.999000
1.066000
0.990000
0.992000
0.980000
0.999000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
1.339000
1.390000
1.386000
1.381000
1.364000
1.391000
1.365000
1.390000
1.411000
1.392000
1.390000
1.363000
1.354000
1.411000
1.376000
1.350000
1.362000
1.386000
1.358000
1.369000
1.368000
1.341000
1.411000
1.426000
1.407000
1.416000
1.409000
1.422000
1.423000
1.412000
1.512000
1.509000
1.425000
1.341000
1.426000
1.395000
1.416000
1.378000
1.330000
1.353000
1.367000
1.376000
1.326000
1.325000
1.317000
1.340000
1.353000
1.329000
1.314000
1.334000
1.367000
1.335000
1.327000
1.289000
1.309000
1.364000
1.346000
1.313000
1.302000
1.244000
1.265000
1.506000
1.505000
1.381000
1.278000
1.262000
1.243000
1.260000
1.230000
1.266000
1.317000
1.248000
1.192000
1.209000
1.273000
1.308000
1.261000
1.225000
1.254000
1.244000
1.316000
1.255000
1.251000
1.247000
1.244000
1.392000
1.285000
1.233000
1.341000
1.235000
1.333000
1.324000
1.329000
1.291000
1.278000
1.352000
1.316000
1.289000
1.289000
1.286000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
3.483000
3.558000
3.528000
3.389000
3.380000
3.450000
3.377000
3.381000
3.377000
3.362000
3.448000
3.528000
3.390000
3.365000
3.375000
3.381000
3.308000
3.348000
3.430000
3.393000
3.333000
3.372000
3.262000
3.377000
3.265000
3.220000
3.247000
3.262000
3.238000
3.280000
3.243000
3.309000
3.327000
3.216000
3.251000
3.178000
3.224000
3.224000
3.143000
3.184000
3.263000
3.225000
3.209000
3.156000
3.218000
3.263000
3.124000
3.118000
3.097000
3.223000
3.118000
3.119000
3.107000
3.135000
3.137000
3.134000
3.107000
3.091000
3.232000
3.072000
3.065000
3.068000
3.051000
3.092000
3.062000
3.060000
3.180000
3.027000
3.137000
3.002000
3.010000
3.012000
3.063000
3.034000
3.018000
3.005000
3.035000
3.080000
3.020000
2.971000
2.956000
3.045000
2.991000
2.966000
2.962000
2.956000
3.029000
3.014000
2.960000
2.984000
3.046000
2.978000
2.986000
2.919000
3.007000
2.991000
2.994000
2.956000
2.986000
3.006000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
10.366000
10.072000
9.909000
10.895000
9.684000
9.780000
9.715000
9.731000
9.713000
9.602000
9.517000
9.607000
9.614000
9.501000
9.569000
9.358000
9.447000
9.274000
9.313000
9.462000
9.355000
9.368000
9.260000
9.170000
9.315000
9.456000
9.195000
9.283000
9.205000
9.259000
9.174000
9.190000
9.205000
9.089000
9.210000
9.310000
9.085000
9.263000
9.219000
9.357000
9.221000
9.302000
9.105000
9.237000
9.071000
9.164000
9.204000
9.199000
9.232000
9.346000
9.097000
9.324000
9.218000
9.399000
9.149000
9.258000
9.166000
9.284000
9.257000
9.356000
9.266000
9.244000
9.244000
9.365000
9.381000
9.228000
9.304000
9.314000
9.247000
9.257000
9.257000
9.416000
9.283000
9.266000
9.218000
9.204000
9.100000
9.224000
9.227000
9.212000
9.194000
9.246000
9.398000
9.221000
9.333000
9.567000
9.501000
9.612000
9.488000
9.361000
9.356000
9.541000
9.444000
9.403000
9.333000
9.388000
9.289000
8.834000
8.903000
8.813000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_time_10.csv <==
0.649000
0.672000
0.688000
0.685000
0.695000
0.637000
0.672000
0.631000
0.692000
0.657000
0.662000
0.675000
0.638000
0.648000
0.657000
0.666000
0.675000
0.684000
0.670000
0.654000
0.676000
0.680000
0.657000
0.697000
0.684000
0.648000
0.680000
0.668000
0.681000
0.653000
0.649000
0.685000
0.670000
0.675000
0.657000
0.653000
0.653000
0.693000
0.668000
0.689000
0.695000
0.688000
0.660000
0.679000
0.686000
0.674000
0.688000
0.691000
0.662000
0.685000
0.676000
0.666000
0.663000
0.648000
0.688000
0.725000
0.691000
0.683000
0.687000
0.663000
0.700000
0.670000
0.714000
0.657000
0.665000
0.678000
0.658000
0.667000
0.654000
0.667000
0.717000
0.678000
0.745000
0.678000
0.707000
0.684000
0.666000
0.653000
0.723000
0.644000
0.685000
0.723000
0.666000
0.687000
0.677000
0.658000
0.753000
0.671000
0.658000
0.658000
0.679000
0.679000
0.650000
0.653000
0.688000
0.670000
0.685000
0.678000
0.669000
0.641000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_time_12.csv <==
0.611000
0.601000
0.608000
0.617000
0.591000
0.632000
0.618000
0.622000
0.617000
0.602000
0.605000
0.628000
0.613000
0.620000
0.612000
0.611000
0.643000
0.633000
0.633000
0.615000
0.603000
0.623000
0.642000
0.639000
0.639000
0.610000
0.613000
0.628000
0.603000
0.613000
0.614000
0.610000
0.662000
0.631000
0.626000
0.612000
0.660000
0.605000
0.629000
0.629000
0.614000
0.609000
0.634000
0.620000
0.620000
0.613000
0.650000
0.631000
0.630000
0.638000
0.636000
0.611000
0.608000
0.606000
0.601000
0.634000
0.595000
0.609000
0.629000
0.628000
0.656000
0.615000
0.610000
0.583000
0.618000
0.630000
0.614000
0.585000
0.623000
0.628000
0.621000
0.623000
0.605000
0.632000
0.640000
0.585000
0.644000
0.609000
0.620000
0.621000
0.630000
0.647000
0.647000
0.616000
0.606000
0.605000
0.623000
0.613000
0.608000
0.618000
0.620000
0.620000
0.632000
0.620000
0.628000
0.626000
0.611000
0.614000
0.612000
0.599000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_time_14.csv <==
0.618000
0.623000
0.602000
0.644000
0.655000
0.666000
0.636000
0.631000
0.651000
0.652000
0.612000
0.627000
0.628000
0.631000
0.626000
0.674000
0.658000
0.613000
0.620000
0.667000
0.645000
0.638000
0.643000
0.613000
0.629000
0.632000
0.624000
0.626000
0.635000
0.657000
0.618000
0.644000
0.653000
0.637000
0.647000
0.655000
0.608000
0.605000
0.631000
0.654000
0.608000
0.630000
0.628000
0.623000
0.629000
0.634000
0.621000
0.653000
0.639000
0.633000
0.630000
0.628000
0.613000
0.616000
0.631000
0.641000
0.646000
0.634000
0.664000
0.626000
0.636000
0.646000
0.626000
0.627000
0.629000
0.637000
0.637000
0.622000
0.632000
0.634000
0.660000
0.626000
0.632000
0.614000
0.609000
0.626000
0.635000
0.651000
0.644000
0.625000
0.628000
0.648000
0.642000
0.625000
0.617000
0.643000
0.621000
0.614000
0.632000
0.610000
0.610000
0.625000
0.632000
0.616000
0.613000
0.636000
0.624000
0.642000
0.621000
0.614000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_time_16.csv <==
0.569000
0.634000
0.625000
0.614000
0.601000
0.591000
0.591000
0.590000
0.606000
0.588000
0.568000
0.581000
0.625000
0.572000
0.591000
0.590000
0.636000
0.567000
0.603000
0.603000
0.578000
0.581000
0.605000
0.581000
0.594000
0.554000
0.599000
0.593000
0.588000
0.573000
0.559000
0.662000
0.595000
0.576000
0.563000
0.577000
0.573000
0.574000
0.566000
0.592000
0.610000
0.578000
0.583000
0.609000
0.625000
0.638000
0.580000
0.595000
0.594000
0.597000
0.608000
0.574000
0.603000
0.612000
0.627000
0.663000
0.622000
0.575000
0.644000
0.606000
0.603000
0.553000
0.577000
0.635000
0.581000
0.593000
0.589000
0.562000
0.585000
0.561000
0.547000
0.595000
0.676000
0.578000
0.584000
0.599000
0.604000
0.602000
0.597000
0.600000
0.604000
0.599000
0.582000
0.613000
0.578000
0.654000
0.576000
0.609000
0.602000
0.610000
0.612000
0.607000
0.618000
0.624000
0.589000
0.579000
0.612000
0.601000
0.606000
0.596000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_time_18.csv <==
0.578000
0.605000
0.616000
0.602000
0.579000
0.580000
0.601000
0.596000
0.578000
0.595000
0.583000
0.619000
0.611000
0.613000
0.608000
0.622000
0.599000
0.620000
0.614000
0.615000
0.601000
0.613000
0.613000
0.624000
0.610000
0.626000
0.618000
0.622000
0.601000
0.612000
0.629000
0.611000
0.613000
0.642000
0.640000
0.614000
0.612000
0.613000
0.610000
0.607000
0.616000
0.589000
0.603000
0.604000
0.610000
0.629000
0.619000
0.614000
0.625000
0.619000
0.601000
0.582000
0.615000
0.615000
0.617000
0.631000
0.616000
0.636000
0.623000
0.608000
0.626000
0.631000
0.601000
0.622000
0.617000
0.652000
0.615000
0.619000
0.623000
0.621000
0.632000
0.639000
0.600000
0.593000
0.625000
0.640000
0.612000
0.617000
0.618000
0.605000
0.613000
0.617000
0.583000
0.601000
0.590000
0.604000
0.615000
0.572000
0.596000
0.595000
0.594000
0.607000
0.596000
0.609000
0.592000
0.591000
0.598000
0.574000
0.584000
0.610000


==> plots/generic_new/upmem3_512_dpus/results/dpu/coeffwise_multi/dpu_time_20.csv <==
0.798000
0.783000
0.798000
0.818000
0.823000
0.816000
0.814000
0.792000
0.807000
0.821000
0.811000
0.814000
0.803000
0.803000
0.800000
0.821000
0.797000
0.800000
0.810000
0.807000
0.805000
0.829000
0.791000
0.791000
0.816000
0.827000
0.779000
0.795000
0.838000
0.829000
0.812000
0.814000
0.773000
0.813000
0.779000
0.782000
0.826000
0.819000
0.796000
0.792000
0.808000
0.809000
0.799000
0.826000
0.793000
0.797000
0.830000
0.815000
0.804000
0.805000
0.832000
0.817000
0.802000
0.812000
0.813000
0.802000
0.789000
0.777000
0.811000
0.782000
0.829000
0.812000
0.806000
0.811000
0.832000
0.815000
0.821000
0.822000
0.799000
0.809000
0.820000
0.790000
0.810000
0.832000
0.789000
0.798000
0.813000
0.794000
0.807000
0.764000
0.809000
0.815000
0.805000
0.799000
0.801000
0.818000
0.788000
0.756000
0.798000
0.815000
0.805000
0.802000
0.804000
0.796000
0.799000
0.802000
0.784000
0.780000
0.796000
0.788000


==> plots/generic_new/upmem3_512_dpus/results/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,3.0635000000000003,0.496,0.81
12,2.8994999999999997,0.498,0.85
14,2.9635,0.49,0.943
16,3.233,0.4905,1.381
18,4.189,0.496,3.1020000000000003
20,9.5155,0.6,9.759


==> plots/generic_new/upmem3_512_dpus/results/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,3.1125,0.6745000000000001,0.81
12,2.8165,0.619,0.821
14,3.079,0.631,0.993
16,3.2750000000000004,0.595,1.3405
18,4.2135,0.6125,3.137
20,10.3605,0.805,9.2835


==> plots/generic_new/upmem3_512_dpus/results/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,3.121,16.491,0.7384999999999999
12,2.909,16.246499999999997,0.7945
14,2.876,14.295,0.966
16,3.221,13.573,1.8075
18,4.336,13.458,5.247999999999999
20,9.4675,26.0625,16.699


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
2.968000
3.056000
3.148000
3.062000
3.066000
3.018000
3.091000
3.001000
3.094000
3.085000
3.061000
3.161000
3.080000
3.119000
3.080000
3.173000
3.093000
3.131000
3.098000
3.139000
3.134000
3.093000
3.079000
3.148000
3.161000
3.251000
3.113000
3.155000
3.117000
3.147000
3.118000
3.302000
3.120000
3.108000
3.114000
3.257000
3.143000
3.105000
3.052000
3.214000
3.093000
3.140000
3.051000
3.118000
3.132000
3.158000
3.108000
3.206000
3.153000
3.098000
3.149000
3.149000
3.148000
3.100000
3.133000
3.142000
3.140000
3.091000
3.087000
3.115000
3.215000
3.148000
3.140000
3.089000
3.176000
3.135000
3.060000
3.099000
3.229000
3.157000
3.115000
3.100000
3.143000
3.109000
3.061000
3.138000
3.254000
3.128000
3.037000
3.125000
3.207000
3.132000
3.091000
3.090000
3.122000
3.122000
3.101000
3.116000
3.211000
3.160000
3.164000
3.151000
3.188000
3.189000
3.117000
3.150000
3.160000
3.103000
3.114000
3.118000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
2.668000
2.894000
2.790000
2.829000
2.796000
2.761000
2.752000
2.856000
2.788000
2.730000
2.770000
2.879000
2.784000
2.910000
2.772000
2.751000
2.852000
2.821000
2.785000
2.780000
2.856000
2.764000
2.765000
2.785000
2.975000
2.909000
2.839000
2.769000
2.802000
2.874000
2.785000
2.763000
2.804000
2.812000
2.909000
2.798000
2.816000
2.812000
2.912000
2.863000
2.848000
2.797000
2.845000
2.954000
2.882000
2.815000
2.785000
2.811000
2.963000
2.860000
2.972000
2.859000
2.972000
2.865000
2.921000
2.867000
2.863000
2.925000
2.858000
2.935000
2.916000
2.978000
2.916000
2.967000
2.900000
2.927000
2.985000
2.993000
2.934000
2.930000
3.050000
3.007000
2.989000
2.998000
2.962000
3.134000
3.001000
3.027000
2.994000
3.079000
3.009000
3.174000
3.065000
3.034000
3.121000
3.047000
3.073000
3.040000
3.126000
3.058000
3.059000
3.060000
3.133000
3.084000
3.090000
3.063000
3.212000
3.101000
3.053000
3.105000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
2.684000
2.758000
2.755000
2.705000
2.708000
2.703000
2.749000
2.787000
2.755000
2.766000
2.766000
2.750000
2.795000
2.781000
2.777000
2.779000
2.832000
2.758000
2.774000
2.718000
2.759000
2.804000
2.772000
2.763000
2.768000
2.845000
2.774000
2.772000
2.731000
2.771000
2.831000
2.752000
2.804000
2.770000
2.916000
2.793000
2.801000
2.783000
2.801000
2.855000
2.813000
2.780000
2.775000
3.080000
2.826000
2.833000
2.858000
2.875000
2.877000
2.873000
2.840000
2.835000
2.885000
2.825000
3.010000
2.903000
2.951000
2.951000
3.003000
3.120000
3.145000
2.958000
2.989000
2.999000
3.093000
3.057000
3.037000
3.047000
3.128000
3.009000
2.987000
3.000000
3.058000
3.024000
3.052000
3.066000
3.182000
3.069000
3.075000
3.084000
3.193000
3.123000
3.116000
3.106000
3.350000
3.196000
3.192000
3.124000
3.269000
3.172000
3.168000
3.177000
3.300000
3.191000
3.274000
3.236000
3.297000
3.232000
3.218000
3.230000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
2.964000
3.081000
3.086000
3.055000
3.173000
3.102000
3.097000
3.080000
3.110000
3.096000
3.073000
3.204000
3.133000
3.205000
3.157000
3.226000
3.167000
3.187000
3.191000
3.156000
3.138000
3.335000
3.233000
3.128000
3.128000
3.183000
3.140000
3.072000
3.049000
3.117000
3.097000
3.081000
3.100000
3.130000
3.129000
3.089000
3.219000
3.136000
3.112000
3.114000
3.352000
3.150000
3.146000
3.190000
3.187000
3.167000
3.129000
3.246000
3.142000
3.257000
3.184000
3.231000
3.200000
3.195000
3.224000
3.218000
3.246000
3.223000
3.381000
3.313000
3.300000
3.273000
3.312000
3.309000
3.287000
3.404000
3.474000
3.572000
3.371000
3.293000
3.206000
3.198000
3.276000
3.241000
3.252000
3.298000
3.239000
3.299000
3.240000
3.296000
3.294000
3.333000
3.375000
3.299000
3.270000
3.285000
3.303000
3.282000
3.274000
3.329000
3.250000
3.318000
3.306000
3.326000
3.269000
3.293000
3.364000
3.360000
3.303000
3.317000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
3.971000
4.185000
4.166000
4.198000
4.165000
4.145000
4.075000
4.070000
4.048000
4.010000
4.158000
4.166000
4.047000
4.185000
4.106000
4.096000
4.061000
4.167000
4.088000
4.094000
4.175000
4.152000
4.136000
4.174000
4.222000
4.132000
4.136000
4.153000
4.233000
4.316000
4.187000
4.274000
4.200000
4.112000
4.135000
4.207000
4.269000
4.177000
4.437000
4.258000
4.208000
4.244000
4.285000
4.302000
4.231000
4.365000
4.272000
4.276000
4.307000
4.369000
4.329000
4.332000
4.380000
4.292000
4.340000
4.344000
4.427000
4.444000
4.378000
4.415000
4.366000
4.341000
4.376000
4.446000
4.556000
4.462000
4.485000
4.418000
4.490000
4.528000
4.417000
4.475000
4.507000
4.633000
4.468000
4.460000
4.486000
4.511000
4.470000
4.583000
4.437000
4.468000
4.478000
4.506000
4.493000
4.486000
4.504000
4.495000
4.450000
4.566000
4.508000
4.485000
4.505000
4.507000
4.456000
4.452000
4.524000
4.450000
4.457000
4.488000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/cpu_dpu_copy_20.csv <==
8.907000
9.321000
9.492000
9.206000
8.855000
8.865000
8.941000
8.784000
9.063000
8.898000
8.973000
8.893000
8.876000
8.990000
8.965000
9.066000
9.013000
9.091000
8.987000
9.374000
9.123000
9.366000
9.150000
9.230000
9.249000
9.340000
9.340000
9.588000
9.410000
9.647000
9.349000
9.398000
9.399000
9.431000
9.517000
9.479000
9.476000
9.491000
9.568000
9.463000
9.443000
9.395000
9.472000
9.434000
9.601000
9.419000
9.486000
9.556000
9.451000
9.368000
9.556000
9.478000
9.579000
9.377000
9.456000
9.397000
9.489000
9.375000
9.435000
9.446000
9.503000
9.283000
9.608000
9.396000
9.725000
9.526000
9.638000
9.475000
9.685000
9.453000
9.575000
9.447000
9.596000
9.401000
9.505000
9.981000
10.005000
9.692000
9.724000
9.652000
9.515000
9.577000
9.507000
9.523000
9.564000
9.698000
9.479000
9.560000
9.666000
9.488000
9.521000
9.442000
9.605000
9.497000
9.558000
9.540000
9.517000
9.536000
9.477000
9.560000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
0.752000
0.801000
0.795000
0.801000
0.785000
0.782000
0.777000
0.796000
0.741000
0.736000
0.720000
0.727000
0.709000
0.729000
0.716000
0.761000
0.752000
0.705000
0.699000
0.704000
0.708000
0.697000
0.733000
0.725000
0.708000
0.718000
0.717000
0.724000
0.699000
0.729000
0.750000
0.712000
0.724000
0.716000
0.724000
0.714000
0.735000
0.749000
0.705000
0.717000
0.703000
0.726000
0.709000
0.777000
0.766000
0.876000
0.766000
0.750000
0.752000
0.734000
0.773000
0.763000
0.721000
0.723000
0.710000
0.721000
0.713000
0.706000
0.781000
0.752000
0.735000
0.711000
0.726000
0.725000
0.746000
0.777000
0.772000
0.729000
0.730000
0.742000
0.732000
0.747000
0.749000
0.752000
0.739000
0.742000
0.721000
0.732000
0.734000
0.761000
0.745000
0.769000
0.740000
0.750000
0.738000
0.755000
0.740000
0.786000
0.777000
0.746000
0.736000
0.754000
0.757000
0.755000
0.787000
0.772000
0.766000
0.739000
0.741000
0.735000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
0.810000
0.826000
0.842000
0.777000
0.773000
0.760000
0.787000
0.778000
0.752000
0.758000
0.742000
0.742000
0.756000
0.804000
0.758000
0.756000
0.766000
0.740000
0.750000
0.755000
0.798000
0.763000
0.758000
0.758000
0.760000
0.772000
0.803000
0.793000
0.763000
0.775000
0.762000
0.750000
0.854000
0.792000
0.769000
0.785000
0.784000
0.764000
0.796000
0.774000
0.815000
0.780000
0.764000
0.774000
0.764000
0.776000
0.758000
0.792000
0.779000
0.792000
0.768000
0.782000
0.784000
0.810000
0.818000
0.802000
0.825000
0.781000
0.776000
0.803000
0.785000
0.817000
0.798000
0.785000
0.808000
0.787000
0.839000
0.849000
0.855000
0.787000
0.829000
0.803000
0.807000
0.799000
0.835000
0.814000
0.827000
0.807000
0.814000
0.818000
0.809000
0.844000
0.803000
0.816000
0.814000
0.804000
0.814000
0.802000
0.866000
0.824000
0.843000
0.806000
0.838000
0.826000
0.822000
0.854000
0.841000
0.830000
0.819000
0.812000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
0.882000
0.939000
0.913000
0.879000
0.889000
0.885000
0.885000
0.947000
0.934000
0.937000
0.953000
0.898000
0.928000
0.928000
0.931000
0.929000
0.896000
0.902000
0.936000
0.959000
0.940000
0.947000
0.917000
0.954000
1.022000
0.928000
0.966000
0.954000
0.972000
0.977000
0.986000
0.980000
0.968000
0.952000
0.940000
0.919000
0.975000
0.950000
0.951000
0.937000
0.941000
0.943000
0.997000
0.963000
0.966000
0.949000
0.952000
0.941000
0.991000
0.979000
0.972000
0.946000
0.936000
0.975000
0.988000
0.983000
0.946000
0.941000
0.943000
0.970000
0.980000
0.972000
0.946000
0.946000
0.944000
0.960000
0.981000
0.964000
0.999000
0.981000
0.971000
0.993000
1.000000
0.992000
0.967000
0.979000
0.969000
1.062000
0.968000
1.004000
0.988000
0.992000
0.961000
1.036000
1.013000
0.983000
1.006000
1.000000
0.982000
1.034000
1.017000
0.995000
0.986000
0.997000
0.989000
1.028000
1.021000
1.022000
0.998000
1.010000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
1.803000
1.921000
1.871000
1.915000
1.956000
1.924000
1.915000
1.888000
1.895000
1.955000
1.953000
1.901000
1.894000
1.963000
1.971000
1.973000
2.007000
1.944000
2.017000
2.007000
1.977000
1.956000
2.124000
1.984000
1.982000
1.990000
2.073000
2.127000
2.095000
2.070000
2.069000
2.084000
2.055000
2.023000
2.029000
1.997000
1.830000
1.833000
1.766000
1.758000
1.747000
1.845000
1.778000
1.786000
1.756000
1.746000
1.838000
1.775000
1.771000
1.799000
1.773000
1.820000
1.819000
1.769000
1.769000
1.744000
1.822000
1.778000
1.774000
1.777000
1.772000
1.806000
1.849000
1.784000
1.793000
1.775000
1.835000
1.780000
1.746000
1.766000
1.829000
1.775000
1.764000
1.795000
1.739000
1.815000
1.781000
1.757000
1.756000
1.753000
1.808000
1.779000
1.760000
1.755000
1.866000
1.770000
1.755000
1.742000
1.736000
1.810000
1.777000
1.772000
1.788000
1.807000
1.783000
1.800000
1.789000
1.737000
1.833000
1.772000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_cpu_copy_18.csv <==
5.191000
5.307000
5.304000
5.150000
5.306000
5.292000
5.304000
5.297000
5.284000
5.173000
5.119000
5.101000
5.260000
5.267000
5.161000
5.262000
5.274000
5.294000
5.240000
5.332000
5.293000
5.208000
5.216000
5.312000
5.256000
5.227000
5.158000
5.282000
5.298000
5.185000
5.224000
5.239000
5.270000
5.270000
5.332000
5.418000
5.260000
5.205000
5.222000
5.267000
5.311000
5.249000
5.286000
5.224000
5.328000
5.271000
5.203000
5.197000
5.235000
5.176000
5.227000
5.312000
5.250000
5.238000
5.193000
5.218000
5.274000
5.252000
5.217000
5.249000
5.221000
5.252000
5.186000
5.231000
5.237000
5.212000
5.247000
5.242000
5.233000
5.199000
5.188000
5.233000
5.311000
5.222000
5.181000
5.215000
5.258000
5.244000
5.350000
5.260000
5.236000
5.289000
5.218000
5.307000
5.289000
5.211000
5.286000
5.253000
5.244000
5.266000
5.186000
5.229000
5.205000
5.206000
5.163000
5.323000
5.259000
5.253000
5.281000
5.260000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_cpu_copy_20.csv <==
16.088000
15.999000
15.941000
16.032000
15.679000
15.760000
15.924000
15.693000
15.836000
15.941000
15.894000
15.751000
17.721000
16.702000
17.910000
17.880000
16.696000
17.396000
18.780000
18.571000
18.794000
19.394000
18.990000
19.101000
19.087000
19.067000
19.577000
19.371000
18.950000
19.183000
18.947000
19.144000
19.288000
19.353000
19.124000
18.733000
18.541000
18.140000
20.943000
21.378000
21.393000
21.374000
20.906000
20.816000
20.879000
20.455000
20.375000
20.390000
19.684000
19.585000
18.947000
19.647000
19.277000
18.740000
16.883000
16.634000
16.784000
16.992000
16.714000
17.120000
16.879000
17.226000
17.006000
16.869000
16.380000
16.376000
16.558000
16.559000
16.202000
16.170000
16.246000
15.663000
15.626000
15.848000
15.737000
15.623000
15.610000
15.869000
15.396000
15.231000
15.320000
15.414000
15.689000
15.504000
15.419000
15.572000
15.800000
15.256000
15.614000
15.315000
15.408000
15.301000
15.412000
15.408000
15.309000
15.190000
15.437000
15.445000
15.113000
15.251000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_time_10.csv <==
16.491000
16.528000
16.512000
16.471000
16.476000
16.473000
16.471000
16.477000
16.493000
16.485000
16.481000
16.485000
16.463000
16.476000
16.486000
16.473000
16.455000
16.497000
16.535000
16.539000
16.479000
16.467000
16.499000
16.508000
16.513000
16.481000
16.496000
16.480000
16.473000
16.496000
16.523000
16.487000
16.473000
16.474000
16.498000
16.488000
16.500000
16.537000
16.542000
16.536000
16.510000
16.483000
16.491000
16.494000
16.513000
16.510000
16.521000
16.494000
16.503000
16.515000
16.501000
16.491000
16.512000
16.543000
16.490000
16.464000
16.486000
16.495000
16.479000
16.467000
16.479000
16.527000
16.468000
16.464000
16.493000
16.479000
16.486000
16.485000
16.474000
16.486000
16.530000
16.491000
16.483000
16.483000
16.461000
16.466000
16.512000
16.474000
16.498000
16.491000
16.522000
16.486000
16.520000
16.522000
16.504000
16.480000
16.489000
16.519000
16.486000
16.494000
16.476000
16.483000
16.501000
16.539000
16.471000
16.494000
16.491000
16.456000
16.505000
16.518000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_time_12.csv <==
16.235000
16.257000
16.285000
16.209000
16.218000
16.190000
16.204000
16.223000
16.205000
16.201000
16.297000
16.281000
16.243000
16.273000
16.249000
16.271000
16.248000
16.277000
16.252000
16.262000
16.227000
16.259000
16.243000
16.252000
16.312000
16.229000
16.245000
16.208000
16.250000
16.229000
16.249000
16.272000
16.283000
16.290000
16.258000
16.257000
16.227000
16.236000
16.249000
16.234000
16.264000
16.260000
16.264000
16.220000
16.239000
16.236000
16.293000
16.259000
16.270000
16.234000
16.257000
16.305000
16.233000
16.250000
16.224000
16.294000
16.216000
16.245000
16.187000
16.235000
16.288000
16.256000
16.263000
16.249000
16.257000
16.221000
16.231000
16.259000
16.231000
16.224000
16.204000
16.273000
16.247000
16.263000
16.214000
16.251000
16.208000
16.218000
16.279000
16.254000
16.238000
16.222000
16.205000
16.253000
16.217000
16.277000
16.214000
16.240000
16.241000
16.250000
16.216000
16.271000
16.243000
16.249000
16.195000
16.238000
16.234000
16.272000
16.226000
16.246000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_time_14.csv <==
14.247000
14.263000
14.338000
14.277000
14.312000
14.303000
14.297000
14.295000
14.290000
14.276000
14.287000
14.311000
14.277000
14.302000
14.271000
14.310000
14.297000
14.314000
14.269000
14.295000
14.280000
14.297000
14.279000
14.298000
14.296000
14.276000
14.249000
14.297000
14.832000
14.284000
14.293000
14.284000
14.241000
14.249000
14.253000
14.282000
14.280000
14.310000
14.264000
14.299000
14.296000
14.257000
14.301000
14.274000
14.288000
14.294000
14.268000
14.256000
14.281000
14.283000
14.300000
14.305000
14.278000
14.280000
14.258000
14.296000
14.276000
14.277000
14.311000
14.265000
14.268000
14.260000
14.298000
14.293000
14.278000
14.280000
14.286000
14.286000
14.277000
14.318000
14.923000
14.366000
14.278000
14.326000
14.278000
14.297000
14.300000
14.303000
14.295000
14.324000
14.305000
14.334000
14.324000
14.322000
14.298000
14.299000
14.276000
14.311000
14.314000
14.299000
14.298000
14.312000
14.346000
14.320000
14.293000
14.317000
14.315000
14.308000
14.351000
14.302000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_time_16.csv <==
13.566000
13.589000
13.609000
13.544000
13.530000
13.562000
13.583000
13.577000
13.554000
13.582000
13.536000
13.559000
13.569000
13.565000
13.551000
13.536000
13.571000
13.579000
13.556000
13.583000
13.555000
13.581000
13.571000
13.556000
13.558000
13.592000
13.553000
13.544000
13.593000
13.574000
13.600000
13.577000
13.543000
13.567000
13.597000
13.543000
13.573000
13.564000
13.591000
13.617000
13.604000
13.585000
13.614000
13.580000
13.603000
13.562000
13.581000
13.569000
13.554000
13.573000
13.583000
13.606000
13.562000
13.590000
13.547000
13.604000
13.552000
13.603000
13.574000
13.547000
13.577000
13.561000
13.576000
13.538000
13.567000
13.574000
13.605000
13.583000
13.590000
13.570000
13.574000
13.545000
13.562000
13.560000
13.606000
13.592000
13.559000
13.591000
13.574000
13.615000
13.553000
13.567000
13.547000
13.519000
13.581000
13.551000
13.590000
13.557000
13.587000
13.552000
13.574000
13.562000
13.561000
13.610000
13.579000
13.560000
13.569000
13.583000
13.574000
13.603000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_time_18.csv <==
13.458000
13.454000
13.455000
13.488000
13.465000
13.454000
13.429000
13.465000
13.435000
13.458000
13.498000
13.479000
13.460000
13.422000
13.462000
13.463000
13.467000
13.476000
13.464000
13.475000
13.432000
13.453000
13.451000
13.476000
13.462000
13.462000
13.431000
13.435000
13.452000
13.435000
13.431000
13.474000
13.445000
13.458000
13.451000
13.451000
13.435000
13.453000
13.480000
13.467000
13.476000
13.496000
13.445000
13.466000
13.468000
13.449000
13.486000
13.461000
13.453000
13.444000
13.447000
13.452000
13.454000
13.458000
13.440000
13.432000
13.462000
13.456000
13.492000
13.453000
13.443000
13.456000
13.462000
13.481000
13.473000
13.457000
13.455000
13.442000
13.438000
13.499000
13.471000
13.466000
13.468000
13.441000
13.437000
13.458000
13.455000
13.446000
13.469000
13.489000
13.472000
13.480000
13.466000
13.474000
13.467000
13.437000
13.457000
13.472000
13.444000
13.455000
13.476000
13.453000
13.463000
13.461000
13.431000
13.481000
13.462000
13.455000
13.453000
13.480000


==> plots/generic_new/upmem3_512_dpus/results/dpu/naive_multi/dpu_time_20.csv <==
26.059000
26.060000
26.070000
26.062000
26.052000
26.052000
26.056000
26.045000
26.075000
26.051000
26.063000
26.061000
26.047000
26.038000
26.066000
26.058000
26.066000
26.055000
26.048000
26.040000
26.059000
26.070000
26.072000
26.050000
26.053000
26.064000
26.062000
26.058000
26.064000
26.062000
26.054000
26.050000
26.066000
26.052000
26.066000
26.061000
26.122000
26.064000
26.052000
26.071000
26.043000
26.069000
26.049000
26.053000
26.053000
26.037000
26.057000
26.054000
26.092000
26.044000
26.065000
26.046000
26.064000
26.059000
26.058000
26.064000
26.062000
26.092000
26.051000
26.050000
26.066000
26.050000
26.047000
26.061000
26.050000
26.066000
26.070000
26.077000
26.045000
26.113000
26.061000
26.064000
26.067000
26.048000
26.062000
26.076000
26.048000
26.062000
26.097000
26.124000
26.085000
26.074000
26.106000
26.162000
26.113000
26.094000
26.138000
26.102000
26.113000
26.096000
26.081000
26.098000
26.101000
26.086000
26.105000
26.093000
26.088000
26.095000
26.109000
26.094000


==> plots/generic_new/upmem3_64_dpus/results/cpu/addition/cpu_time_10.csv <==
0.230000
0.199000
0.219000
0.199000
0.198000
0.202000
0.179000
0.183000
0.168000
0.166000
0.182000
0.184000
0.185000
0.176000
0.178000
0.176000
0.178000
0.188000
0.181000
0.176000
0.179000
0.148000
0.156000
0.148000
0.147000
0.151000
0.149000
0.270000
0.146000
0.154000
0.158000
0.152000
0.156000
0.152000
0.144000
0.146000
0.148000
0.149000
0.153000
0.146000
0.151000
0.150000
0.158000
0.146000
0.155000
0.155000
0.138000
0.143000
0.144000
0.155000
0.143000
0.141000
0.134000
0.146000
0.133000
0.135000
0.137000
0.134000
0.137000
0.130000
0.134000
0.136000
0.132000
0.131000
0.132000
0.131000
0.132000
0.125000
0.133000
0.143000
0.143000
0.137000
0.139000
0.128000
0.126000
0.131000
0.140000
0.144000
0.134000
0.134000
0.142000
0.134000
0.135000
0.123000
0.130000
0.126000
0.130000
0.135000
0.141000
0.131000
0.131000
0.136000
0.138000
0.135000
0.144000
0.137000
0.145000
0.130000
0.135000
0.136000


==> plots/generic_new/upmem3_64_dpus/results/cpu/addition/cpu_time_12.csv <==
0.153000
0.156000
0.165000
0.162000
0.170000
0.158000
0.189000
0.157000
0.163000
0.145000
0.159000
0.154000
0.146000
0.149000
0.160000
0.152000
0.141000
0.160000
0.159000
0.148000
0.148000
0.153000
0.155000
0.145000
0.150000
0.149000
0.162000
0.158000
0.155000
0.154000
0.159000
0.150000
0.146000
0.150000
0.152000
0.153000
0.161000
0.160000
0.152000
0.143000
0.143000
0.159000
0.156000
0.152000
0.150000
0.155000
0.156000
0.148000
0.155000
0.167000
0.149000
0.148000
0.152000
0.159000
0.129000
0.144000
0.145000
0.155000
0.145000
0.147000
0.156000
0.156000
0.145000
0.158000
0.154000
0.152000
0.153000
0.147000
0.145000
0.151000
0.155000
0.148000
0.145000
0.148000
0.145000
0.155000
0.152000
0.161000
0.151000
0.148000
0.153000
0.154000
0.157000
0.155000
0.159000
0.249000
0.155000
0.146000
0.264000
0.168000
0.149000
0.146000
0.155000
0.163000
0.140000
0.149000
0.150000
0.152000
0.146000
0.145000


==> plots/generic_new/upmem3_64_dpus/results/cpu/addition/cpu_time_14.csv <==
0.231000
0.231000
0.236000
0.243000
0.242000
0.238000
0.234000
0.225000
0.229000
0.241000
0.235000
0.215000
0.223000
0.218000
0.223000
0.219000
0.220000
0.225000
0.230000
0.220000
0.220000
0.215000
0.225000
0.216000
0.219000
0.234000
0.224000
0.218000
0.220000
0.221000
0.219000
0.229000
0.233000
0.247000
0.187000
0.229000
0.228000
0.228000
0.229000
0.237000
0.233000
0.306000
0.235000
0.233000
0.231000
0.224000
0.222000
0.223000
0.266000
0.238000
0.230000
0.232000
0.235000
0.243000
0.234000
0.234000
0.233000
0.220000
0.224000
0.220000
0.298000
0.229000
0.225000
0.232000
0.238000
0.228000
0.229000
0.239000
0.236000
0.226000
0.224000
0.228000
0.246000
0.231000
0.225000
0.227000
0.233000
0.221000
0.228000
0.227000
0.242000
0.221000
0.226000
0.229000
0.245000
0.234000
0.231000
0.232000
0.231000
0.226000
0.231000
0.243000
0.230000
0.233000
0.231000
0.262000
0.223000
0.224000
0.233000
0.235000


==> plots/generic_new/upmem3_64_dpus/results/cpu/addition/cpu_time_16.csv <==
0.513000
0.512000
0.510000
0.517000
0.498000
0.499000
0.512000
0.495000
0.497000
0.498000
0.515000
0.498000
0.500000
0.497000
0.502000
0.498000
0.492000
0.502000
0.483000
0.498000
0.495000
0.496000
0.492000
0.499000
0.499000
0.500000
0.494000
0.494000
0.493000
0.498000
0.491000
0.500000
0.493000
0.504000
0.493000
0.493000
0.497000
0.498000
0.494000
0.489000
0.491000
0.502000
0.490000
0.489000
0.503000
0.489000
0.498000
0.492000
0.501000
0.489000
0.490000
0.489000
0.495000
0.555000
0.497000
0.491000
0.499000
0.499000
0.495000
0.503000
0.499000
0.507000
0.490000
0.494000
0.501000
0.491000
0.493000
0.492000
0.499000
0.502000
0.481000
0.490000
0.479000
0.489000
0.479000
0.487000
0.493000
0.482000
0.483000
0.494000
0.497000
0.504000
0.493000
0.503000
0.492000
0.496000
0.490000
0.493000
0.493000
0.493000
0.500000
0.495000
0.498000
0.493000
0.492000
0.502000
0.498000
0.493000
0.498000
0.488000


==> plots/generic_new/upmem3_64_dpus/results/cpu/addition/cpu_time_18.csv <==
1.531000
1.159000
1.551000
1.620000
1.549000
1.533000
1.530000
1.535000
1.632000
1.540000
1.526000
1.532000
1.179000
1.543000
1.542000
1.745000
1.538000
1.717000
1.542000
1.554000
1.593000
1.556000
1.569000
1.558000
1.554000
1.553000
1.537000
1.528000
1.535000
1.535000
1.528000
1.548000
1.642000
1.538000
1.540000
1.545000
1.677000
1.550000
1.543000
1.537000
1.544000
1.625000
1.554000
1.534000
1.539000
1.530000
1.529000
1.528000
1.528000
1.523000
1.520000
1.522000
1.532000
1.532000
1.528000
1.530000
1.549000
1.521000
1.515000
1.517000
1.676000
1.537000
1.526000
1.540000
1.521000
1.535000
1.517000
1.522000
1.528000
1.522000
1.561000
1.538000
1.531000
1.523000
1.533000
1.534000
1.523000
1.538000
1.541000
1.541000
1.533000
1.522000
1.532000
1.549000
1.536000
1.521000
1.514000
1.534000
1.519000
1.613000
1.554000
1.539000
1.532000
1.528000
1.625000
1.536000
1.528000
1.519000
1.531000
1.542000


==> plots/generic_new/upmem3_64_dpus/results/cpu/addition/cpu_time_20.csv <==
5.142000
5.190000
5.155000
5.550000
5.570000
5.588000
5.773000
5.560000
5.694000
5.868000
5.729000
5.839000
5.742000
5.786000
5.806000
5.825000
5.708000
5.765000
5.569000
5.719000
5.589000
5.814000
5.597000
4.948000
4.414000
5.795000
5.656000
5.731000
5.676000
5.805000
5.674000
5.846000
5.732000
5.777000
5.724000
5.815000
5.748000
5.703000
5.638000
5.328000
5.331000
5.342000
5.287000
5.298000
5.869000
5.678000
5.785000
5.709000
5.787000
5.688000
5.752000
5.699000
5.803000
5.659000
5.733000
5.683000
5.702000
5.705000
5.726000
5.640000
5.766000
5.684000
5.701000
5.718000
5.695000
5.697000
4.296000
5.695000
5.675000
5.673000
5.685000
5.406000
5.401000
5.503000
5.500000
5.679000
5.717000
5.786000
5.645000
5.803000
5.704000
5.768000
5.667000
5.753000
5.714000
5.791000
5.561000
5.657000
5.564000
5.125000
5.710000
5.274000
5.671000
5.758000
4.300000
5.776000
4.270000
5.631000
5.660000
5.631000


==> plots/generic_new/upmem3_64_dpus/results/cpu/coeffwise_multi/cpu_time_10.csv <==
0.136000
0.150000
0.154000
0.146000
0.139000
0.144000
0.145000
0.154000
0.141000
0.136000
0.140000
0.146000
0.133000
0.133000
0.148000
0.136000
0.138000
0.133000
0.153000
0.139000
0.143000
0.138000
0.140000
0.143000
0.152000
0.139000
0.220000
0.147000
0.159000
0.139000
0.148000
0.140000
0.117000
0.173000
0.147000
0.137000
0.139000
0.135000
0.143000
0.134000
0.137000
0.144000
0.146000
0.142000
0.145000
0.143000
0.140000
0.133000
0.134000
0.148000
0.137000
0.134000
0.133000
0.148000
0.139000
0.136000
0.133000
0.141000
0.135000
0.137000
0.140000
0.136000
0.138000
0.134000
0.142000
0.147000
0.137000
0.140000
0.146000
0.148000
0.138000
0.138000
0.135000
0.143000
0.138000
0.139000
0.144000
0.139000
0.138000
0.134000
0.144000
0.141000
0.137000
0.137000
0.144000
0.137000
0.135000
0.134000
0.142000
0.142000
0.144000
0.137000
0.144000
0.145000
0.139000
0.144000
0.141000
0.136000
0.135000
0.141000


==> plots/generic_new/upmem3_64_dpus/results/cpu/coeffwise_multi/cpu_time_12.csv <==
0.176000
0.169000
0.170000
0.184000
0.179000
0.171000
0.172000
0.191000
0.173000
0.170000
0.168000
0.167000
0.179000
0.178000
0.184000
0.187000
0.165000
0.165000
0.174000
0.168000
0.172000
0.169000
0.174000
0.173000
0.172000
0.169000
0.183000
0.172000
0.167000
0.167000
0.173000
0.184000
0.167000
0.160000
0.160000
0.160000
0.164000
0.158000
0.163000
0.163000
0.160000
0.174000
0.159000
0.161000
0.158000
0.170000
0.162000
0.162000
0.163000
0.168000
0.159000
0.161000
0.162000
0.170000
0.161000
0.173000
0.160000
0.176000
0.162000
0.166000
0.161000
0.164000
0.160000
0.168000
0.163000
0.156000
0.168000
0.160000
0.173000
0.162000
0.225000
0.164000
0.172000
0.165000
0.165000
0.162000
0.166000
0.157000
0.169000
0.169000
0.169000
0.160000
0.157000
0.159000
0.163000
0.155000
0.160000
0.163000
0.173000
0.201000
0.164000
0.164000
0.165000
0.164000
0.167000
0.161000
0.161000
0.163000
0.165000
0.172000


==> plots/generic_new/upmem3_64_dpus/results/cpu/coeffwise_multi/cpu_time_14.csv <==
0.281000
0.270000
0.278000
0.271000
0.274000
0.293000
0.279000
0.283000
0.283000
0.299000
0.279000
0.269000
0.271000
0.266000
0.280000
0.272000
0.267000
0.313000
0.298000
0.257000
0.266000
0.256000
0.268000
0.258000
0.333000
0.258000
0.263000
0.294000
0.271000
0.256000
0.257000
0.252000
0.258000
0.265000
0.266000
0.270000
0.265000
0.267000
0.269000
0.263000
0.268000
0.262000
0.265000
0.265000
0.271000
0.265000
0.261000
0.268000
0.345000
0.271000
0.265000
0.268000
0.264000
0.271000
0.255000
0.303000
0.440000
0.269000
0.260000
0.260000
0.270000
0.264000
0.261000
0.264000
0.269000
0.276000
0.272000
0.263000
0.267000
0.266000
0.268000
0.267000
0.263000
0.276000
0.262000
0.271000
0.275000
0.266000
0.261000
0.263000
0.268000
0.259000
0.263000
0.269000
0.263000
0.264000
0.264000
0.270000
0.262000
0.266000
0.274000
0.268000
0.273000
0.270000
0.268000
0.266000
0.265000
0.267000
0.264000
0.267000


==> plots/generic_new/upmem3_64_dpus/results/cpu/coeffwise_multi/cpu_time_16.csv <==
0.615000
0.616000
0.627000
0.733000
0.628000
0.628000
0.642000
0.634000
0.625000
0.627000
0.642000
0.628000
0.618000
0.612000
0.623000
0.610000
0.663000
0.614000
0.621000
0.611000
0.612000
0.615000
0.631000
0.610000
0.610000
0.614000
0.613000
0.607000
0.607000
0.608000
0.617000
0.612000
0.607000
0.623000
0.621000
0.609000
0.703000
0.620000
0.614000
0.613000
0.622000
0.620000
0.617000
0.617000
0.614000
0.615000
0.603000
0.618000
0.611000
0.617000
0.618000
0.617000
0.613000
0.618000
0.602000
0.605000
0.755000
0.624000
0.608000
0.608000
0.612000
0.604000
0.600000
0.604000
0.600000
0.594000
0.613000
0.611000
0.615000
0.605000
0.619000
0.615000
0.624000
0.614000
0.619000
0.614000
0.621000
0.625000
0.626000
0.615000
0.626000
0.616000
0.615000
0.652000
0.620000
0.620000
0.613000
0.619000
0.661000
0.639000
0.619000
0.610000
0.615000
0.607000
0.608000
0.617000
0.620000
0.624000
0.609000
0.613000


==> plots/generic_new/upmem3_64_dpus/results/cpu/coeffwise_multi/cpu_time_18.csv <==
2.034000
1.974000
1.519000
2.005000
1.992000
2.012000
2.012000
2.181000
2.078000
2.029000
2.023000
2.027000
2.040000
2.035000
2.017000
2.013000
2.029000
2.089000
2.047000
1.558000
1.550000
2.107000
2.008000
1.519000
2.003000
2.016000
1.982000
1.975000
2.083000
1.530000
2.091000
1.999000
1.975000
2.000000
2.012000
2.023000
2.039000
2.024000
2.029000
2.098000
2.023000
2.031000
2.007000
2.098000
2.013000
1.991000
1.988000
1.991000
1.524000
1.989000
1.985000
1.999000
2.004000
1.981000
2.016000
1.988000
1.985000
1.978000
1.995000
1.975000
2.041000
2.050000
2.039000
2.027000
2.105000
2.025000
2.005000
2.020000
2.121000
2.010000
2.006000
2.027000
2.047000
2.028000
2.023000
2.017000
2.030000
2.108000
2.042000
1.553000
2.023000
2.019000
1.989000
2.002000
1.995000
1.982000
1.985000
1.981000
1.980000
1.979000
2.148000
1.551000
2.045000
2.044000
2.121000
2.002000
2.023000
1.988000
2.112000
2.032000


==> plots/generic_new/upmem3_64_dpus/results/cpu/coeffwise_multi/cpu_time_20.csv <==
7.960000
7.943000
7.969000
8.045000
7.906000
7.909000
8.042000
7.888000
7.915000
8.045000
7.959000
8.036000
8.014000
8.037000
6.205000
7.957000
5.823000
8.164000
8.099000
7.949000
8.064000
7.984000
7.838000
7.998000
7.915000
7.928000
8.066000
7.932000
7.613000
7.695000
7.571000
7.602000
7.883000
7.892000
7.949000
7.993000
7.674000
8.018000
7.790000
7.856000
8.050000
7.947000
7.892000
7.997000
7.925000
7.908000
7.999000
7.887000
7.919000
7.952000
7.902000
7.881000
8.005000
7.653000
7.712000
7.750000
7.869000
8.058000
8.019000
7.942000
7.994000
7.955000
7.932000
7.192000
7.859000
8.279000
8.041000
7.911000
8.086000
7.521000
7.978000
8.044000
8.076000
7.984000
8.059000
7.476000
7.379000
7.448000
7.438000
6.917000
6.769000
7.269000
7.358000
7.702000
7.766000
7.828000
7.802000
7.403000
7.444000
7.437000
7.444000
7.524000
5.798000
7.855000
7.775000
7.567000
7.725000
7.710000
7.483000
7.390000


==> plots/generic_new/upmem3_64_dpus/results/cpu/cpu_addition.csv <==
power_n,cpu_time(ms)
10,0.144
12,0.153
14,0.2295
16,0.495
18,1.535
20,5.6945


==> plots/generic_new/upmem3_64_dpus/results/cpu/cpu_coeffwise_multi.csv <==
power_n,cpu_time(ms)
10,0.14
12,0.166
14,0.267
16,0.6154999999999999
18,2.0145
20,7.907


==> plots/generic_new/upmem3_64_dpus/results/cpu/cpu_naive_multi.csv <==
power_n,cpu_time(ms)
10,1.841
12,26.116500000000002
14,173.2745
16,2406.661
18,37743.066


==> plots/generic_new/upmem3_64_dpus/results/cpu/naive_multi/cpu_time_10.csv <==
1.828000
1.836000
1.914000
1.864000
1.862000
1.864000
1.917000
1.875000
1.855000
1.860000
1.857000
1.858000
1.848000
1.829000
1.834000
1.875000
1.395000
1.390000
1.818000
1.917000
1.859000
1.861000
1.871000
1.868000
1.868000
1.842000
1.841000
1.823000
1.877000
1.778000
1.844000
1.857000
1.927000
1.864000
1.839000
1.827000
1.819000
1.850000
1.868000
1.834000
1.812000
1.937000
1.851000
1.839000
1.832000
1.879000
1.859000
1.845000
1.838000
1.848000
1.849000
1.832000
1.827000
1.814000
1.988000
1.837000
1.844000
1.850000
1.837000
1.838000
1.834000
1.847000
1.836000
1.822000
1.813000
1.825000
1.816000
1.883000
1.853000
1.850000
1.842000
1.848000
1.828000
1.820000
1.812000
1.813000
1.445000
1.850000
1.841000
1.843000
1.974000
1.842000
1.829000
1.815000
1.841000
1.836000
1.818000
1.831000
1.814000
1.867000
1.840000
1.838000
1.844000
1.896000
1.841000
1.831000
1.839000
1.834000
1.819000
1.825000


==> plots/generic_new/upmem3_64_dpus/results/cpu/naive_multi/cpu_time_12.csv <==
24.298000
25.683000
26.145000
26.702000
26.940000
26.309000
26.220000
26.088000
26.817000
25.712000
24.456000
21.744000
24.422000
24.885000
24.753000
24.587000
25.227000
25.721000
26.668000
26.973000
25.917000
24.911000
26.833000
24.966000
24.481000
24.729000
26.046000
26.287000
26.640000
22.443000
23.463000
24.652000
24.831000
24.771000
24.597000
26.797000
26.810000
26.785000
25.495000
22.523000
26.185000
26.704000
26.865000
26.695000
25.300000
23.833000
22.282000
20.581000
21.508000
23.324000
26.842000
26.626000
24.422000
20.568000
24.449000
25.933000
26.752000
26.808000
26.299000
23.563000
20.043000
23.135000
24.230000
25.609000
26.790000
26.784000
26.771000
26.614000
22.248000
23.007000
24.396000
25.342000
26.706000
26.656000
26.710000
26.713000
26.984000
26.764000
26.838000
26.620000
26.633000
26.481000
24.466000
25.494000
26.294000
26.670000
24.572000
23.301000
25.797000
26.758000
26.670000
26.888000
26.881000
27.005000
26.762000
26.820000
26.596000
26.553000
26.763000
26.723000


==> plots/generic_new/upmem3_64_dpus/results/cpu/naive_multi/cpu_time_14.csv <==
184.489000
174.961000
187.076000
169.510000
178.220000
185.254000
169.638000
170.729000
166.577000
186.627000
181.324000
173.905000
185.651000
189.312000
177.185000
173.828000
171.689000
171.965000
202.291000
200.568000
165.486000
177.438000
185.560000
169.797000
172.077000
177.202000
186.819000
169.443000
170.825000
175.237000
187.363000
168.776000
214.107000
196.624000
184.343000
171.518000
186.816000
169.295000
170.001000
169.642000
171.877000
178.830000
172.516000
170.046000
155.087000
163.524000
181.156000
177.346000
169.430000
169.625000
172.262000
177.688000
193.934000
183.108000
172.192000
185.500000
169.809000
170.512000
173.374000
185.178000
168.757000
170.597000
169.027000
170.335000
172.898000
185.035000
169.214000
171.687000
170.278000
172.980000
188.507000
168.764000
182.236000
183.591000
171.984000
186.476000
169.261000
170.353000
172.942000
182.634000
170.013000
173.339000
174.901000
183.226000
169.017000
174.509000
170.595000
174.147000
182.374000
169.717000
175.478000
173.709000
177.575000
172.476000
171.833000
171.585000
173.210000
177.700000
170.161000
176.126000


==> plots/generic_new/upmem3_64_dpus/results/cpu/naive_multi/cpu_time_16.csv <==
2418.753000
2416.623000
2398.784000
2404.202000
2395.151000
2394.542000
2423.304000
2415.493000
2413.300000
2392.191000
2409.641000
2409.955000
2392.985000
2413.826000
2404.974000
2393.255000
2413.325000
2397.828000
2423.320000
2406.200000
2422.341000
2411.143000
2407.200000
2391.416000
2399.143000
2393.269000
2392.385000
2412.017000
2414.931000
2410.681000
2383.736000
2398.335000
2405.286000
2405.766000
2412.722000
2408.941000
2425.324000
2406.940000
2409.473000
2396.343000
2405.356000
2417.152000
2399.751000
2427.502000
2395.365000
2407.392000
2435.571000
2426.213000
2416.412000
2421.734000
2399.203000
2426.334000
2396.192000
2396.093000
2405.305000
2421.275000
2394.961000
2415.380000
2421.403000
2414.818000
2394.856000
2395.495000
2425.931000
2410.807000
2402.226000
2383.350000
2424.443000
2432.709000
2397.626000
2424.701000
2418.516000
2393.273000
2393.733000
2398.526000
2394.664000
2404.774000
2393.230000
2417.726000
2398.138000
2396.351000
2400.357000
2421.200000
2412.931000
2434.739000
2418.111000
2395.555000
2399.712000
2389.173000
2426.352000
2409.922000
2399.004000
2427.337000
2406.382000
2399.911000
2397.080000
2390.801000
2433.210000
2416.820000
2413.773000
2390.523000


==> plots/generic_new/upmem3_64_dpus/results/cpu/naive_multi/cpu_time_18.csv <==
37741.941000
37717.709000
37728.356000
37733.661000
37775.114000
37787.887000
37733.529000
37767.780000
37720.049000
37731.710000
37752.494000
37743.036000
37759.831000
37745.102000
37738.163000
37764.852000
37728.855000
37704.979000
37753.700000
37727.095000
37763.638000
37730.057000
37807.890000
37850.546000
37749.347000
37755.358000
37720.883000
37746.524000
37737.387000
37751.774000
37721.677000
37758.682000
37716.295000
37712.111000
37769.975000
37755.884000
37751.087000
37747.222000
37739.370000
37728.172000
37743.703000
37727.299000
37759.985000
37734.278000
37738.473000
37782.523000
37735.169000
37743.096000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/cpu_dpu_copy_10.csv <==
0.361000
0.370000
0.372000
0.366000
0.374000
0.368000
0.367000
0.363000
0.366000
0.374000
0.382000
0.384000
0.378000
0.374000
0.380000
0.376000
0.384000
0.376000
0.377000
0.377000
0.380000
0.375000
0.371000
0.361000
0.356000
0.360000
0.356000
0.360000
0.371000
0.356000
0.352000
0.353000
0.349000
0.345000
0.362000
0.351000
0.348000
0.348000
0.348000
0.348000
0.361000
0.352000
0.354000
0.351000
0.345000
0.353000
0.360000
0.351000
0.348000
0.349000
0.346000
0.348000
0.357000
0.353000
0.354000
0.357000
0.357000
0.352000
0.348000
0.367000
0.350000
0.350000
0.352000
0.343000
0.352000
0.362000
0.351000
0.347000
0.349000
0.349000
0.344000
0.358000
0.350000
0.351000
0.342000
0.353000
0.344000
0.353000
0.355000
0.350000
0.349000
0.351000
0.348000
0.359000
0.350000
0.349000
0.351000
0.348000
0.351000
0.368000
0.348000
0.346000
0.351000
0.353000
0.350000
0.351000
0.357000
0.352000
0.349000
0.353000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/cpu_dpu_copy_12.csv <==
0.378000
0.386000
0.375000
0.371000
0.375000
0.393000
0.380000
0.372000
0.371000
0.373000
0.377000
0.391000
0.385000
0.381000
0.380000
0.382000
0.382000
0.408000
0.388000
0.376000
0.378000
0.376000
0.378000
0.394000
0.387000
0.384000
0.386000
0.385000
0.376000
0.390000
0.381000
0.375000
0.374000
0.377000
0.368000
0.380000
0.405000
0.381000
0.376000
0.370000
0.373000
0.387000
0.379000
0.372000
0.375000
0.372000
0.374000
0.380000
0.379000
0.373000
0.373000
0.373000
0.375000
0.384000
0.378000
0.373000
0.373000
0.372000
0.373000
0.385000
0.378000
0.374000
0.374000
0.375000
0.372000
0.387000
0.379000
0.375000
0.373000
0.373000
0.374000
0.385000
0.375000
0.376000
0.374000
0.372000
0.373000
0.386000
0.375000
0.376000
0.373000
0.373000
0.370000
0.378000
0.376000
0.373000
0.370000
0.373000
0.372000
0.384000
0.378000
0.372000
0.376000
0.373000
0.373000
0.384000
0.378000
0.372000
0.375000
0.373000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/cpu_dpu_copy_14.csv <==
0.381000
0.439000
0.412000
0.377000
0.377000
0.377000
0.392000
0.383000
0.379000
0.380000
0.377000
0.376000
0.398000
0.391000
0.386000
0.386000
0.386000
0.387000
0.399000
0.389000
0.385000
0.389000
0.387000
0.401000
0.392000
0.383000
0.388000
0.392000
0.394000
0.425000
0.398000
0.394000
0.403000
0.394000
0.396000
0.414000
0.398000
0.398000
0.397000
0.394000
0.398000
0.408000
0.432000
0.399000
0.419000
0.400000
0.403000
0.432000
0.406000
0.405000
0.402000
0.404000
0.402000
0.411000
0.396000
0.395000
0.393000
0.392000
0.393000
0.425000
0.401000
0.399000
0.400000
0.398000
0.398000
0.414000
0.410000
0.397000
0.395000
0.394000
0.396000
0.408000
0.400000
0.398000
0.425000
0.404000
0.408000
0.425000
0.412000
0.408000
0.409000
0.405000
0.422000
0.415000
0.405000
0.408000
0.408000
0.405000
0.417000
0.414000
0.410000
0.413000
0.412000
0.414000
0.424000
0.419000
0.413000
0.415000
0.413000
0.413000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/cpu_dpu_copy_16.csv <==
0.583000
0.663000
0.654000
0.578000
0.615000
0.581000
0.579000
0.589000
0.585000
0.586000
0.608000
0.594000
0.590000
0.588000
0.588000
0.588000
0.597000
0.597000
0.588000
0.587000
0.592000
0.616000
0.610000
0.606000
0.619000
0.600000
0.598000
0.611000
0.599000
0.600000
0.600000
0.598000
0.601000
0.614000
0.611000
0.618000
0.613000
0.613000
0.618000
0.671000
0.623000
0.618000
0.619000
0.616000
0.638000
0.618000
0.619000
0.617000
0.616000
0.640000
0.621000
0.616000
0.623000
0.613000
0.602000
0.610000
0.607000
0.599000
0.596000
0.596000
0.595000
0.606000
0.598000
0.598000
0.595000
0.597000
0.663000
0.605000
0.603000
0.601000
0.604000
0.602000
0.617000
0.609000
0.605000
0.601000
0.605000
0.602000
0.615000
0.607000
0.629000
0.610000
0.606000
0.625000
0.620000
0.614000
0.608000
0.608000
0.607000
0.628000
0.615000
0.612000
0.611000
0.606000
0.608000
0.638000
0.628000
0.622000
0.621000
0.621000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/cpu_dpu_copy_18.csv <==
1.414000
1.490000
1.473000
1.439000
1.399000
1.402000
1.408000
1.399000
1.425000
1.413000
1.404000
1.420000
1.456000
1.486000
1.427000
1.450000
1.414000
1.446000
1.423000
1.414000
1.410000
1.426000
1.427000
1.408000
1.432000
1.458000
1.483000
1.467000
1.419000
1.454000
1.428000
1.412000
1.418000
1.422000
1.441000
1.440000
1.486000
1.452000
1.446000
1.422000
1.414000
1.423000
1.455000
1.425000
1.422000
1.418000
1.436000
1.449000
1.468000
1.433000
1.421000
1.455000
1.430000
1.430000
1.432000
1.430000
1.436000
1.446000
1.430000
1.437000
1.455000
1.436000
1.433000
1.422000
1.470000
1.427000
1.425000
1.417000
1.424000
1.459000
1.441000
1.433000
1.437000
1.476000
1.436000
1.432000
1.430000
1.479000
1.519000
1.437000
1.461000
1.449000
1.458000
1.453000
1.443000
1.443000
1.462000
1.441000
1.443000
1.469000
1.508000
1.460000
1.447000
1.452000
1.487000
1.466000
1.445000
1.459000
1.455000
1.479000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/cpu_dpu_copy_20.csv <==
3.724000
3.761000
3.758000
3.664000
3.676000
3.749000
4.317000
5.040000
4.688000
4.793000
4.709000
4.845000
4.815000
4.930000
4.844000
4.870000
4.986000
5.012000
5.075000
5.072000
5.065000
5.125000
5.060000
5.230000
5.178000
5.248000
5.243000
5.279000
5.302000
5.358000
5.356000
5.371000
5.392000
5.526000
5.493000
5.492000
5.502000
5.533000
5.657000
5.785000
5.514000
5.452000
5.407000
5.452000
5.439000
5.441000
5.419000
5.447000
5.425000
5.452000
5.415000
6.398000
5.371000
5.395000
5.353000
5.365000
5.411000
5.410000
5.408000
5.387000
5.418000
5.379000
5.398000
5.389000
5.393000
5.407000
5.330000
5.321000
5.336000
5.329000
5.327000
5.313000
5.319000
5.308000
5.325000
5.306000
5.190000
5.147000
5.168000
5.145000
5.105000
5.162000
5.114000
5.147000
5.123000
5.115000
5.174000
5.171000
5.122000
5.198000
5.117000
5.184000
5.129000
5.171000
5.132000
5.183000
5.138000
5.060000
5.019000
5.047000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_cpu_copy_10.csv <==
0.093000
0.098000
0.094000
0.096000
0.094000
0.095000
0.096000
0.104000
0.099000
0.101000
0.099000
0.096000
0.095000
0.094000
0.099000
0.101000
0.101000
0.100000
0.100000
0.095000
0.097000
0.095000
0.101000
0.102000
0.102000
0.100000
0.098000
0.096000
0.096000
0.095000
0.102000
0.102000
0.102000
0.100000
0.096000
0.095000
0.097000
0.094000
0.103000
0.102000
0.102000
0.099000
0.094000
0.097000
0.096000
0.097000
0.094000
0.104000
0.101000
0.098000
0.100000
0.096000
0.096000
0.094000
0.095000
0.101000
0.102000
0.099000
0.100000
0.097000
0.098000
0.095000
0.097000
0.103000
0.103000
0.099000
0.100000
0.098000
0.095000
0.096000
0.095000
0.102000
0.101000
0.100000
0.101000
0.097000
0.095000
0.096000
0.096000
0.103000
0.101000
0.102000
0.100000
0.097000
0.096000
0.097000
0.095000
0.101000
0.099000
0.100000
0.101000
0.094000
0.096000
0.096000
0.096000
0.102000
0.102000
0.099000
0.100000
0.094000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_cpu_copy_12.csv <==
0.125000
0.129000
0.125000
0.129000
0.127000
0.135000
0.134000
0.129000
0.128000
0.128000
0.127000
0.137000
0.126000
0.122000
0.123000
0.120000
0.119000
0.116000
0.119000
0.116000
0.117000
0.122000
0.123000
0.119000
0.119000
0.110000
0.111000
0.109000
0.110000
0.118000
0.118000
0.114000
0.111000
0.109000
0.111000
0.110000
0.110000
0.117000
0.117000
0.112000
0.113000
0.111000
0.110000
0.116000
0.139000
0.119000
0.118000
0.118000
0.117000
0.117000
0.116000
0.118000
0.126000
0.122000
0.119000
0.151000
0.121000
0.122000
0.120000
0.122000
0.125000
0.127000
0.124000
0.125000
0.122000
0.123000
0.120000
0.123000
0.126000
0.128000
0.124000
0.123000
0.121000
0.122000
0.120000
0.120000
0.127000
0.127000
0.126000
0.124000
0.121000
0.120000
0.122000
0.121000
0.125000
0.124000
0.124000
0.120000
0.121000
0.119000
0.120000
0.119000
0.127000
0.125000
0.124000
0.122000
0.121000
0.119000
0.121000
0.120000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_cpu_copy_14.csv <==
0.221000
0.236000
0.233000
0.230000
0.226000
0.223000
0.222000
0.221000
0.221000
0.221000
0.235000
0.226000
0.224000
0.222000
0.219000
0.220000
0.217000
0.221000
0.228000
0.226000
0.224000
0.221000
0.220000
0.220000
0.220000
0.220000
0.228000
0.227000
0.224000
0.223000
0.220000
0.220000
0.219000
0.220000
0.227000
0.225000
0.225000
0.224000
0.222000
0.219000
0.219000
0.219000
0.226000
0.226000
0.225000
0.223000
0.221000
0.220000
0.219000
0.220000
0.229000
0.226000
0.224000
0.222000
0.221000
0.219000
0.220000
0.218000
0.228000
0.226000
0.224000
0.222000
0.222000
0.219000
0.220000
0.230000
0.229000
0.225000
0.223000
0.223000
0.219000
0.220000
0.219000
0.233000
0.223000
0.226000
0.222000
0.223000
0.219000
0.220000
0.219000
0.228000
0.224000
0.225000
0.221000
0.221000
0.219000
0.220000
0.219000
0.229000
0.223000
0.225000
0.223000
0.222000
0.219000
0.220000
0.221000
0.231000
0.227000
0.225000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_cpu_copy_16.csv <==
0.634000
0.640000
0.635000
0.646000
0.644000
0.639000
0.642000
0.673000
0.636000
0.635000
0.636000
0.629000
0.634000
0.632000
0.670000
0.641000
0.703000
0.625000
0.621000
0.624000
0.616000
0.645000
0.621000
0.617000
0.614000
0.621000
0.613000
0.618000
0.652000
0.622000
0.620000
0.616000
0.626000
0.618000
0.606000
0.631000
0.611000
0.610000
0.611000
0.616000
0.614000
0.604000
0.622000
0.620000
0.611000
0.611000
0.613000
0.620000
0.615000
0.608000
0.611000
0.624000
0.607000
0.615000
0.590000
0.581000
0.586000
0.593000
0.596000
0.599000
0.600000
0.587000
0.587000
0.586000
0.594000
0.594000
0.591000
0.607000
0.588000
0.582000
0.587000
0.593000
0.604000
0.610000
0.598000
0.627000
0.594000
0.586000
0.609000
0.608000
0.592000
0.592000
0.582000
0.577000
0.573000
0.616000
0.574000
0.582000
0.576000
0.572000
0.575000
0.634000
0.589000
0.564000
0.562000
0.583000
0.578000
0.568000
0.563000
0.564000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_cpu_copy_18.csv <==
2.211000
2.234000
2.025000
2.000000
1.997000
1.996000
1.997000
1.996000
2.048000
1.952000
1.951000
1.952000
1.947000
2.096000
2.065000
2.062000
2.068000
2.058000
2.066000
2.091000
2.036000
1.989000
2.001000
1.997000
2.121000
2.105000
2.132000
2.126000
2.141000
2.128000
2.214000
2.128000
2.065000
2.082000
2.051000
2.067000
2.050000
2.045000
2.054000
2.063000
2.193000
2.100000
2.044000
2.038000
2.005000
2.028000
2.024000
2.083000
2.008000
2.030000
2.041000
2.015000
2.007000
1.973000
2.041000
2.056000
2.079000
1.971000
1.985000
2.054000
1.996000
1.983000
2.099000
2.009000
1.955000
1.960000
1.954000
2.028000
2.055000
1.994000
1.961000
2.000000
2.003000
1.989000
1.993000
1.954000
1.941000
1.942000
1.933000
2.068000
1.976000
1.986000
1.950000
1.977000
1.994000
1.946000
1.949000
1.921000
1.948000
2.030000
1.956000
1.938000
1.958000
1.896000
1.927000
2.014000
2.002000
1.924000
1.900000
1.949000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_cpu_copy_20.csv <==
5.322000
5.271000
5.078000
5.063000
5.047000
5.045000
5.052000
5.044000
5.067000
5.052000
5.060000
5.046000
5.043000
5.057000
5.052000
5.062000
5.042000
5.061000
5.049000
5.045000
5.049000
5.041000
5.060000
5.045000
5.062000
5.042000
5.062000
5.042000
5.048000
5.061000
5.038000
5.055000
5.049000
5.055000
5.047000
5.041000
5.053000
5.048000
5.061000
5.043000
5.058000
5.053000
5.042000
5.052000
5.043000
5.055000
5.043000
5.063000
5.045000
5.040000
5.056000
5.042000
5.056000
5.041000
5.053000
5.040000
5.045000
5.050000
5.047000
5.053000
5.047000
5.058000
5.038000
5.048000
5.062000
5.043000
5.052000
5.045000
5.054000
5.044000
5.046000
5.052000
5.044000
5.054000
5.040000
5.057000
5.047000
5.046000
5.063000
5.044000
5.057000
5.041000
5.042000
5.061000
5.048000
5.048000
5.071000
5.057000
5.057000
5.060000
5.044000
5.064000
5.046000
5.043000
5.048000
5.046000
5.058000
5.041000
5.056000
5.049000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_time_10.csv <==
0.180000
0.174000
0.172000
0.183000
0.173000
0.173000
0.185000
0.183000
0.183000
0.183000
0.184000
0.183000
0.185000
0.183000
0.184000
0.173000
0.183000
0.185000
0.183000
0.173000
0.183000
0.183000
0.183000
0.184000
0.182000
0.184000
0.183000
0.173000
0.172000
0.185000
0.173000
0.184000
0.186000
0.184000
0.183000
0.183000
0.185000
0.180000
0.180000
0.173000
0.188000
0.180000
0.184000
0.180000
0.180000
0.180000
0.174000
0.172000
0.173000
0.180000
0.173000
0.181000
0.185000
0.173000
0.179000
0.178000
0.180000
0.185000
0.178000
0.174000
0.181000
0.178000
0.180000
0.184000
0.172000
0.184000
0.180000
0.179000
0.174000
0.179000
0.184000
0.185000
0.182000
0.174000
0.179000
0.181000
0.179000
0.173000
0.185000
0.183000
0.173000
0.187000
0.179000
0.186000
0.183000
0.183000
0.186000
0.174000
0.174000
0.174000
0.175000
0.184000
0.186000
0.184000
0.174000
0.174000
0.187000
0.177000
0.184000
0.172000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_time_12.csv <==
0.172000
0.173000
0.180000
0.175000
0.173000
0.172000
0.171000
0.172000
0.171000
0.175000
0.173000
0.172000
0.171000
0.170000
0.171000
0.177000
0.174000
0.174000
0.171000
0.171000
0.172000
0.171000
0.173000
0.175000
0.174000
0.173000
0.172000
0.182000
0.171000
0.172000
0.175000
0.174000
0.175000
0.172000
0.171000
0.172000
0.170000
0.175000
0.174000
0.173000
0.172000
0.171000
0.170000
0.172000
0.181000
0.172000
0.174000
0.172000
0.170000
0.172000
0.173000
0.175000
0.175000
0.183000
0.173000
0.172000
0.172000
0.172000
0.174000
0.172000
0.172000
0.172000
0.171000
0.173000
0.171000
0.176000
0.174000
0.175000
0.171000
0.171000
0.172000
0.172000
0.172000
0.175000
0.175000
0.173000
0.171000
0.170000
0.171000
0.172000
0.176000
0.174000
0.173000
0.170000
0.172000
0.172000
0.171000
0.175000
0.174000
0.174000
0.171000
0.171000
0.172000
0.172000
0.173000
0.174000
0.172000
0.171000
0.170000
0.171000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_time_14.csv <==
0.167000
0.172000
0.174000
0.178000
0.172000
0.172000
0.171000
0.173000
0.173000
0.177000
0.173000
0.172000
0.171000
0.171000
0.172000
0.175000
0.173000
0.172000
0.173000
0.171000
0.171000
0.172000
0.174000
0.174000
0.173000
0.173000
0.173000
0.171000
0.170000
0.174000
0.173000
0.174000
0.172000
0.172000
0.172000
0.171000
0.179000
0.173000
0.173000
0.172000
0.172000
0.170000
0.171000
0.173000
0.173000
0.173000
0.173000
0.172000
0.172000
0.172000
0.173000
0.174000
0.172000
0.174000
0.170000
0.171000
0.171000
0.174000
0.172000
0.173000
0.172000
0.171000
0.170000
0.172000
0.173000
0.174000
0.174000
0.173000
0.174000
0.171000
0.173000
0.171000
0.174000
0.174000
0.174000
0.172000
0.171000
0.172000
0.172000
0.174000
0.173000
0.173000
0.173000
0.172000
0.172000
0.172000
0.174000
0.174000
0.174000
0.173000
0.171000
0.172000
0.171000
0.174000
0.173000
0.172000
0.172000
0.171000
0.173000
0.172000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_time_16.csv <==
0.171000
0.174000
0.176000
0.172000
0.171000
0.173000
0.179000
0.168000
0.172000
0.171000
0.184000
0.182000
0.183000
0.170000
0.169000
0.171000
0.171000
0.171000
0.172000
0.169000
0.170000
0.180000
0.171000
0.170000
0.171000
0.170000
0.181000
0.169000
0.182000
0.174000
0.172000
0.172000
0.174000
0.171000
0.171000
0.172000
0.172000
0.173000
0.171000
0.172000
0.170000
0.171000
0.171000
0.170000
0.173000
0.174000
0.176000
0.174000
0.172000
0.171000
0.171000
0.174000
0.174000
0.173000
0.173000
0.171000
0.171000
0.171000
0.173000
0.173000
0.173000
0.173000
0.171000
0.171000
0.170000
0.174000
0.173000
0.173000
0.171000
0.171000
0.171000
0.171000
0.174000
0.173000
0.173000
0.173000
0.171000
0.171000
0.171000
0.174000
0.172000
0.172000
0.173000
0.171000
0.172000
0.170000
0.174000
0.175000
0.173000
0.173000
0.171000
0.172000
0.171000
0.172000
0.171000
0.172000
0.171000
0.171000
0.169000
0.172000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_time_18.csv <==
0.456000
0.468000
0.463000
0.458000
0.468000
0.469000
0.458000
0.464000
0.460000
0.469000
0.467000
0.461000
0.458000
0.456000
0.456000
0.455000
0.457000
0.464000
0.458000
0.468000
0.460000
0.458000
0.462000
0.457000
0.469000
0.458000
0.457000
0.471000
0.456000
0.470000
0.475000
0.455000
0.467000
0.468000
0.465000
0.458000
0.464000
0.457000
0.466000
0.465000
0.458000
0.458000
0.457000
0.467000
0.460000
0.459000
0.470000
0.457000
0.470000
0.464000
0.471000
0.458000
0.462000
0.456000
0.458000
0.456000
0.456000
0.470000
0.459000
0.458000
0.464000
0.457000
0.456000
0.460000
0.468000
0.469000
0.457000
0.465000
0.464000
0.458000
0.463000
0.469000
0.468000
0.459000
0.461000
0.462000
0.469000
0.461000
0.458000
0.457000
0.460000
0.468000
0.467000
0.462000
0.472000
0.463000
0.470000
0.457000
0.464000
0.458000
0.468000
0.459000
0.462000
0.463000
0.469000
0.456000
0.461000
0.463000
0.457000
0.456000


==> plots/generic_new/upmem3_64_dpus/results/dpu/addition/dpu_time_20.csv <==
1.572000
1.583000
1.592000
1.592000
1.579000
1.577000
1.587000
1.580000
1.578000
1.589000
1.581000
1.581000
1.579000
1.576000
1.576000
1.582000
1.580000
1.583000
1.578000
1.583000
1.582000
1.583000
1.596000
1.576000
1.579000
1.591000
1.583000
1.590000
1.586000
1.589000
1.576000
1.587000
1.583000
1.586000
1.578000
1.573000
1.568000
1.580000
1.578000
1.577000
1.577000
1.582000
1.581000
1.576000
1.577000
1.576000
1.574000
1.579000
1.578000
1.574000
1.579000
1.576000
1.573000
1.575000
1.577000
1.571000
1.580000
1.573000
1.574000
1.576000
1.578000
1.578000
1.575000
1.576000
1.575000
1.573000
1.576000
1.581000
1.576000
1.582000
1.576000
1.575000
1.576000
1.585000
1.573000
1.577000
1.582000
1.574000
1.576000
1.578000
1.577000
1.578000
1.578000
1.583000
1.581000
1.579000
1.576000
1.577000
1.573000
1.574000
1.573000
1.574000
1.577000
1.582000
1.577000
1.579000
1.585000
1.572000
1.573000
1.575000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
0.335000
0.346000
0.343000
0.338000
0.335000
0.350000
0.337000
0.367000
0.355000
0.353000
0.354000
0.366000
0.355000
0.353000
0.353000
0.351000
0.354000
0.373000
0.371000
0.356000
0.352000
0.355000
0.353000
0.378000
0.379000
0.366000
0.369000
0.366000
0.369000
0.365000
0.368000
0.368000
0.368000
0.364000
0.369000
0.365000
0.378000
0.369000
0.366000
0.357000
0.363000
0.367000
0.362000
0.361000
0.365000
0.360000
0.363000
0.352000
0.352000
0.368000
0.358000
0.356000
0.353000
0.351000
0.354000
0.357000
0.368000
0.361000
0.359000
0.360000
0.359000
0.360000
0.382000
0.362000
0.359000
0.359000
0.357000
0.362000
0.359000
0.367000
0.363000
0.362000
0.366000
0.364000
0.364000
0.380000
0.360000
0.361000
0.352000
0.361000
0.351000
0.359000
0.368000
0.360000
0.364000
0.355000
0.361000
0.353000
0.361000
0.369000
0.362000
0.357000
0.357000
0.356000
0.352000
0.366000
0.359000
0.353000
0.357000
0.358000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
0.378000
0.383000
0.405000
0.375000
0.377000
0.377000
0.377000
0.376000
0.390000
0.374000
0.375000
0.382000
0.382000
0.380000
0.389000
0.382000
0.376000
0.383000
0.376000
0.378000
0.394000
0.398000
0.380000
0.386000
0.382000
0.390000
0.395000
0.394000
0.378000
0.377000
0.371000
0.373000
0.384000
0.376000
0.376000
0.378000
0.370000
0.366000
0.376000
0.367000
0.370000
0.363000
0.367000
0.366000
0.373000
0.373000
0.366000
0.369000
0.369000
0.365000
0.380000
0.371000
0.364000
0.366000
0.364000
0.366000
0.377000
0.371000
0.368000
0.367000
0.363000
0.367000
0.379000
0.376000
0.370000
0.366000
0.378000
0.363000
0.360000
0.375000
0.366000
0.368000
0.362000
0.366000
0.362000
0.374000
0.367000
0.364000
0.364000
0.370000
0.364000
0.372000
0.373000
0.367000
0.360000
0.366000
0.359000
0.377000
0.367000
0.364000
0.362000
0.364000
0.365000
0.377000
0.368000
0.369000
0.369000
0.363000
0.362000
0.375000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
0.388000
0.426000
0.400000
0.395000
0.393000
0.389000
0.391000
0.388000
0.413000
0.397000
0.388000
0.390000
0.408000
0.393000
0.410000
0.402000
0.398000
0.397000
0.394000
0.396000
0.404000
0.394000
0.396000
0.396000
0.394000
0.395000
0.404000
0.394000
0.404000
0.404000
0.408000
0.411000
0.421000
0.430000
0.412000
0.408000
0.409000
0.408000
0.420000
0.418000
0.413000
0.413000
0.412000
0.421000
0.432000
0.434000
0.430000
0.423000
0.432000
0.432000
0.427000
0.425000
0.424000
0.424000
0.423000
0.436000
0.442000
0.411000
0.411000
0.422000
0.421000
0.436000
0.433000
0.425000
0.425000
0.425000
0.431000
0.434000
0.429000
0.422000
0.423000
0.423000
0.437000
0.435000
0.430000
0.422000
0.421000
0.422000
0.440000
0.430000
0.419000
0.420000
0.424000
0.419000
0.423000
0.426000
0.416000
0.415000
0.413000
0.434000
0.460000
0.417000
0.419000
0.411000
0.414000
0.423000
0.405000
0.412000
0.408000
0.411000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
0.585000
0.658000
0.677000
0.603000
0.590000
0.585000
0.591000
0.584000
0.601000
0.593000
0.589000
0.590000
0.587000
0.649000
0.597000
0.596000
0.593000
0.594000
0.590000
0.603000
0.605000
0.598000
0.597000
0.597000
0.592000
0.608000
0.613000
0.596000
0.592000
0.594000
0.634000
0.606000
0.600000
0.600000
0.594000
0.597000
0.603000
0.603000
0.602000
0.592000
0.593000
0.592000
0.611000
0.597000
0.629000
0.599000
0.597000
0.637000
0.601000
0.597000
0.601000
0.597000
0.594000
0.616000
0.610000
0.601000
0.595000
0.594000
0.597000
0.612000
0.615000
0.604000
0.605000
0.600000
0.597000
0.675000
0.614000
0.602000
0.601000
0.600000
0.615000
0.607000
0.604000
0.604000
0.608000
0.607000
0.617000
0.612000
0.612000
0.606000
0.607000
0.643000
0.613000
0.606000
0.605000
0.604000
0.604000
0.658000
0.624000
0.615000
0.614000
0.616000
0.615000
0.628000
0.630000
0.619000
0.619000
0.617000
0.637000
0.617000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
1.426000
1.489000
1.499000
1.419000
1.445000
1.436000
1.430000
1.427000
1.435000
1.429000
1.426000
1.428000
1.451000
1.435000
1.439000
1.440000
1.448000
1.461000
1.451000
1.443000
1.433000
1.458000
1.441000
1.474000
1.430000
1.467000
1.449000
1.449000
1.460000
1.424000
1.474000
1.452000
1.442000
1.437000
1.507000
1.445000
1.431000
1.437000
1.485000
1.464000
1.439000
1.443000
1.451000
1.472000
1.453000
1.445000
1.454000
1.475000
1.521000
1.456000
1.458000
1.499000
1.521000
1.524000
1.458000
1.502000
1.460000
1.451000
1.459000
1.470000
1.487000
1.467000
1.467000
1.464000
1.479000
1.465000
1.498000
1.465000
1.480000
1.467000
1.484000
1.482000
1.516000
1.468000
1.468000
1.474000
1.527000
1.476000
1.475000
1.469000
1.470000
1.504000
1.488000
1.488000
1.468000
1.499000
1.485000
1.490000
1.471000
1.501000
1.484000
1.471000
1.469000
1.479000
1.492000
1.479000
1.467000
1.461000
1.507000
1.489000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
3.641000
3.815000
3.746000
3.843000
3.745000
3.779000
4.086000
4.241000
4.078000
4.215000
4.120000
4.182000
4.306000
4.385000
4.392000
4.420000
4.377000
4.375000
4.561000
4.682000
4.657000
4.599000
4.619000
4.676000
4.733000
4.726000
4.757000
4.689000
4.722000
4.678000
4.844000
4.752000
4.828000
4.762000
4.821000
4.826000
4.907000
4.899000
4.867000
4.913000
4.855000
4.846000
4.864000
4.923000
4.873000
4.918000
4.916000
4.912000
4.893000
4.909000
4.884000
4.871000
4.910000
4.854000
4.929000
4.882000
4.911000
4.867000
4.921000
4.876000
4.903000
4.916000
4.929000
4.906000
4.845000
4.908000
4.859000
4.864000
4.850000
4.911000
4.869000
4.927000
4.897000
4.908000
4.911000
4.930000
4.893000
4.844000
4.941000
4.908000
4.845000
4.864000
4.918000
4.864000
4.852000
4.851000
4.863000
4.858000
4.843000
4.822000
4.788000
4.847000
4.797000
4.841000
4.833000
4.917000
4.856000
4.904000
4.905000
4.906000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
0.095000
0.100000
0.101000
0.095000
0.096000
0.095000
0.124000
0.097000
0.096000
0.096000
0.096000
0.098000
0.094000
0.096000
0.102000
0.099000
0.097000
0.098000
0.095000
0.097000
0.094000
0.097000
0.103000
0.101000
0.097000
0.097000
0.096000
0.098000
0.095000
0.098000
0.102000
0.101000
0.096000
0.099000
0.096000
0.098000
0.096000
0.096000
0.104000
0.101000
0.099000
0.096000
0.098000
0.096000
0.096000
0.094000
0.101000
0.101000
0.098000
0.097000
0.098000
0.096000
0.098000
0.096000
0.105000
0.100000
0.096000
0.096000
0.096000
0.095000
0.096000
0.096000
0.103000
0.100000
0.098000
0.094000
0.095000
0.097000
0.095000
0.096000
0.102000
0.102000
0.096000
0.096000
0.097000
0.096000
0.094000
0.096000
0.101000
0.101000
0.096000
0.096000
0.096000
0.098000
0.095000
0.104000
0.101000
0.099000
0.095000
0.098000
0.096000
0.097000
0.096000
0.106000
0.101000
0.096000
0.098000
0.096000
0.097000
0.095000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
0.120000
0.123000
0.123000
0.131000
0.128000
0.129000
0.127000
0.124000
0.121000
0.124000
0.122000
0.118000
0.132000
0.130000
0.127000
0.126000
0.122000
0.123000
0.121000
0.121000
0.134000
0.131000
0.125000
0.126000
0.124000
0.122000
0.124000
0.123000
0.124000
0.121000
0.130000
0.130000
0.126000
0.126000
0.122000
0.123000
0.120000
0.123000
0.129000
0.127000
0.128000
0.125000
0.123000
0.122000
0.123000
0.123000
0.121000
0.122000
0.130000
0.130000
0.125000
0.125000
0.123000
0.122000
0.124000
0.122000
0.131000
0.128000
0.127000
0.122000
0.122000
0.123000
0.122000
0.123000
0.120000
0.131000
0.129000
0.127000
0.126000
0.125000
0.121000
0.123000
0.133000
0.130000
0.127000
0.127000
0.124000
0.124000
0.121000
0.124000
0.129000
0.132000
0.127000
0.124000
0.123000
0.122000
0.124000
0.122000
0.131000
0.129000
0.128000
0.126000
0.124000
0.122000
0.123000
0.122000
0.132000
0.129000
0.127000
0.126000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
0.219000
0.234000
0.230000
0.222000
0.220000
0.227000
0.225000
0.225000
0.223000
0.220000
0.218000
0.221000
0.220000
0.228000
0.226000
0.226000
0.224000
0.221000
0.218000
0.220000
0.218000
0.228000
0.225000
0.227000
0.224000
0.221000
0.219000
0.218000
0.230000
0.221000
0.225000
0.222000
0.224000
0.218000
0.220000
0.219000
0.224000
0.221000
0.224000
0.216000
0.222000
0.219000
0.221000
0.219000
0.228000
0.224000
0.225000
0.224000
0.221000
0.221000
0.220000
0.218000
0.229000
0.225000
0.226000
0.222000
0.221000
0.221000
0.219000
0.222000
0.227000
0.226000
0.225000
0.224000
0.221000
0.221000
0.219000
0.220000
0.226000
0.228000
0.225000
0.224000
0.220000
0.221000
0.217000
0.220000
0.227000
0.227000
0.225000
0.225000
0.218000
0.223000
0.218000
0.215000
0.226000
0.225000
0.226000
0.224000
0.221000
0.218000
0.220000
0.220000
0.228000
0.225000
0.227000
0.224000
0.222000
0.219000
0.220000
0.229000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
0.609000
0.640000
0.640000
0.609000
0.606000
0.609000
0.614000
0.613000
0.614000
0.607000
0.601000
0.607000
0.613000
0.611000
0.603000
0.632000
0.590000
0.585000
0.587000
0.595000
0.586000
0.592000
0.593000
0.600000
0.591000
0.586000
0.593000
0.603000
0.592000
0.591000
0.592000
0.587000
0.582000
0.587000
0.578000
0.578000
0.581000
0.578000
0.585000
0.576000
0.581000
0.582000
0.570000
0.580000
0.580000
0.579000
0.573000
0.579000
0.572000
0.574000
0.583000
0.599000
0.598000
0.600000
0.588000
0.579000
0.569000
0.561000
0.563000
0.595000
0.574000
0.582000
0.584000
0.577000
0.576000
0.578000
0.569000
0.569000
0.562000
0.567000
0.567000
0.566000
0.563000
0.627000
0.606000
0.550000
0.554000
0.552000
0.562000
0.568000
0.567000
0.569000
0.574000
0.581000
0.570000
0.557000
0.551000
0.554000
0.550000
0.558000
0.556000
0.559000
0.557000
0.563000
0.566000
0.572000
0.616000
0.546000
0.539000
0.552000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
2.001000
1.991000
1.976000
2.025000
2.040000
2.005000
1.953000
1.882000
1.885000
1.852000
1.839000
1.899000
1.872000
1.845000
1.845000
1.842000
1.839000
1.884000
1.918000
1.916000
1.928000
2.014000
1.950000
1.931000
1.975000
1.937000
1.948000
2.079000
1.946000
1.948000
1.984000
1.983000
1.961000
1.962000
2.026000
1.975000
1.906000
1.918000
1.900000
1.939000
1.974000
1.924000
1.975000
1.952000
1.898000
1.915000
1.959000
2.007000
1.924000
1.966000
1.978000
1.921000
1.910000
1.906000
1.976000
1.948000
1.942000
1.957000
1.978000
1.960000
1.941000
2.024000
2.017000
1.931000
1.918000
1.984000
1.965000
1.995000
1.965000
1.969000
1.952000
1.956000
1.903000
1.925000
1.912000
1.906000
1.905000
1.995000
1.984000
1.981000
1.922000
1.927000
2.086000
1.944000
1.906000
1.938000
2.111000
1.967000
1.953000
1.899000
1.932000
1.926000
1.917000
1.997000
1.954000
1.903000
1.948000
1.925000
1.961000
1.940000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
5.298000
5.103000
5.069000
5.081000
5.043000
5.076000
5.052000
5.057000
5.046000
5.054000
5.066000
5.043000
5.066000
5.033000
5.035000
5.052000
5.040000
5.067000
5.038000
5.066000
5.037000
5.038000
5.055000
5.037000
5.067000
5.040000
5.039000
5.047000
5.043000
5.080000
5.035000
5.068000
5.037000
5.040000
5.060000
5.034000
5.055000
5.039000
5.056000
5.046000
5.038000
5.055000
5.041000
5.073000
5.046000
5.041000
5.045000
5.052000
5.073000
5.048000
5.077000
5.040000
5.042000
5.044000
5.043000
5.075000
5.037000
5.070000
5.037000
5.041000
5.043000
5.041000
5.064000
5.044000
5.062000
5.041000
5.039000
5.043000
5.039000
5.055000
5.050000
5.066000
5.042000
5.042000
5.041000
5.043000
5.061000
5.057000
5.091000
5.043000
5.039000
5.040000
5.049000
5.081000
5.053000
5.074000
5.040000
5.044000
5.038000
5.042000
5.062000
5.044000
5.067000
5.037000
5.036000
5.049000
5.042000
5.060000
5.032000
5.067000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_time_10.csv <==
0.292000
0.295000
0.292000
0.294000
0.295000
0.290000
0.297000
0.290000
0.294000
0.295000
0.295000
0.295000
0.291000
0.290000
0.295000
0.291000
0.296000
0.294000
0.291000
0.293000
0.293000
0.292000
0.291000
0.292000
0.293000
0.291000
0.295000
0.289000
0.291000
0.294000
0.291000
0.290000
0.291000
0.290000
0.293000
0.294000
0.295000
0.295000
0.296000
0.288000
0.295000
0.291000
0.291000
0.292000
0.295000
0.294000
0.292000
0.292000
0.293000
0.292000
0.291000
0.297000
0.289000
0.294000
0.297000
0.293000
0.295000
0.292000
0.296000
0.291000
0.295000
0.296000
0.292000
0.291000
0.294000
0.295000
0.294000
0.295000
0.294000
0.292000
0.290000
0.292000
0.296000
0.295000
0.292000
0.295000
0.296000
0.292000
0.291000
0.297000
0.295000
0.291000
0.295000
0.293000
0.291000
0.293000
0.291000
0.293000
0.296000
0.290000
0.296000
0.296000
0.292000
0.292000
0.292000
0.295000
0.294000
0.290000
0.293000
0.293000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_time_12.csv <==
0.283000
0.283000
0.276000
0.275000
0.283000
0.279000
0.281000
0.281000
0.275000
0.280000
0.283000
0.279000
0.281000
0.279000
0.274000
0.276000
0.280000
0.279000
0.281000
0.285000
0.278000
0.279000
0.280000
0.283000
0.280000
0.280000
0.278000
0.276000
0.281000
0.282000
0.279000
0.280000
0.281000
0.278000
0.277000
0.283000
0.281000
0.284000
0.277000
0.283000
0.285000
0.285000
0.279000
0.281000
0.279000
0.283000
0.281000
0.281000
0.283000
0.282000
0.279000
0.277000
0.280000
0.278000
0.282000
0.280000
0.275000
0.280000
0.278000
0.284000
0.283000
0.283000
0.275000
0.275000
0.277000
0.278000
0.282000
0.282000
0.274000
0.277000
0.275000
0.278000
0.278000
0.280000
0.273000
0.273000
0.278000
0.281000
0.280000
0.281000
0.274000
0.277000
0.286000
0.278000
0.282000
0.282000
0.273000
0.278000
0.279000
0.281000
0.280000
0.282000
0.275000
0.277000
0.277000
0.283000
0.281000
0.280000
0.282000
0.280000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_time_14.csv <==
0.272000
0.285000
0.278000
0.285000
0.276000
0.276000
0.276000
0.276000
0.279000
0.285000
0.275000
0.278000
0.278000
0.278000
0.285000
0.283000
0.289000
0.275000
0.286000
0.278000
0.285000
0.284000
0.282000
0.278000
0.275000
0.278000
0.274000
0.281000
0.273000
0.273000
0.275000
0.274000
0.282000
0.281000
0.281000
0.276000
0.279000
0.274000
0.274000
0.282000
0.272000
0.274000
0.286000
0.275000
0.283000
0.283000
0.271000
0.274000
0.278000
0.282000
0.275000
0.279000
0.278000
0.274000
0.278000
0.276000
0.279000
0.283000
0.281000
0.279000
0.279000
0.275000
0.275000
0.278000
0.280000
0.278000
0.279000
0.282000
0.276000
0.282000
0.281000
0.272000
0.277000
0.282000
0.275000
0.283000
0.283000
0.284000
0.279000
0.278000
0.278000
0.275000
0.282000
0.281000
0.284000
0.275000
0.279000
0.279000
0.283000
0.280000
0.278000
0.287000
0.283000
0.279000
0.283000
0.280000
0.277000
0.286000
0.275000
0.275000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_time_16.csv <==
0.275000
0.276000
0.271000
0.269000
0.274000
0.274000
0.279000
0.275000
0.282000
0.270000
0.273000
0.277000
0.267000
0.272000
0.268000
0.274000
0.269000
0.279000
0.279000
0.273000
0.275000
0.275000
0.271000
0.278000
0.278000
0.270000
0.284000
0.270000
0.269000
0.271000
0.271000
0.276000
0.271000
0.280000
0.270000
0.282000
0.280000
0.279000
0.270000
0.270000
0.270000
0.280000
0.268000
0.270000
0.270000
0.276000
0.283000
0.274000
0.268000
0.268000
0.271000
0.276000
0.276000
0.282000
0.279000
0.278000
0.275000
0.271000
0.276000
0.274000
0.278000
0.268000
0.270000
0.270000
0.270000
0.275000
0.269000
0.281000
0.274000
0.271000
0.270000
0.271000
0.269000
0.269000
0.269000
0.270000
0.270000
0.271000
0.281000
0.280000
0.271000
0.270000
0.270000
0.271000
0.269000
0.270000
0.269000
0.269000
0.270000
0.280000
0.269000
0.280000
0.275000
0.270000
0.270000
0.280000
0.269000
0.268000
0.271000
0.269000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_time_18.csv <==
0.851000
0.857000
0.853000
0.861000
0.860000
0.864000
0.862000
0.853000
0.853000
0.865000
0.868000
0.853000
0.862000
0.856000
0.856000
0.871000
0.855000
0.858000
0.855000
0.852000
0.854000
0.854000
0.854000
0.855000
0.854000
0.863000
0.854000
0.855000
0.865000
0.853000
0.853000
0.860000
0.859000
0.861000
0.859000
0.851000
0.856000
0.855000
0.856000
0.849000
0.849000
0.853000
0.848000
0.854000
0.857000
0.856000
0.854000
0.848000
0.850000
0.858000
0.848000
0.858000
0.856000
0.855000
0.856000
0.855000
0.847000
0.848000
0.846000
0.847000
0.858000
0.857000
0.848000
0.855000
0.854000
0.858000
0.854000
0.849000
0.846000
0.847000
0.856000
0.844000
0.856000
0.853000
0.852000
0.847000
0.855000
0.855000
0.855000
0.853000
0.849000
0.856000
0.857000
0.857000
0.846000
0.854000
0.847000
0.846000
0.857000
0.869000
0.854000
0.854000
0.852000
0.848000
0.855000
0.845000
0.852000
0.845000
0.853000
0.855000


==> plots/generic_new/upmem3_64_dpus/results/dpu/coeffwise_multi/dpu_time_20.csv <==
3.161000
3.161000
3.173000
3.171000
3.158000
3.161000
3.164000
3.155000
3.164000
3.155000
3.159000
3.153000
3.164000
3.158000
3.154000
3.170000
3.156000
3.161000
3.164000
3.157000
3.156000
3.165000
3.155000
3.159000
3.171000
3.154000
3.155000
3.157000
3.154000
3.165000
3.166000
3.163000
3.170000
3.169000
3.154000
3.154000
3.166000
3.161000
3.161000
3.154000
3.169000
3.157000
3.155000
3.163000
3.171000
3.155000
3.154000
3.159000
3.154000
3.160000
3.174000
3.153000
3.157000
3.154000
3.157000
3.152000
3.160000
3.153000
3.157000
3.165000
3.153000
3.160000
3.161000
3.159000
3.156000
3.160000
3.163000
3.164000
3.153000
3.153000
3.162000
3.156000
3.162000
3.156000
3.154000
3.155000
3.160000
3.158000
3.161000
3.160000
3.159000
3.157000
3.159000
3.161000
3.169000
3.154000
3.166000
3.157000
3.154000
3.153000
3.159000
3.164000
3.161000
3.175000
3.160000
3.159000
3.167000
3.156000
3.154000
3.155000


==> plots/generic_new/upmem3_64_dpus/results/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.353,0.181,0.098
12,0.376,0.172,0.121
14,0.4,0.172,0.222
16,0.608,0.172,0.611
18,1.437,0.461,2.0075000000000003
20,5.2455,1.578,5.049


==> plots/generic_new/upmem3_64_dpus/results/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.36,0.293,0.097
12,0.3715,0.28,0.124
14,0.4175,0.2785,0.222
16,0.603,0.271,0.5805
18,1.467,0.854,1.948
20,4.853,3.159,5.044499999999999


==> plots/generic_new/upmem3_64_dpus/results/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,0.365,14.8555,0.095
12,0.379,13.2655,0.145
14,0.493,13.066,0.417
16,0.611,12.979,1.0385
18,1.5265,50.991,2.96
20,4.9295,202.99450000000002,10.035


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
0.358000
0.366000
0.375000
0.359000
0.370000
0.358000
0.360000
0.488000
0.367000
0.364000
0.365000
0.365000
0.366000
0.368000
0.367000
0.367000
0.367000
0.366000
0.369000
0.372000
0.365000
0.366000
0.367000
0.363000
0.373000
0.355000
0.355000
0.358000
0.355000
0.353000
0.383000
0.357000
0.358000
0.357000
0.344000
0.351000
0.365000
0.350000
0.355000
0.355000
0.360000
0.358000
0.385000
0.360000
0.356000
0.358000
0.360000
0.357000
0.372000
0.359000
0.356000
0.356000
0.355000
0.354000
0.380000
0.365000
0.363000
0.364000
0.363000
0.362000
0.384000
0.365000
0.366000
0.362000
0.364000
0.366000
0.386000
0.363000
0.365000
0.379000
0.366000
0.366000
0.391000
0.370000
0.366000
0.366000
0.364000
0.368000
0.388000
0.365000
0.360000
0.361000
0.366000
0.360000
0.393000
0.368000
0.357000
0.364000
0.368000
0.361000
0.383000
0.362000
0.367000
0.364000
0.362000
0.365000
0.387000
0.367000
0.365000
0.358000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
0.373000
0.389000
0.394000
0.393000
0.383000
0.385000
0.384000
0.378000
0.400000
0.381000
0.380000
0.382000
0.383000
0.379000
0.392000
0.388000
0.382000
0.381000
0.389000
0.393000
0.405000
0.396000
0.389000
0.389000
0.385000
0.387000
0.406000
0.394000
0.393000
0.388000
0.380000
0.395000
0.386000
0.383000
0.381000
0.381000
0.383000
0.391000
0.382000
0.375000
0.376000
0.377000
0.375000
0.393000
0.381000
0.379000
0.377000
0.373000
0.375000
0.392000
0.380000
0.376000
0.377000
0.376000
0.378000
0.382000
0.381000
0.378000
0.377000
0.376000
0.379000
0.390000
0.378000
0.379000
0.371000
0.378000
0.370000
0.377000
0.378000
0.375000
0.374000
0.373000
0.373000
0.379000
0.377000
0.371000
0.375000
0.376000
0.366000
0.386000
0.381000
0.375000
0.375000
0.374000
0.374000
0.377000
0.375000
0.375000
0.379000
0.373000
0.372000
0.385000
0.375000
0.378000
0.372000
0.370000
0.373000
0.384000
0.380000
0.377000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
0.389000
0.434000
0.426000
0.393000
0.390000
0.397000
0.484000
0.463000
0.465000
0.462000
0.464000
0.478000
0.468000
0.461000
0.461000
0.460000
0.477000
0.464000
0.459000
0.460000
0.459000
0.464000
0.482000
0.472000
0.468000
0.478000
0.491000
0.490000
0.493000
0.477000
0.477000
0.476000
0.474000
0.495000
0.483000
0.474000
0.477000
0.486000
0.523000
0.501000
0.497000
0.494000
0.494000
0.495000
0.513000
0.500000
0.494000
0.492000
0.496000
0.512000
0.506000
0.516000
0.508000
0.504000
0.534000
0.539000
0.510000
0.506000
0.510000
0.508000
0.545000
0.507000
0.510000
0.507000
0.505000
0.535000
0.539000
0.516000
0.494000
0.496000
0.518000
0.500000
0.498000
0.500000
0.493000
0.498000
0.509000
0.493000
0.489000
0.489000
0.488000
0.494000
0.510000
0.499000
0.498000
0.489000
0.493000
0.512000
0.494000
0.486000
0.493000
0.490000
0.490000
0.505000
0.496000
0.493000
0.487000
0.489000
0.488000
0.497000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
0.578000
0.675000
0.694000
0.589000
0.585000
0.588000
0.633000
0.594000
0.588000
0.589000
0.584000
0.589000
0.632000
0.592000
0.591000
0.594000
0.587000
0.590000
0.608000
0.606000
0.599000
0.598000
0.599000
0.611000
0.615000
0.601000
0.603000
0.602000
0.600000
0.621000
0.604000
0.622000
0.609000
0.611000
0.614000
0.715000
0.712000
0.686000
0.651000
0.705000
0.630000
0.628000
0.625000
0.627000
0.628000
0.722000
0.612000
0.606000
0.612000
0.604000
0.609000
0.630000
0.606000
0.618000
0.601000
0.602000
0.635000
0.611000
0.615000
0.598000
0.603000
0.603000
0.609000
0.611000
0.633000
0.603000
0.608000
0.603000
0.617000
0.609000
0.601000
0.617000
0.616000
0.651000
0.614000
0.607000
0.607000
0.605000
0.604000
0.625000
0.611000
0.616000
0.612000
0.611000
0.611000
0.620000
0.617000
0.618000
0.615000
0.613000
0.631000
0.618000
0.629000
0.618000
0.620000
0.622000
0.628000
0.625000
0.617000
0.622000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
1.468000
1.575000
1.570000
1.566000
1.474000
1.495000
1.500000
1.489000
1.480000
1.520000
1.501000
1.516000
1.489000
1.499000
1.586000
1.587000
1.543000
1.581000
1.501000
1.551000
1.538000
1.584000
1.512000
1.506000
1.496000
1.495000
1.523000
1.510000
1.498000
1.495000
1.536000
1.505000
1.570000
1.532000
1.529000
1.511000
1.493000
1.498000
1.505000
1.524000
1.578000
1.501000
1.507000
1.530000
1.548000
1.503000
1.513000
1.533000
1.513000
1.507000
1.514000
1.543000
1.508000
1.524000
1.521000
1.546000
1.521000
1.510000
1.523000
1.518000
1.522000
1.515000
1.524000
1.515000
1.534000
1.551000
1.529000
1.526000
1.527000
1.528000
1.526000
1.532000
1.545000
1.575000
1.698000
1.641000
1.606000
1.529000
1.607000
1.601000
1.542000
1.537000
1.613000
1.530000
1.621000
1.528000
1.528000
1.525000
1.552000
1.529000
1.530000
1.523000
1.515000
1.544000
1.533000
1.533000
1.517000
1.538000
1.534000
1.533000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/cpu_dpu_copy_20.csv <==
4.119000
3.601000
3.625000
3.644000
3.625000
3.614000
3.584000
4.148000
4.151000
4.176000
4.101000
4.099000
4.211000
4.257000
4.326000
4.305000
4.339000
4.399000
4.346000
4.595000
4.624000
4.583000
4.629000
4.608000
4.864000
4.955000
4.990000
4.949000
4.998000
4.974000
5.006000
5.057000
5.081000
5.064000
5.032000
5.074000
5.181000
5.109000
5.111000
5.102000
5.100000
5.097000
5.132000
5.175000
5.114000
5.165000
5.072000
5.102000
5.073000
5.102000
5.078000
5.040000
5.064000
5.033000
5.056000
5.042000
5.028000
5.050000
5.106000
5.067000
5.099000
5.046000
5.001000
4.896000
4.922000
4.887000
4.863000
4.885000
4.916000
4.908000
4.963000
4.989000
4.912000
4.928000
4.870000
4.935000
4.885000
4.916000
4.902000
4.857000
4.874000
4.902000
4.954000
4.921000
4.898000
4.919000
4.935000
4.931000
4.909000
4.925000
4.921000
4.925000
4.932000
4.949000
4.926000
4.955000
4.916000
5.040000
5.422000
5.331000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
0.094000
0.103000
0.099000
0.097000
0.103000
0.102000
0.100000
0.100000
0.097000
0.099000
0.098000
0.096000
0.099000
0.100000
0.102000
0.098000
0.097000
0.097000
0.096000
0.098000
0.096000
0.097000
0.091000
0.095000
0.095000
0.092000
0.094000
0.090000
0.090000
0.143000
0.093000
0.097000
0.096000
0.096000
0.093000
0.095000
0.093000
0.091000
0.093000
0.088000
0.092000
0.091000
0.093000
0.091000
0.091000
0.091000
0.088000
0.090000
0.093000
0.094000
0.091000
0.092000
0.090000
0.092000
0.090000
0.092000
0.094000
0.095000
0.092000
0.092000
0.090000
0.093000
0.092000
0.093000
0.094000
0.096000
0.091000
0.092000
0.090000
0.092000
0.091000
0.094000
0.097000
0.097000
0.095000
0.092000
0.095000
0.094000
0.096000
0.104000
0.101000
0.097000
0.097000
0.094000
0.096000
0.095000
0.096000
0.099000
0.100000
0.095000
0.096000
0.095000
0.095000
0.095000
0.097000
0.100000
0.102000
0.096000
0.097000
0.096000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
0.141000
0.150000
0.143000
0.146000
0.143000
0.154000
0.152000
0.147000
0.143000
0.144000
0.144000
0.146000
0.143000
0.153000
0.150000
0.145000
0.142000
0.143000
0.146000
0.144000
0.145000
0.153000
0.153000
0.144000
0.146000
0.143000
0.147000
0.144000
0.145000
0.152000
0.152000
0.144000
0.147000
0.144000
0.145000
0.144000
0.157000
0.151000
0.150000
0.147000
0.147000
0.144000
0.145000
0.143000
0.153000
0.151000
0.149000
0.146000
0.148000
0.146000
0.147000
0.145000
0.158000
0.153000
0.146000
0.147000
0.147000
0.147000
0.145000
0.147000
0.154000
0.154000
0.143000
0.147000
0.144000
0.139000
0.139000
0.141000
0.161000
0.148000
0.141000
0.142000
0.140000
0.142000
0.142000
0.142000
0.147000
0.148000
0.140000
0.143000
0.140000
0.143000
0.141000
0.150000
0.148000
0.146000
0.140000
0.141000
0.140000
0.143000
0.142000
0.154000
0.150000
0.143000
0.142000
0.140000
0.141000
0.138000
0.141000
0.145000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
0.413000
0.451000
0.451000
0.416000
0.459000
0.419000
0.418000
0.418000
0.416000
0.414000
0.417000
0.450000
0.419000
0.417000
0.420000
0.422000
0.417000
0.419000
0.433000
0.425000
0.419000
0.420000
0.420000
0.419000
0.417000
0.416000
0.432000
0.426000
0.425000
0.426000
0.429000
0.422000
0.423000
0.430000
0.428000
0.425000
0.425000
0.425000
0.422000
0.421000
0.427000
0.425000
0.426000
0.423000
0.423000
0.422000
0.416000
0.429000
0.419000
0.413000
0.411000
0.417000
0.412000
0.413000
0.423000
0.425000
0.417000
0.415000
0.414000
0.410000
0.407000
0.410000
0.413000
0.412000
0.410000
0.412000
0.409000
0.408000
0.411000
0.412000
0.420000
0.402000
0.407000
0.411000
0.412000
0.412000
0.440000
0.421000
0.417000
0.417000
0.413000
0.406000
0.407000
0.410000
0.418000
0.409000
0.414000
0.407000
0.410000
0.407000
0.407000
0.445000
0.409000
0.407000
0.408000
0.406000
0.406000
0.407000
0.409000
0.411000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
1.025000
1.083000
1.100000
1.026000
1.034000
1.001000
1.031000
1.125000
1.024000
1.000000
1.044000
1.009000
1.114000
1.066000
1.085000
1.091000
1.038000
1.082000
1.010000
1.060000
1.046000
1.024000
1.072000
1.085000
1.064000
1.003000
1.056000
1.048000
1.024000
1.011000
1.010000
1.025000
1.078000
1.045000
1.046000
1.026000
1.041000
1.035000
1.005000
1.027000
1.089000
1.045000
1.047000
1.018000
1.047000
1.040000
1.045000
1.003000
1.009000
1.006000
1.024000
1.068000
1.041000
1.023000
1.048000
1.006000
1.005000
1.001000
1.039000
1.024000
1.018000
1.035000
1.016000
0.996000
1.039000
1.037000
1.027000
1.006000
1.030000
0.995000
1.061000
1.014000
1.077000
1.076000
1.038000
1.039000
1.039000
0.990000
1.063000
1.064000
1.068000
1.003000
1.074000
1.066000
1.070000
1.010000
1.031000
1.009000
1.041000
1.005000
1.052000
1.044000
1.027000
1.029000
1.048000
1.124000
1.045000
1.074000
1.083000
1.017000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_cpu_copy_18.csv <==
3.252000
3.275000
3.031000
2.921000
2.889000
2.887000
2.887000
2.895000
2.889000
2.892000
2.912000
2.950000
2.947000
2.947000
2.951000
2.952000
2.948000
2.975000
2.949000
2.947000
2.966000
2.945000
2.944000
2.949000
2.947000
2.953000
2.944000
2.965000
2.960000
2.958000
2.959000
2.966000
2.963000
2.962000
2.980000
2.962000
2.958000
2.957000
2.958000
2.970000
2.965000
2.981000
2.957000
2.960000
2.960000
2.961000
2.961000
2.969000
2.979000
2.953000
2.960000
2.959000
2.964000
2.963000
2.961000
2.981000
2.964000
2.961000
2.970000
2.960000
2.954000
2.955000
2.962000
2.966000
2.963000
2.975000
2.960000
2.965000
2.963000
2.956000
2.958000
2.963000
2.977000
2.961000
2.957000
2.963000
2.964000
2.961000
2.960000
2.980000
2.960000
2.961000
2.962000
2.964000
2.958000
2.956000
2.963000
2.963000
2.957000
2.973000
2.957000
2.961000
2.974000
2.959000
2.957000
2.956000
2.972000
2.957000
2.957000
2.956000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_cpu_copy_20.csv <==
10.025000
10.052000
10.047000
10.019000
10.013000
10.042000
10.041000
10.031000
10.026000
10.037000
10.035000
10.030000
10.027000
10.032000
10.042000
10.042000
10.022000
10.042000
10.041000
10.043000
10.021000
10.026000
10.037000
10.050000
10.016000
10.032000
10.037000
10.049000
10.017000
10.017000
10.042000
10.051000
10.035000
10.015000
10.031000
10.039000
10.030000
10.020000
10.029000
10.045000
10.038000
10.015000
10.039000
10.045000
10.039000
10.027000
10.032000
10.057000
10.053000
10.041000
10.011000
10.046000
10.040000
10.039000
10.023000
10.032000
10.046000
10.046000
10.035000
10.027000
10.029000
10.034000
10.036000
10.022000
10.033000
10.047000
10.043000
10.009000
10.026000
10.051000
10.042000
10.019000
10.019000
10.041000
10.034000
10.019000
10.016000
10.044000
10.035000
10.033000
10.012000
10.042000
10.042000
10.037000
10.022000
10.034000
10.046000
10.045000
10.021000
10.024000
10.030000
10.044000
10.025000
10.026000
10.047000
10.049000
10.016000
10.026000
10.035000
10.050000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_time_10.csv <==
14.799000
14.901000
14.833000
14.874000
14.902000
14.838000
14.850000
14.959000
14.986000
14.913000
14.949000
14.853000
14.966000
14.847000
14.846000
14.855000
15.165000
14.849000
14.868000
14.922000
14.865000
14.834000
14.859000
14.868000
14.845000
14.836000
14.881000
14.841000
14.855000
14.849000
14.847000
14.875000
14.893000
14.856000
14.878000
14.910000
14.840000
14.853000
14.849000
14.861000
14.954000
14.888000
14.875000
14.847000
14.834000
14.822000
14.870000
14.908000
14.901000
14.854000
14.864000
14.854000
14.853000
14.865000
14.844000
14.883000
14.868000
14.861000
14.901000
14.834000
14.833000
14.865000
14.844000
14.848000
14.871000
14.839000
14.927000
14.858000
14.838000
14.848000
14.839000
14.877000
14.861000
14.866000
14.845000
14.848000
14.840000
14.920000
14.855000
14.854000
14.844000
14.848000
14.868000
14.907000
14.844000
14.859000
14.860000
14.854000
14.850000
14.872000
14.888000
14.839000
14.839000
14.866000
14.895000
14.855000
14.995000
14.852000
14.838000
14.852000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_time_12.csv <==
13.274000
13.260000
13.266000
13.261000
13.260000
13.267000
13.272000
13.227000
13.262000
13.267000
13.268000
13.260000
13.260000
13.269000
13.281000
13.268000
13.266000
13.270000
13.256000
13.262000
13.269000
13.280000
13.258000
13.259000
13.257000
13.257000
13.264000
13.271000
13.254000
13.271000
13.255000
13.283000
13.283000
13.248000
13.260000
13.268000
13.273000
13.237000
13.276000
13.276000
13.258000
13.250000
13.285000
13.274000
13.282000
13.256000
13.254000
13.265000
13.270000
13.234000
13.264000
13.265000
13.288000
13.263000
13.264000
13.249000
13.274000
13.255000
13.236000
13.256000
13.267000
13.269000
13.254000
13.270000
13.268000
13.271000
13.278000
13.272000
13.258000
13.271000
13.288000
13.270000
13.265000
13.277000
13.270000
13.277000
13.272000
13.276000
13.270000
13.268000
13.262000
13.261000
13.237000
13.256000
13.272000
13.259000
13.267000
13.249000
13.258000
13.255000
13.266000
13.263000
13.290000
13.307000
13.262000
13.260000
13.293000
13.262000
13.245000
13.251000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_time_14.csv <==
13.079000
13.044000
13.078000
13.088000
13.075000
13.049000
13.072000
13.078000
13.059000
13.066000
13.062000
13.072000
13.063000
13.071000
13.061000
13.056000
13.062000
13.088000
13.072000
13.066000
13.057000
13.066000
13.070000
13.067000
13.059000
13.057000
13.064000
13.068000
13.070000
13.063000
13.069000
13.075000
13.070000
13.064000
13.073000
13.080000
13.056000
13.062000
13.057000
13.067000
13.058000
13.064000
13.058000
13.069000
13.059000
13.056000
13.068000
13.060000
13.070000
13.066000
13.066000
13.068000
13.067000
13.071000
13.064000
13.073000
13.065000
13.060000
13.066000
13.088000
13.061000
13.082000
13.058000
13.062000
13.079000
13.073000
13.080000
13.059000
13.062000
13.064000
13.076000
13.060000
13.077000
13.054000
13.100000
13.054000
13.084000
13.060000
13.061000
13.064000
13.070000
13.071000
13.065000
13.070000
13.084000
13.074000
13.064000
13.068000
13.072000
13.075000
13.076000
13.068000
13.070000
13.066000
13.057000
13.064000
13.070000
13.066000
13.075000
13.065000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_time_16.csv <==
12.981000
12.968000
12.980000
12.974000
12.979000
12.977000
12.976000
12.977000
12.982000
12.987000
12.979000
12.973000
12.983000
12.976000
12.983000
12.975000
12.981000
12.978000
12.977000
12.983000
12.977000
12.973000
12.978000
12.981000
12.982000
12.975000
12.977000
12.976000
12.983000
12.983000
12.982000
12.981000
12.961000
12.986000
12.966000
12.980000
12.980000
12.980000
12.988000
12.979000
12.983000
12.980000
12.987000
12.984000
12.979000
12.970000
12.982000
12.983000
12.977000
12.982000
12.987000
12.977000
12.980000
12.979000
12.977000
12.977000
12.982000
12.984000
12.974000
12.974000
12.988000
12.984000
12.976000
12.970000
12.974000
12.960000
12.976000
12.985000
12.983000
12.983000
12.988000
12.977000
12.980000
12.982000
12.972000
12.978000
12.979000
12.979000
12.983000
12.971000
12.986000
12.976000
12.979000
12.976000
12.980000
12.979000
12.976000
12.986000
12.985000
12.985000
12.979000
12.981000
12.976000
12.975000
12.986000
12.980000
12.984000
12.963000
12.983000
12.972000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_time_18.csv <==
50.982000
50.974000
50.978000
50.994000
50.988000
51.000000
50.997000
50.997000
50.995000
51.003000
50.979000
50.993000
50.981000
50.986000
50.988000
50.994000
50.991000
50.994000
51.002000
50.984000
50.977000
50.979000
50.973000
50.994000
50.992000
50.987000
50.991000
50.980000
50.994000
50.995000
50.988000
50.990000
50.993000
50.979000
50.983000
50.990000
50.984000
50.995000
50.991000
50.987000
51.001000
50.984000
50.996000
50.995000
50.993000
50.987000
51.000000
50.991000
50.992000
50.991000
50.997000
50.984000
50.984000
50.992000
50.992000
50.985000
50.996000
50.979000
51.002000
51.000000
50.996000
50.966000
51.004000
50.986000
50.986000
50.995000
50.993000
50.973000
50.996000
51.000000
50.998000
50.997000
50.997000
50.986000
50.989000
50.982000
51.005000
50.972000
50.983000
50.969000
50.978000
50.990000
51.003000
50.999000
50.984000
50.991000
50.986000
50.983000
50.998000
51.001000
50.996000
50.995000
50.969000
51.002000
50.994000
50.982000
50.982000
50.985000
50.973000
50.991000


==> plots/generic_new/upmem3_64_dpus/results/dpu/naive_multi/dpu_time_20.csv <==
202.988000
202.944000
203.080000
203.022000
202.986000
203.011000
202.948000
203.013000
202.989000
203.017000
202.972000
202.936000
203.061000
202.987000
202.951000
202.992000
202.983000
202.992000
203.034000
202.981000
202.962000
203.047000
203.056000
203.031000
202.989000
202.987000
203.000000
202.961000
202.969000
202.947000
202.979000
202.969000
202.946000
202.983000
203.014000
202.972000
203.005000
203.026000
202.999000
202.988000
202.984000
203.004000
202.995000
203.019000
203.020000
203.042000
202.975000
202.996000
203.002000
203.016000
203.003000
202.958000
203.005000
202.955000
203.015000
202.999000
203.022000
202.997000
202.984000
202.993000
203.006000
202.972000
203.049000
203.074000
203.072000
202.977000
202.932000
202.984000
203.027000
202.994000
203.019000
203.035000
202.982000
203.024000
202.963000
202.983000
202.981000
202.933000
203.045000
203.017000
202.987000
203.004000
203.010000
203.026000
203.038000
203.039000
203.003000
202.962000
202.988000
203.008000
203.000000
203.021000
202.967000
202.990000
203.001000
202.991000
203.039000
202.932000
202.990000
202.980000


==> plots/gnuplot-templates/bar.dat <==
n, a, b, c
8, 5, 10, 15
16, 10, 15, 20
32, 17, 19, 21

==> plots/gnuplot-templates/bar2.dat <==
n, a, b, c
8, 5, 10, 15
16, 10, 15, 20
32, 17, 19, 21

==> plots/gnuplot-templates/intel.csv <==
num_keys, runtime(s),tput(op/s)
500, 0.008465, 59064.780550
1000, 0.015621, 64018.315999 
1500, 0.025591, 58615.434963 
2000, 0.035123, 56942.554062
2500, 0.045764, 54627.817880
3000, 0.056830, 52789.122062
3500, 0.069898, 50073.289556
4000, 0.081828, 48882.863305
4500, 0.092144, 48836.497153
5000, 0.108736, 45982.976469
5500, 0.123378, 44578.284340
6000, 0.135651, 44231.269580
6500, 0.138518, 46925.216592
7000, 0.163578, 42793.062238
7500, 0.174524, 42974.008832
8000, 0.178368, 44851.096278
8500, 0.199694, 42565.080689
9000, 0.212393, 42374.336088
9500, 0.225245, 42176.378935
10000, 0.238472, 41933.709193




==> plots/gnuplot-templates/no_sl.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.009774, 51157.482026, 28.750000
1000, 0.021258, 47041.427278, 27.254902
1500, 0.034950, 42917.976759, 28.212803
2000, 0.049374, 40507.295546, 28.076080
2500, 0.065207, 38339.650108, 27.824292
3000, 0.081918, 36622.047658, 28.162596
3500, 0.098907, 35386.846601, 28.062300
4000, 0.117043, 34175.556780, 28.090966
4500, 0.135179, 33289.246978, 27.724917
5000, 0.153784, 32513.030823, 28.129837
5500, 0.172635, 31859.070486, 27.949613
6000, 0.193070, 31076.865731, 27.859819
6500, 0.208531, 31170.379133, 27.987152
7000, 0.227524, 30766.027208, 27.993208
7500, 0.244479, 30677.425939, 28.217820
8000, 0.263804, 30325.501753, 27.922524
8500, 0.282011, 30140.684624, 27.924528
9000, 0.305713, 29439.386663, 27.859705
9500, 0.317661, 29906.127907, 27.838794
10000, 0.337073, 29667.205734, 28.032355



==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp-1b-ree.txt <==
1	675.8400	804.8640	845.8240	897.0240	1564.6720	"QEMU\n1B"
2	105.4720	106.4960	107.5200	116.7360	143.3600	"RPi\n1B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp-1b.txt <==
1	5518.336	7912.448	8942.592	10736.64	14224.384	"QEMU\n1B"
2	2052.096	2121.728	2140.16	2160.64	2216.96	"RPi\n1B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp-ree.txt <==
1	2.2426326530612246	2.808530612244898	2.972012244897959	3.4792244897959185	5.805693877551021	"QEMU\n245B"
2	0.44014285714285717	0.44433469387755105	0.4485265306122449	0.4862530612244898	0.6203918367346939	"RPi\n245B"
3	0.7353157199471599	0.8872628797886393	0.9442430647291942	1.0649867899603698	1.4638480845442537	"QEMU\n757B"
4	0.14245046235138705	0.1451638044914135	0.14652047556142668	0.15873051519154558	0.1885772787318362	"RPi\n757B"
5	0.5240	0.6630	0.6840	0.7270	1.1920	"QEMU\n1024B"
6	0.1060	0.1080	0.1090	0.1180	0.1450	"RPi\n1024B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp.txt <==
1	16.025391836734695	31.55614693877551	37.26542857142857	43.10884897959184	55.55022040816327	"QEMU\n245B"
2	8.4214	8.622608163265307	8.698061224489797	8.781897959183674	8.96214693877551	"RPi\n245B"
3	4.95320607661823	9.054422721268164	10.188599735799208	12.398616908850727	16.874274768824307	"QEMU\n757B"
4	2.718768824306473	2.792029062087186	2.8110224570673714	2.8395125495376488	2.958899603698811	"RPi\n757B"
5	4.203	6.871	8.043	9.438	13.167	"QEMU\n1024B"
6	2.002	2.057	2.073	2.093	2.191	"RPi\n1024B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/test.dat <==
# Data columns: X Min 1stQuartile Median 3rdQuartile Max BoxWidth Titles
1 5 7 10 15 24 0.3 Quick
2 6 8 11 16 23 0.4 Fox
3 5 7 11 17 22 0.5 Lazy
4 6 9 10 18 21 0.3 Dog

==> plots/helib/data/addition_1024_dpus.csv <==
power, poly-size, cpu-exec-time, num-dpus, dpu-exec-time, host-to-dpu-copy-time, dpu-to-host-copy-time
20, 1048576, 0.00170236, 1024, 0.000504972, 0.0750616, 0.0194232
21, 2097152, 0.00372617, 1024, 0.00068825, 0.0896926, 0.0284736
22, 4194304, 0.0078175, 1024, 0.00105436, 0.116841, 0.044232
23, 8388608, 0.0161226, 1024, 0.00174411, 0.175859, 0.075268
24, 16777216, 0.0324177, 1024, 0.00310342, 0.300287, 0.138414

==> plots/helib/data/polynomial_addition.csv <==
id, Towers, cpu_singlethread, cpu_multithread, pim_wo_copy, pim_w_copy
1, 2, 0.704, 0.715, 0.546, 6.67
2, 4, 1.52, 0.681, 0.544, 8.16
3, 8, 7.16, 0.758, 0.556, 8.87
4, 16, 23.5, 2.75, 0.628, 12
5, 32, 47.5, 5.59, 0.738, 16.8
6, 64, 95.7, 8.02, 0.985, 25.2



==> plots/helib/data/results.csv <==
poly-size,cpu-exec-time,num-dpus,dpu-exec-time,host-to-dpu-copy-time,dpu-to-host-copy-time
507904,0.000717306,248,0.000550167,0.037511,0.0226851
507904,0.000717306,496,0.000402611,0.0464917,0.0169992
507904,0.000717306,992,0.000426472,0.0655625,0.0147772
507904,0.000717306,1984,0.000440444,0.127237,0.00966719
1015808,0.00163222,248,0.000915389,0.0550751,0.0361757
1015808,0.00163222,496,0.000589056,0.0578968,0.0254026
1015808,0.00163222,992,0.000504,0.0720344,0.0194935
1015808,0.00163222,1984,0.000540944,0.133279,0.0126559
2031616,0.003622583,248,0.00161319,0.0880855,0.0568949
2031616,0.003622583,496,0.00095325,0.0807635,0.0386059
2031616,0.003622583,992,0.000688,0.0864159,0.0282094
2031616,0.003622583,1984,0.000616222,0.147592,0.0189016
4063232,0.00751034,248,0.00299881,0.145536,0.0962995
4063232,0.00751034,496,0.00163972,0.125508,0.0657204
4063232,0.00751034,992,0.00105597,0.113256,0.0420794
4063232,0.00751034,1984,0.000775306,0.163723,0.0292384
8126464,0.015569667,248,0.0057715,0.260317,0.171602
8126464,0.015569667,496,0.00301908,0.208687,0.11276
8126464,0.015569667,992,0.00174633,0.17527,0.0726723
8126464,0.015569667,1984,0.00119847,0.206873,0.0504574
16252928,0.0314022,248,0.0112968,0.467039,0.321021
16252928,0.0314022,496,0.00574672,0.373728,0.19819
16252928,0.0314022,992,0.00310431,0.289429,0.131915
16252928,0.0314022,1984,0.00179589,0.290999,0.0893534

==> plots/openfhe/data/ntt.csv <==
Polynomial Size(Power),Butterflies,Butterflies per dpu,CPU,	PIM W/O copy,PIM W COPY,Total CPU,Total DPU
10,	512,	4,	    0.000058855,	0.00057654,	    0.001268787,	0.000533983,	0.010981568
12,	2048,	16,	    0.000236633,	0.000584361,	0.001409294,	0.0025914155,	0.0145825305
14,	8192,	64,	    0.000955482,	0.000588529,	0.001887472,	0.0120087865,	0.0220810375
16,	32768,	256,	0.001687793,	0.001072694,	0.002677096,	0.0340745525,	0.036800686
18,	131072,	1024,	0.004859473,	0.002900595,	0.0073731815,	0.0949909435,	0.1153351205

==> plots/openfhe/data/polynomial_addition.csv <==
id, Towers, cpu_singlethread, cpu_multithread, pim_wo_copy, pim_w_copy
1, 2, 0.704, 0.715, 0.546, 6.67
2, 4, 1.52, 0.681, 0.544, 8.16
3, 8, 7.16, 0.758, 0.556, 8.87
4, 16, 23.5, 2.75, 0.628, 12
5, 32, 47.5, 5.59, 0.738, 16.8
6, 64, 95.7, 8.02, 0.985, 25.2


==> plots/openfhe/data/polynomial_multiplication.csv <==
id, Tower, cpu_singlethread, cpu_multithread, pim_wo_copy, pim_w_copy
1, 2, 2.58, 2.61, 2.03, 8.89
2, 4, 4.21, 2.2, 2.04, 9.35
3, 8, 17.1, 2.65, 2.77, 11.2
4, 18, 54.2, 6.36, 5.02, 15
5, 32, 120, 11.5, 9.62, 25.3
6, 64, 284, 14.7, 18.9, 44.2




==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 3
set linetype  2 lc rgb "#8eb8fc" lw 3
set linetype  3 lc rgb "#ed7e75" lw 3
set linetype  4 lc rgb "#ffc300" lw 3
set linetype  5 lc rgb "#fdb863" lw 3
set linetype  6 lc rgb "#b2abd2" lw 3
set linetype  7 lc rgb "#5e3c99" lw 3
set linetype  8 lc rgb "#8b1a0e" lw 3
set linetype  9 lc rgb "#c965ab" lw 3

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points


#more line styles
set style line 3001  lc rgb "#8EB8FC" lw 3 pt 5 ps 1 dt 1 #light blue solid line -- square points
set style line 3002  lc rgb "#FDB863" lw 3 pt 5 ps 1 dt 1 #light orange solid line -- square points
set style line 3003  lc rgb "#A8CE78" lw 3 pt 5 ps 1 dt 1 #light green solid line -- square points
set style line 3004  lc rgb "#ED7E75" lw 3 pt 5 ps 1 dt 1 #light pink solid line -- square points



#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

